Spectro-temporal unitary transformations for coherent modulation: design trade-offs and practical considerations

This paper analyzes the performance of spectro-temporal unitary transforms for coherent optical modulation. Unlike conventional IQ modulation, such transforms are based on a cascade of phase modulators and dispersive elements, so are theoretically lossless and not limited by the bandwidth of the constituent modulators. We analyse the performance limits and design trade-offs of this scheme: estimating how the number of stages, amount of dispersion, modulator bandwidth, symbol block length and electrical signal power impacts the achievable signal-to-distortion ratio (SDR). Importantly, we show that high (>30 dB) SDRs suitable for modern >200 GBd class coherent optical communications are achievable with a low (<6) number of stages and reasonable parameters for driver power, modulator bandwidth and on-chip dispersion. Finally we address the SDR penalties associated with potential phase, amplitude, or dispersion errors, and limited DAC resolution.

==> data/amp_error_analysis__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
error,1,2,3,4,5,6
-1.000000000000000000e+00,3.048149391240772665e+00,7.465448693093960308e+00,1.038476140338707943e+01,1.119155947507446669e+01,1.109256465146404302e+01,1.386493485894391853e+01
-9.979979979979980431e-01,3.049111245079739518e+00,7.470030198977649860e+00,1.039613553152334902e+01,1.120634269426177276e+01,1.110785704397711626e+01,1.388096340748449897e+01
-9.959959959959959752e-01,3.050071742185873624e+00,7.474609737734972725e+00,1.040752464313720793e+01,1.122115749092596815e+01,1.112318414429817892e+01,1.389702676735894826e+01
-9.939939939939940183e-01,3.051030880233982057e+00,7.479187289136915773e+00,1.041892875013690478e+01,1.123600397948735008e+01,1.113854609036200927e+01,1.391312507797013609e+01
-9.919919919919919504e-01,3.051988656898045438e+00,7.483762832885010319e+00,1.043034786426685123e+01,1.125088227495521309e+01,1.115394302091975476e+01,1.392925847955678087e+01
-9.899899899899899935e-01,3.052945069851220161e+00,7.488336348611245086e+00,1.044178199710519550e+01,1.126579249293162732e+01,1.116937507554547793e+01,1.394542711320011996e+01
-9.879879879879880367e-01,3.053900116765849049e+00,7.492907815877991595e+00,1.045323116006142961e+01,1.128073474961536427e+01,1.118484239464263830e+01,1.396163112083071312e+01
-9.859859859859859688e-01,3.054853795313468012e+00,7.497477214177886928e+00,1.046469536437379233e+01,1.129570916180569995e+01,1.120034511945063826e+01,1.397787064523522815e+01
-9.839839839839840119e-01,3.055806103164806053e+00,7.502044522933797310e+00,1.047617462110686759e+01,1.131071584690635490e+01,1.121588339205153595e+01,1.399414583006335278e+01
-9.819819819819819440e-01,3.056757037989800807e+00,7.506609721498701759e+00,1.048766894114892523e+01,1.132575492292948738e+01,1.123145735537670120e+01,1.401045681983477387e+01
-9.799799799799799871e-01,3.057706597457599429e+00,7.511172789155631691e+00,1.049917833520948740e+01,1.134082650849955520e+01,1.124706715321361905e+01,1.402680375994618522e+01
-9.779779779779780302e-01,3.058654779236567034e+00,7.515733705117576768e+00,1.051070281381658589e+01,1.135593072285739780e+01,1.126271293021270736e+01,1.404318679667837699e+01
-9.759759759759759623e-01,3.059601580994291581e+00,7.520292448527427176e+00,1.052224238731426098e+01,1.137106768586423655e+01,1.127839483189427661e+01,1.405960607720349387e+01
-9.739739739739740054e-01,3.060547000397593198e+00,7.524848998457878579e+00,1.053379706585978681e+01,1.138623751800571426e+01,1.129411300465545409e+01,1.407606174959217959e+01
-9.719719719719719375e-01,3.061491035112529957e+00,7.529403333911378837e+00,1.054536685942113472e+01,1.140144034039602872e+01,1.130986759577730538e+01,1.409255396282100214e+01
-9.699699699699699806e-01,3.062433682804401425e+00,7.533955433820017866e+00,1.055695177777403693e+01,1.141667627478200231e+01,1.132565875343186335e+01,1.410908286677974033e+01
-9.679679679679680238e-01,3.063374941137761986e+00,7.538505277045492114e+00,1.056855183049946412e+01,1.143194544354725117e+01,1.134148662668943253e+01,1.412564861227900437e+01
-9.659659659659659559e-01,3.064314807776420402e+00,7.543052842379015743e+00,1.058016702698065181e+01,1.144724796971638270e+01,1.135735136552577274e+01,1.414225135105762376e+01
-9.639639639639639990e-01,3.065253280383450907e+00,7.547598108541252238e+00,1.059179737640049623e+01,1.146258397695915221e+01,1.137325312082946382e+01,1.415889123579040998e+01
-9.619619619619619311e-01,3.066190356621199431e+00,7.552141054182254010e+00,1.060344288773847410e+01,1.147795358959478662e+01,1.138919204440932731e+01,1.417556842009578766e+01
-9.599599599599599742e-01,3.067126034151288039e+00,7.556681657881370917e+00,1.061510356976795144e+01,1.149335693259617486e+01,1.140516828900194213e+01,1.419228305854361238e+01
-9.579579579579580173e-01,3.068060310634625587e+00,7.561219898147215623e+00,1.062677943105322775e+01,1.150879413159423947e+01,1.142118200827913377e+01,1.420903530666301506e+01
-9.559559559559559494e-01,3.068993183731411278e+00,7.565755753417584550e+00,1.063847047994654638e+01,1.152426531288222478e+01,1.143723335685570319e+01,1.422582532095038665e+01
-9.539539539539539925e-01,3.069924651101141322e+00,7.570289202059377942e+00,1.065017672458519904e+01,1.153977060342009509e+01,1.145332249029709715e+01,1.424265325887736289e+01
-9.519519519519519246e-01,3.070854710402622256e+00,7.574820222368568778e+00,1.066189817288844921e+01,1.155531013083893654e+01,1.146944956512720992e+01,1.425951927889896886e+01
-9.499499499499499677e-01,3.071783359293964732e+00,7.579348792570121951e+00,1.067363483255456380e+01,1.157088402344534650e+01,1.148561473883628103e+01,1.427642354046178852e+01
-9.479479479479478998e-01,3.072710595432603942e+00,7.583874890817928538e+00,1.068538671105766547e+01,1.158649241022598986e+01,1.150181816988884620e+01,1.429336620401229219e+01
-9.459459459459459429e-01,3.073636416475300059e+00,7.588398495194774718e+00,1.069715381564471102e+01,1.160213542085201510e+01,1.151806001773178423e+01,1.431034743100519435e+01
-9.439439439439439861e-01,3.074560820078145351e+00,7.592919583712259168e+00,1.070893615333229221e+01,1.161781318568364085e+01,1.153434044280242254e+01,1.432736738391184517e+01
-9.419419419419419182e-01,3.075483803896572166e+00,7.597438134310738000e+00,1.072073373090347381e+01,1.163352583577467136e+01,1.155065960653678836e+01,1.434442622622888308e+01
-9.399399399399399613e-01,3.076405365585357377e+00,7.601954124859297224e+00,1.073254655490458376e+01,1.164927350287718433e+01,1.156701767137785986e+01,1.436152412248679333e+01
-9.379379379379378934e-01,3.077325502798635704e+00,7.606467533155675476e+00,1.074437463164198547e+01,1.166505631944605881e+01,1.158341480078393104e+01,1.437866123825864939e+01
-9.359359359359359365e-01,3.078244213189899714e+00,7.610978336926211618e+00,1.075621796717876499e+01,1.168087441864374298e+01,1.159985115923715959e+01,1.439583774016897344e+01
-9.339339339339339796e-01,3.079161494412010924e+00,7.615486513825815429e+00,1.076807656733144647e+01,1.169672793434488511e+01,1.161632691225205782e+01,1.441305379590260394e+01
-9.319319319319319117e-01,3.080077344117204685e+00,7.619992041437900987e+00,1.077995043766662064e+01,1.171261700114112791e+01,1.163284222638409737e+01,1.443030957421369109e+01
-9.299299299299299548e-01,3.080991759957097287e+00,7.624494897274345817e+00,1.079183958349753425e+01,1.172854175434583723e+01,1.164939726923856611e+01,1.444760524493486287e+01
-9.279279279279278869e-01,3.081904739582696617e+00,7.628995058775451810e+00,1.080374400988069539e+01,1.174450232999894972e+01,1.166599220947927229e+01,1.446494097898637143e+01
-9.259259259259259300e-01,3.082816280644405715e+00,7.633492503309893706e+00,1.081566372161242917e+01,1.176049886487179741e+01,1.168262721683753469e+01,1.448231694838541195e+01
-9.239239239239238621e-01,3.083726380792029431e+00,7.637987208174671139e+00,1.082759872322528949e+01,1.177653149647198738e+01,1.169930246212114611e+01,1.449973332625548572e+01
-9.219219219219219053e-01,3.084635037674785085e+00,7.642479150595093529e+00,1.083954901898456491e+01,1.179260036304835069e+01,1.171601811722353936e+01,1.451719028683596946e+01
-9.199199199199199484e-01,3.085542248941303800e+00,7.646968307724709035e+00,1.085151461288471708e+01,1.180870560359583266e+01,1.173277435513290179e+01,1.453468800549163831e+01
-9.179179179179178805e-01,3.086448012239646932e+00,7.651454656645286789e+00,1.086349550864575342e+01,1.182484735786057328e+01,1.174957134994159880e+01,1.455222665872241805e+01
-9.159159159159159236e-01,3.087352325217303406e+00,7.655938174366782256e+00,1.087549170970952517e+01,1.184102576634480286e+01,1.176640927685543403e+01,1.456980642417316929e+01
-9.139139139139138557e-01,3.088255185521203039e+00,7.660418837827282168e+00,1.088750321923608766e+01,1.185724097031208402e+01,1.178328831220326478e+01,1.458742748064359773e+01
-9.119119119119118988e-01,3.089156590797719648e+00,7.664896623893008076e+00,1.089953004009987581e+01,1.187349311179221800e+01,1.180020863344648419e+01,1.460509000809830127e+01
-9.099099099099099419e-01,3.090056538692684818e+00,7.669371509358247074e+00,1.091157217488602527e+01,1.188978233358654002e+01,1.181717041918885869e+01,1.462279418767688099e+01
-9.079079079079078740e-01,3.090955026851390119e+00,7.673843470945343803e+00,1.092362962588648578e+01,1.190610877927303513e+01,1.183417384918623227e+01,1.464054020170417658e+01
-9.059059059059059171e-01,3.091852052918589333e+00,7.678312485304671142e+00,1.093570239509611852e+01,1.192247259321150565e+01,1.185121910435646342e+01,1.465832823370062243e+01
-9.039039039039038492e-01,3.092747614538520651e+00,7.682778529014600899e+00,1.094779048420894441e+01,1.193887392054890206e+01,1.186830636678943840e+01,1.467615846839271754e+01
-9.019019019019018923e-01,3.093641709354898239e+00,7.687241578581475387e+00,1.095989389461401053e+01,1.195531290722457385e+01,1.188543581975722141e+01,1.469403109172358235e+01
-8.998998998998999355e-01,3.094534335010932224e+00,7.691701610439594994e+00,1.097201262739146799e+01,1.197178969997561282e+01,1.190260764772424906e+01,1.471194629086370931e+01
-8.978978978978978676e-01,3.095425489149325138e+00,7.696158600951191531e+00,1.098414668330862654e+01,1.198830444634220171e+01,1.191982203635768656e+01,1.472990425422169025e+01
-8.958958958958959107e-01,3.096315169412287460e+00,7.700612526406410474e+00,1.099629606281571981e+01,1.200485729467303919e+01,1.193707917253790818e+01,1.474790517145522273e+01
-8.938938938938938428e-01,3.097203373441542062e+00,7.705063363023291423e+00,1.100846076604191026e+01,1.202144839413080746e+01,1.195437924436903998e+01,1.476594923348212696e+01
-8.918918918918918859e-01,3.098090098878330423e+00,7.709511086947745895e+00,1.102064079279103481e+01,1.203807789469757950e+01,1.197172244118961437e+01,1.478403663249151379e+01
-8.898898898898899290e-01,3.098975343363421953e+00,7.713955674253560879e+00,1.103283614253742684e+01,1.205474594718043591e+01,1.198910895358343787e+01,1.480216756195509831e+01
-8.878878878878878611e-01,3.099859104537121102e+00,7.718397100942371303e+00,1.104504681442171687e+01,1.207145270321699826e+01,1.200653897339045706e+01,1.482034221663863249e+01
-8.858858858858859042e-01,3.100741380039275352e+00,7.722835342943664472e+00,1.105727280724641304e+01,1.208819831528102284e+01,1.202401269371780934e+01,1.483856079261343908e+01
-8.838838838838838363e-01,3.101622167509280992e+00,7.727270376114748984e+00,1.106951411947163244e+01,1.210498293668804948e+01,1.204153030895101573e+01,1.485682348726807867e+01
-8.818818818818818794e-01,3.102501464586091107e+00,7.731702176240772495e+00,1.108177074921069583e+01,1.212180672160112849e+01,1.205909201476515413e+01,1.487513049932018561e+01
-8.798798798798799226e-01,3.103379268908223576e+00,7.736130719034698622e+00,1.109404269422563871e+01,1.213866982503645708e+01,1.207669800813637018e+01,1.489348202882839800e+01
-8.778778778778778547e-01,3.104255578113773062e+00,7.740555980137325598e+00,1.110632995192278827e+01,1.215557240286929641e+01,1.209434848735340040e+01,1.491187827720445469e+01
-8.758758758758758978e-01,3.105130389840407457e+00,7.744977935117257850e+00,1.111863251934815366e+01,1.217251461183964700e+01,1.211204365202917010e+01,1.493031944722538462e+01
-8.738738738738738299e-01,3.106003701725388755e+00,7.749396559470915768e+00,1.113095039318289459e+01,1.218949660955813385e+01,1.212978370311259013e+01,1.494880574304582943e+01
-8.718718718718718730e-01,3.106875511405569501e+00,7.753811828622561464e+00,1.114328356973864409e+01,1.220651855451199985e+01,1.214756884290052241e+01,1.496733737021061472e+01
-8.698698698698699161e-01,3.107745816517409221e+00,7.758223717924276563e+00,1.115563204495286698e+01,1.222358060607089847e+01,1.216539927504978458e+01,1.498591453566731602e+01
-8.678678678678678482e-01,3.108614614696973533e+00,7.762632202655973757e+00,1.116799581438406008e+01,1.224068292449296713e+01,1.218327520458933400e+01,1.500453744777903609e+01
-8.658658658658658913e-01,3.109481903579951023e+00,7.767037258025414559e+00,1.118037487320701473e+01,1.225782567093083841e+01,1.220119683793262233e+01,1.502320631633737236e+01
-8.638638638638638234e-01,3.110347680801652803e+00,7.771438859168218194e+00,1.119276921620796728e+01,1.227500900743767787e+01,1.221916438289001761e+01,1.504192135257543939e+01
-8.618618618618618665e-01,3.111211943997025831e+00,7.775836981147849158e+00,1.120517883777973367e+01,1.229223309697330535e+01,1.223717804868138082e+01,1.506068276918108850e+01
-8.598598598598599096e-01,3.112074690800658683e+00,7.780231598955694494e+00,1.121760373191666282e+01,1.230949810341036610e+01,1.225523804594889299e+01,1.507949078031032464e+01
-8.578578578578578417e-01,3.112935918846786887e+00,7.784622687511001615e+00,1.123004389220981558e+01,1.232680419154049645e+01,1.227334458676983076e+01,1.509834560160076222e+01
-8.558558558558558849e-01,3.113795625769306685e+00,7.789010221660950251e+00,1.124249931184177775e+01,1.234415152708059438e+01,1.229149788466965099e+01,1.511724745018534577e+01
-8.538538538538538170e-01,3.114653809201776813e+00,7.793394176180663990e+00,1.125496998358160639e+01,1.236154027667907229e+01,1.230969815463516248e+01,1.513619654470617704e+01
-8.518518518518518601e-01,3.115510466777427823e+00,7.797774525773216503e+00,1.126745589977968010e+01,1.237897060792217552e+01,1.232794561312784154e+01,1.515519310532852337e+01
-8.498498498498499032e-01,3.116365596129174076e+00,7.802151245069671504e+00,1.127995705236250501e+01,1.239644268934043403e+01,1.234624047809727543e+01,1.517423735375493798e+01
-8.478478478478478353e-01,3.117219194889615519e+00,7.806524308629112952e+00,1.129247343282743010e+01,1.241395669041495076e+01,1.236458296899487053e+01,1.519332951323960756e+01
-8.458458458458458784e-01,3.118071260691048785e+00,7.810893690938644163e+00,1.130500503223732345e+01,1.243151278158400608e+01,1.238297330678753738e+01,1.521246980860287046e+01
-8.438438438438438105e-01,3.118921791165476964e+00,7.815259366413474851e+00,1.131755184121524849e+01,1.244911113424942606e+01,1.240141171397171505e+01,1.523165846624583430e+01
-8.418418418418418536e-01,3.119770783944612269e+00,7.819621309396893594e+00,1.133011384993894488e+01,1.246675192078322070e+01,1.241989841458740251e+01,1.525089571416519085e+01
-8.398398398398398967e-01,3.120618236659888467e+00,7.823979494160346881e+00,1.134269104813544082e+01,1.248443531453416355e+01,1.243843363423250992e+01,1.527018178196829368e+01
-8.378378378378378288e-01,3.121464146942467988e+00,7.828333894903446222e+00,1.135528342507545041e+01,1.250216148983441578e+01,1.245701760007714221e+01,1.528951690088825544e+01
-8.358358358358358720e-01,3.122308512423247251e+00,7.832684485754044523e+00,1.136789096956778167e+01,1.251993062200618567e+01,1.247565054087837666e+01,1.530890130379936309e+01
-8.338338338338338041e-01,3.123151330732869990e+00,7.837031240768243201e+00,1.138051366995367530e+01,1.253774288736859965e+01,1.249433268699486455e+01,1.532833522523259440e+01
-8.318318318318318472e-01,3.123992599501726808e+00,7.841374133930457901e+00,1.139315151410110971e+01,1.255559846324421969e+01,1.251306427040183955e+01,1.534781890139135996e+01
-8.298298298298298903e-01,3.124832316359973827e+00,7.845713139153456694e+00,1.140580448939898517e+01,1.257349752796620201e+01,1.253184552470625590e+01,1.536735257016739631e+01
-8.278278278278278224e-01,3.125670478937532248e+00,7.850048230278393824e+00,1.141847258275133470e+01,1.259144026088485191e+01,1.255067668516196555e+01,1.538693647115685792e+01
-8.258258258258258655e-01,3.126507084864099006e+00,7.854379381074899413e+00,1.143115578057135551e+01,1.260942684237475575e+01,1.256955798868524887e+01,1.540657084567664370e+01
-8.238238238238237976e-01,3.127342131769157429e+00,7.858706565241102560e+00,1.144385406877551681e+01,1.262745745384162177e+01,1.258848967387049989e+01,1.542625593678086382e+01
-8.218218218218218407e-01,3.128175617281980792e+00,7.863029756403699722e+00,1.145656743277752554e+01,1.264553227772937305e+01,1.260747198100591149e+01,1.544599198927751260e+01
-8.198198198198198838e-01,3.129007539031646523e+00,7.867348928118004459e+00,1.146929585748218905e+01,1.266365149752716235e+01,1.262650515208968116e+01,1.546577924974538654e+01
-8.178178178178178159e-01,3.129837894647033991e+00,7.871664053868011379e+00,1.148203932727935239e+01,1.268181529777644023e+01,1.264558943084599107e+01,1.548561796655112666e+01
-8.158158158158157480e-01,3.130666681756847147e+00,7.875975107066459202e+00,1.149479782603765443e+01,1.270002386407820438e+01,1.266472506274155307e+01,1.550550838986654867e+01
-8.138138138138137911e-01,3.131493897989611419e+00,7.880282061054910692e+00,1.150757133709821645e+01,1.271827738310012279e+01,1.268391229500216433e+01,1.552545077168614895e+01
-8.118118118118118343e-01,3.132319540973683036e+00,7.884584889103783745e+00,1.152035984326831475e+01,1.273657604258373865e+01,1.270315137662941041e+01,1.554544536584476688e+01
-8.098098098098098774e-01,3.133143608337263242e+00,7.888883564412464189e+00,1.153316332681512435e+01,1.275492003135189023e+01,1.272244255841775029e+01,1.556549242803558997e+01
-8.078078078078078095e-01,3.133966097708400067e+00,7.893178060109348415e+00,1.154598176945899368e+01,1.277330953931591573e+01,1.274178609297160492e+01,1.558559221582824250e+01
-8.058058058058057416e-01,3.134787006715004765e+00,7.897468349251925979e+00,1.155881515236712609e+01,1.279174475748316908e+01,1.276118223472283120e+01,1.560574498868719573e+01
-8.038038038038037847e-01,3.135606332984846034e+00,7.901754404826871081e+00,1.157166345614690606e+01,1.281022587796431722e+01,1.278063123994821737e+01,1.562595100799032188e+01
-8.018018018018018278e-01,3.136424074145574892e+00,7.906036199750101190e+00,1.158452666083923077e+01,1.282875309398090202e+01,1.280013336678738334e+01,1.564621053704775733e+01
-7.997997997997998709e-01,3.137240227824722005e+00,7.910313706866869410e+00,1.159740474591175285e+01,1.284732659987290404e+01,1.281968887526072898e+01,1.566652384112094332e+01
-7.977977977977978030e-01,3.138054791649708797e+00,7.914586898951855076e+00,1.161029769025216041e+01,1.286594659110620142e+01,1.283929802728770930e+01,1.568689118744189592e+01
-7.957957957957957351e-01,3.138867763247854992e+00,7.918855748709232145e+00,1.162320547216119593e+01,1.288461326428030951e+01,1.285896108670524640e+01,1.570731284523274596e+01
-7.937937937937937782e-01,3.139679140246393274e+00,7.923120228772787321e+00,1.163612806934583865e+01,1.290332681713597651e+01,1.287867831928646289e+01,1.572778908572552936e+01
-7.917917917917918214e-01,3.140488920272464846e+00,7.927380311705990223e+00,1.164906545891219025e+01,1.292208744856292313e+01,1.289844999275955040e+01,1.574832018218216234e+01
-7.897897897897897534e-01,3.141297100953143850e+00,7.931635970002094638e+00,1.166201761735847064e+01,1.294089535860765139e+01,1.291827637682693641e+01,1.576890640991475401e+01
-7.877877877877877966e-01,3.142103679915429382e+00,7.935887176084232664e+00,1.167498452056778646e+01,1.295975074848119490e+01,1.293815774318456491e+01,1.578954804630603803e+01
-7.857857857857857287e-01,3.142908654786269018e+00,7.940133902305529290e+00,1.168796614380104515e+01,1.297865382056698635e+01,1.295809436554163874e+01,1.581024537083026615e+01
-7.837837837837837718e-01,3.143712023192554827e+00,7.944376120949185882e+00,1.170096246168952447e+01,1.299760477842884043e+01,1.297808651964032656e+01,1.583099866507413012e+01
-7.817817817817818149e-01,3.144513782761140686e+00,7.948613804228601865e+00,1.171397344822755926e+01,1.301660382681879291e+01,1.299813448327597243e+01,1.585180821275812058e+01
-7.797797797797797470e-01,3.145313931118845385e+00,7.952846924287468866e+00,1.172699907676515174e+01,1.303565117168518839e+01,1.301823853631730543e+01,1.587267429975807076e+01
-7.777777777777777901e-01,3.146112465892467291e+00,7.957075453199901283e+00,1.174003932000035277e+01,1.305474702018073252e+01,1.303839896072713245e+01,1.589359721412701987e+01
-7.757757757757757222e-01,3.146909384708780788e+00,7.961299362970528648e+00,1.175309414997178692e+01,1.307389158067049628e+01,1.305861604058312686e+01,1.591457724611728963e+01
-7.737737737737737653e-01,3.147704685194560703e+00,7.965518625534611097e+00,1.176616353805089688e+01,1.309308506274017958e+01,1.307889006209888016e+01,1.593561468820288418e+01
-7.717717717717718084e-01,3.148498364976576980e+00,7.969733212758183249e+00,1.177924745493432468e+01,1.311232767720422387e+01,1.309922131364537456e+01,1.595670983510221674e+01
-7.697697697697697405e-01,3.149290421681614660e+00,7.973943096438156353e+00,1.179234587063593231e+01,1.313161963611407046e+01,1.311961008577250709e+01,1.597786298380103531e+01
-7.677677677677677837e-01,3.150080852936472553e+00,7.978148248302442624e+00,1.180545875447908699e+01,1.315096115276645250e+01,1.314005667123102228e+01,1.599907443357568404e+01
-7.657657657657657158e-01,3.150869656367980109e+00,7.982348640010091145e+00,1.181858607508854142e+01,1.317035244171169595e+01,1.316056136499468998e+01,1.602034448601669325e+01
-7.637637637637637589e-01,3.151656829602997867e+00,7.986544243151402434e+00,1.183172780038252370e+01,1.318979371876210571e+01,1.318112446428268747e+01,1.604167344505260573e+01
-7.617617617617618020e-01,3.152442370268433880e+00,7.990735029248092758e+00,1.184488389756454474e+01,1.320928520100043357e+01,1.320174626858243982e+01,1.606306161697420620e+01
-7.597597597597597341e-01,3.153226275991248162e+00,7.994920969753389173e+00,1.185805433311514179e+01,1.322882710678824125e+01,1.322242707967250119e+01,1.608450931045891963e+01
-7.577577577577577772e-01,3.154008544398462899e+00,7.999102036052192943e+00,1.187123907278377644e+01,1.324841965577452640e+01,1.324316720164597605e+01,1.610601683659571748e+01
-7.557557557557557093e-01,3.154789173117169110e+00,8.003278199461220765e+00,1.188443808158025305e+01,1.326806306890419052e+01,1.326396694093401329e+01,1.612758450891012529e+01
-7.537537537537537524e-01,3.155568159774539083e+00,8.007449431229142434e+00,1.189765132376646406e+01,1.328775756842668088e+01,1.328482660632978529e+01,1.614921264338979157e+01
-7.517517517517517955e-01,3.156345501997828595e+00,8.011615702536719397e+00,1.191087876284775682e+01,1.330750337790459525e+01,1.330574650901262501e+01,1.617090155851015254e+01
-7.497497497497497276e-01,3.157121197414395120e+00,8.015776984496984170e+00,1.192412036156436628e+01,1.332730072222243933e+01,1.332672696257261080e+01,1.619265157526065124e+01
-7.477477477477477708e-01,3.157895243651698713e+00,8.019933248155348693e+00,1.193737608188271970e+01,1.334714982759528468e+01,1.334776828303527196e+01,1.621446301717111282e+01
-7.457457457457457028e-01,3.158667638337314010e+00,8.024084464489799728e+00,1.195064588498668101e+01,1.336705092157757235e+01,1.336887078888685743e+01,1.623633621033865637e+01
-7.437437437437437460e-01,3.159438379098937322e+00,8.028230604411051630e+00,1.196392973126875958e+01,1.338700423307194676e+01,1.339003480109968791e+01,1.625827148345474882e+01
-7.417417417417417891e-01,3.160207463564400854e+00,8.032371638762681343e+00,1.197722758032102597e+01,1.340700999233804858e+01,1.341126064315804278e+01,1.628026916783278466e+01
-7.397397397397397212e-01,3.160974889361671369e+00,8.036507538321311372e+00,1.199053939092617327e+01,1.342706843100150316e+01,1.343254864108417657e+01,1.630232959743597476e+01
-7.377377377377377643e-01,3.161740654118867955e+00,8.040638273796789193e+00,1.200386512104847192e+01,1.344717978206279341e+01,1.345389912346485772e+01,1.632445310890560464e+01
-7.357357357357356964e-01,3.162504755464271788e+00,8.044763815832329357e+00,1.201720472782453975e+01,1.346734427990623040e+01,1.347531242147814723e+01,1.634664004158963024e+01
-7.337337337337337395e-01,3.163267191026325698e+00,8.048884135004726659e+00,1.203055816755392726e+01,1.348756216030902522e+01,1.349678886892054308e+01,1.636889073757174629e+01
-7.317317317317317826e-01,3.164027958433650589e+00,8.052999201824484032e+00,1.204392539569001563e+01,1.350783366045032174e+01,1.351832880223448008e+01,1.639120554170074229e+01
-7.297297297297297147e-01,3.164787055315054332e+00,8.057108986736023937e+00,1.205730636683036217e+01,1.352815901892025607e+01,1.353993256053617955e+01,1.641358480162034184e+01
-7.277277277277277578e-01,3.165544479299536196e+00,8.061213460117883756e+00,1.207070103470721456e+01,1.354853847572914916e+01,1.356160048564394494e+01,1.643602886779937577e+01
-7.257257257257256899e-01,3.166300228016301510e+00,8.065312592282854354e+00,1.208410935217796300e+01,1.356897227231665504e+01,1.358333292210667231e+01,1.645853809356242436e+01
-7.237237237237237331e-01,3.167054299094762992e+00,8.069406353478225213e+00,1.209753127121528671e+01,1.358946065156091976e+01,1.360513021723284055e+01,1.648111283512078984e+01
-7.217217217217217762e-01,3.167806690164560735e+00,8.073494713885914109e+00,1.211096674289747988e+01,1.361000385778787169e+01,1.362699272111991178e+01,1.650375345160396279e+01
-7.197197197197197083e-01,3.168557398855560425e+00,8.077577643622738890e+00,1.212441571739848456e+01,1.363060213678048171e+01,1.364892078668405517e+01,1.652646030509152908e+01
-7.177177177177176404e-01,3.169306422797868450e+00,8.081655112740534719e+00,1.213787814397789688e+01,1.365125573578808016e+01,1.367091476969021002e+01,1.654923376064539653e+01
-7.157157157157156835e-01,3.170053759621839440e+00,8.085727091226427632e+00,1.215135397097098746e+01,1.367196490353569871e+01,1.369297502878280604e+01,1.657207418634265750e+01
-7.137137137137137266e-01,3.170799406958085154e+00,8.089793549002981976e+00,1.216484314577838077e+01,1.369272989023334830e+01,1.371510192551643037e+01,1.659498195330863268e+01
-7.117117117117117697e-01,3.171543362437482472e+00,8.093854455928443770e+00,1.217834561485597611e+01,1.371355094758557946e+01,1.373729582438747343e+01,1.661795743575067874e+01
-7.097097097097097018e-01,3.172285623691188494e+00,8.097909781796943207e+00,1.219186132370440312e+01,1.373442832880078157e+01,1.375955709286568762e+01,1.664100101099220197e+01
-7.077077077077076339e-01,3.173026188350638321e+00,8.101959496338697164e+00,1.220539021685879888e+01,1.375536228860071120e+01,1.378188610142651527e+01,1.666411305950728661e+01
-7.057057057057056770e-01,3.173765054047567702e+00,8.106003569220241900e+00,1.221893223787808935e+01,1.377635308322990859e+01,1.380428322358364923e+01,1.668729396495575301e+01
-7.037037037037037202e-01,3.174502218414008148e+00,8.110041970044655102e+00,1.223248732933438987e+01,1.379740097046528824e+01,1.382674883592216908e+01,1.671054411421874519e+01
-7.017017017017017633e-01,3.175237679082310027e+00,8.114074668351760167e+00,1.224605543280240738e+01,1.381850620962558018e+01,1.384928331813199520e+01,1.673386389743471625e+01
-6.996996996996996954e-01,3.175971433685141676e+00,8.118101633618376667e+00,1.225963648884843238e+01,1.383966906158096855e+01,1.387188705304192915e+01,1.675725370803604974e+01
-6.976976976976976275e-01,3.176703479855501833e+00,8.122122835258531737e+00,1.227323043701960259e+01,1.386088978876261812e+01,1.389456042665403146e+01,1.678071394278608253e+01
-6.956956956956956706e-01,3.177433815226731184e+00,8.126138242623706986e+00,1.228683721583277588e+01,1.388216865517224896e+01,1.391730382817860168e+01,1.680424500181672443e+01
-6.936936936936937137e-01,3.178162437432517251e+00,8.130147825003083639e+00,1.230045676276348132e+01,1.390350592639179972e+01,1.394011765006948345e+01,1.682784728866656820e+01
-6.916916916916917568e-01,3.178889344106905934e+00,8.134151551623748588e+00,1.231408901423464819e+01,1.392490186959304310e+01,1.396300228805995403e+01,1.685152121031950401e+01
-6.896896896896896889e-01,3.179614532884314393e+00,8.138149391650985720e+00,1.232773390560542737e+01,1.394635675354719773e+01,1.398595814119912006e+01,1.687526717724400882e+01
-6.876876876876876210e-01,3.180338001399532377e+00,8.142141314188474865e+00,1.234139137115972673e+01,1.396787084863462169e+01,1.400898561188876634e+01,1.689908560343284449e+01
-6.856856856856856641e-01,3.181059747287738215e+00,8.146127288278592005e+00,1.235506134409463819e+01,1.398944442685447420e+01,1.403208510592065394e+01,1.692297690644337393e+01
-6.836836836836837072e-01,3.181779768184505031e+00,8.150107282902613548e+00,1.236874375650897129e+01,1.401107776183430964e+01,1.405525703251450764e+01,1.694694150743852745e+01
-6.816816816816817504e-01,3.182498061725810068e+00,8.154081266981016540e+00,1.238243853939157191e+01,1.403277112883992572e+01,1.407850180435633192e+01,1.697097983122822740e+01
-6.796796796796796825e-01,3.183214625548047572e+00,8.158049209373711363e+00,1.239614562260937447e+01,1.405452480478487942e+01,1.410181983763744640e+01,1.699509230631154466e+01
-6.776776776776776146e-01,3.183929457288033227e+00,8.162011078880324177e+00,1.240986493489570286e+01,1.407633906824028713e+01,1.412521155209390322e+01,1.701927936491931348e+01
-6.756756756756756577e-01,3.184642554583017038e+00,8.165966844240449163e+00,1.242359640383818586e+01,1.409821419944449516e+01,1.414867737104653678e+01,1.704354144305751362e+01
-6.736736736736737008e-01,3.185353915070689546e+00,8.169916474133932738e+00,1.243733995586664598e+01,1.412015048031271824e+01,1.417221772144156411e+01,1.706787898055112862e+01
-6.716716716716717439e-01,3.186063536389196926e+00,8.173859937181138235e+00,1.245109551624099353e+01,1.414214819444672244e+01,1.419583303389178042e+01,1.709229242108882474e+01
-6.696696696696696760e-01,3.186771416177142768e+00,8.177797201943239003e+00,1.246486300903887923e+01,1.416420762714463066e+01,1.421952374271829100e+01,1.711678221226805974e+01
-6.676676676676676081e-01,3.187477552073604059e+00,8.181728236922475972e+00,1.247864235714332359e+01,1.418632906541044569e+01,1.424329028599282942e+01,1.714134880564108343e+01
-6.656656656656656512e-01,3.188181941718136514e+00,8.185653010562473852e+00,1.249243348223027006e+01,1.420851279796371891e+01,1.426713310558070447e+01,1.716599265676139296e+01
-6.636636636636636943e-01,3.188884582750788343e+00,8.189571491248493373e+00,1.250623630475587511e+01,1.423075911524929538e+01,1.429105264718439017e+01,1.719071422523104786e+01
-6.616616616616617375e-01,3.189585472812104694e+00,8.193483647307772344e+00,1.252005074394398321e+01,1.425306830944682090e+01,1.431504936038761144e+01,1.721551397474858547e+01
-6.596596596596596696e-01,3.190284609543139194e+00,8.197389447009767238e+00,1.253387671777318957e+01,1.427544067448041254e+01,1.433912369870020420e+01,1.724039237315764339e+01
-6.576576576576576016e-01,3.190981990585466388e+00,8.201288858566487150e+00,1.254771414296405929e+01,1.429787650602816385e+01,1.436327611960351902e+01,1.726534989249636709e+01
-6.556556556556556448e-01,3.191677613581187956e+00,8.205181850132795773e+00,1.256156293496604803e+01,1.432037610153184026e+01,1.438750708459657979e+01,1.729038700904752801e+01
-6.536536536536536879e-01,3.192371476172941591e+00,8.209068389806699173e+00,1.257542300794443335e+01,1.434293976020616768e+01,1.441181705924269352e+01,1.731550420338928831e+01
-6.516516516516517310e-01,3.193063576003913440e+00,8.212948445629676186e+00,1.258929427476708263e+01,1.436556778304853310e+01,1.443620651321699988e+01,1.734070196044690348e+01
-6.496496496496496631e-01,3.193753910717846978e+00,8.216821985586980404e+00,1.260317664699125473e+01,1.438826047284831944e+01,1.446067592035456428e+01,1.736598076954503966e+01
-6.476476476476475952e-01,3.194442477959051452e+00,8.220688977607963466e+00,1.261707003485006418e+01,1.441101813419635391e+01,1.448522575869916551e+01,1.739134112446101454e+01
-6.456456456456456383e-01,3.195129275372412092e+00,8.224549389566398361e+00,1.263097434723909629e+01,1.443384107349419310e+01,1.450985651055275127e+01,1.741678352347871339e+01
-6.436436436436436814e-01,3.195814300603400326e+00,8.228403189280786734e+00,1.264488949170265286e+01,1.445672959896350918e+01,1.453456866252582458e+01,1.744230846944337898e+01
-6.416416416416417245e-01,3.196497551298081774e+00,8.232250344514715934e+00,1.265881537442014526e+01,1.447968402065531457e+01,1.455936270558829548e+01,1.746791646981728263e+01
-6.396396396396396566e-01,3.197179025103128680e+00,8.236090822977162773e+00,1.267275190019228859e+01,1.450270465045917589e+01,1.458423913512124059e+01,1.749360803673614484e+01
-6.376376376376375887e-01,3.197858719665827465e+00,8.239924592322850572e+00,1.268669897242709688e+01,1.452579180211226273e+01,1.460919845096938374e+01,1.751938368706650095e+01
-6.356356356356356319e-01,3.198536632634089827e+00,8.243751620152586668e+00,1.270065649312592271e+01,1.454894579120855269e+01,1.463424115749435828e+01,1.754524394246388752e+01
-6.336336336336336750e-01,3.199212761656460291e+00,8.247571874013589266e+00,1.271462436286934228e+01,1.457216693520771500e+01,1.465936776362875626e+01,1.757118932943194167e+01
-6.316316316316316071e-01,3.199887104382127312e+00,8.251385321399855144e+00,1.272860248080288059e+01,1.459545555344401890e+01,1.468457878293092023e+01,1.759722037938242423e+01
-6.296296296296296502e-01,3.200559658460933932e+00,8.255191929752484725e+00,1.274259074462271002e+01,1.461881196713527231e+01,1.470987473364068698e+01,1.762333762869619491e+01
-6.276276276276275823e-01,3.201230421543389326e+00,8.258991666460076431e+00,1.275658905056125292e+01,1.464223649939143002e+01,1.473525613873573192e+01,1.764954161878497629e+01
-6.256256256256256254e-01,3.201899391280671026e+00,8.262784498859042870e+00,1.277059729337252136e+01,1.466572947522330495e+01,1.476072352598906434e+01,1.767583289615436826e+01
-6.236236236236236685e-01,3.202566565324642234e+00,8.266570394233996311e+00,1.278461536631771622e+01,1.468929122155119416e+01,1.478627742802708767e+01,1.770221201246752685e+01
-6.216216216216216006e-01,3.203231941327859378e+00,8.270349319818112832e+00,1.279864316115019918e+01,1.471292206721319218e+01,1.481191838238873082e+01,1.772867952461009722e+01
-6.196196196196196437e-01,3.203895516943581878e+00,8.274121242793498254e+00,1.281268056810087153e+01,1.473662234297356122e+01,1.483764693158533809e+01,1.775523599475592107e+01
-6.176176176176175758e-01,3.204557289825780142e+00,8.277886130291552291e+00,1.282672747586317819e+01,1.476039238153097521e+01,1.486346362316156089e+01,1.778188199043405504e+01
-6.156156156156156189e-01,3.205217257629149774e+00,8.281643949393371784e+00,1.284078377157801398e+01,1.478423251752667511e+01,1.488936900975717137e+01,1.780861808459664175e+01
-6.136136136136136621e-01,3.205875418009115130e+00,8.285394667130102420e+00,1.285484934081862463e+01,1.480814308755222442e+01,1.491536364916966129e+01,1.783544485568786442e+01
-6.116116116116115942e-01,3.206531768621848855e+00,8.289138250483343739e+00,1.286892406757534424e+01,1.483212443015755611e+01,1.494144810441803273e+01,1.786236288771412006e+01
-6.096096096096096373e-01,3.207186307124268332e+00,8.292874666385536386e+00,1.288300783424031870e+01,1.485617688585849372e+01,1.496762294380737934e+01,1.788937277031520878e+01
-6.076076076076075694e-01,3.207839031174059663e+00,8.296603881720329809e+00,1.289710052159193765e+01,1.488030079714435772e+01,1.499388874099446944e+01,1.791647509883667411e+01
-6.056056056056056125e-01,3.208489938429677668e+00,8.300325863323021025e+00,1.291120200877941926e+01,1.490449650848528051e+01,1.502024607505451925e+01,1.794367047440335128e+01
-6.036036036036036556e-01,3.209139026550360541e+00,8.304040577980911664e+00,1.292531217330708593e+01,1.492876436633937054e+01,1.504669553054869446e+01,1.797095950399400266e+01
-6.016016016016015877e-01,3.209786293196136064e+00,8.307747992433752060e+00,1.293943089101870569e+01,1.495310471915983541e+01,1.507323769759291388e+01,1.799834280051728186e+01
-5.995995995995996308e-01,3.210431736027839378e+00,8.311448073374114287e+00,1.295355803608155121e+01,1.497751791740166638e+01,1.509987317192761758e+01,1.802582098288884183e+01
-5.975975975975975629e-01,3.211075352707111641e+00,8.315140787447830917e+00,1.296769348097057062e+01,1.500200431352838137e+01,1.512660255498854589e+01,1.805339467610967930e+01
-5.955955955955956060e-01,3.211717140896420908e+00,8.318826101254391148e+00,1.298183709645227069e+01,1.502656426201838968e+01,1.515342645397883459e+01,1.808106451134581505e+01
-5.935935935935936492e-01,3.212357098259064347e+00,8.322503981347372459e+00,1.299598875156873845e+01,1.505119811937122343e+01,1.518034548194190947e+01,1.810883112600926026e+01
-5.915915915915915813e-01,3.212995222459182010e+00,8.326174394234866938e+00,1.301014831362122948e+01,1.507590624411352387e+01,1.520736025783584466e+01,1.813669516384025115e+01
-5.895895895895895134e-01,3.213631511161767040e+00,8.329837306379893391e+00,1.302431564815398346e+01,1.510068899680480747e+01,1.523447140660874410e+01,1.816465727499094740e+01
-5.875875875875875565e-01,3.214265962032674562e+00,8.333492684200837886e+00,1.303849061893779471e+01,1.512554674004294952e+01,1.526167955927522968e+01,1.819271811611037037e+01
-5.855855855855855996e-01,3.214898572738631888e+00,8.337140494071901387e+00,1.305267308795350445e+01,1.515047983846946522e+01,1.528898535299429717e+01,1.822087835043088333e+01
-5.835835835835836427e-01,3.215529340947250070e+00,8.340780702323518980e+00,1.306686291537542566e+01,1.517548865877445685e+01,1.531638943114829488e+01,1.824913864785596829e+01
-5.815815815815815748e-01,3.216158264327029670e+00,8.344413275242809291e+00,1.308105995955468437e+01,1.520057356970136553e+01,1.534389244342324332e+01,1.827749968504960876e+01
-5.795795795795795069e-01,3.216785340547376748e+00,8.348038179074027454e+00,1.309526407700235495e+01,1.522573494205140676e+01,1.537149504589030968e+01,1.830596214552703316e+01
-5.775775775775775500e-01,3.217410567278609523e+00,8.351655380019023411e+00,1.310947512237273394e+01,1.525097314868757081e+01,1.539919790108869080e+01,1.833452671974707826e+01
-5.755755755755755931e-01,3.218033942191969476e+00,8.355264844237662913e+00,1.312369294844635448e+01,1.527628856453854667e+01,1.542700167810979117e+01,1.836319410520604833e+01
-5.735735735735736363e-01,3.218655462959632008e+00,8.358866537848335554e+00,1.313791740611286585e+01,1.530168156660215573e+01,1.545490705268274567e+01,1.839196500653313748e+01
-5.715715715715715683e-01,3.219275127254713098e+00,8.362460426928375767e+00,1.315214834435409585e+01,1.532715253394844623e+01,1.548291470726131713e+01,1.842084013558755728e+01
-5.695695695695695004e-01,3.219892932751285741e+00,8.366046477514561985e+00,1.316638561022667808e+01,1.535270184772246971e+01,1.551102533111222925e+01,1.844982021155722762e+01
-5.675675675675675436e-01,3.220508877124386160e+00,8.369624655603558949e+00,1.318062904884488340e+01,1.537832989114672522e+01,1.553923962040484241e+01,1.847890596105915506e+01
-5.655655655655655867e-01,3.221122958050021801e+00,8.373194927152407985e+00,1.319487850336323120e+01,1.540403704952305119e+01,1.556755827830238736e+01,1.850809811824153073e+01
-5.635635635635636298e-01,3.221735173205187763e+00,8.376757258079029711e+00,1.320913381495906336e+01,1.542982371023445509e+01,1.559598201505467507e+01,1.853739742488768272e+01
-5.615615615615615619e-01,3.222345520267872576e+00,8.380311614262643261e+00,1.322339482281495648e+01,1.545569026274601399e+01,1.562451154809224008e+01,1.856680463052162011e+01
-5.595595595595594940e-01,3.222953996917070185e+00,8.383857961544327608e+00,1.323766136410123906e+01,1.548163709860587645e+01,1.565314760212206124e+01,1.859632049251553099e+01
-5.575575575575575371e-01,3.223560600832787060e+00,8.387396265727455003e+00,1.325193327395829002e+01,1.550766461144540287e+01,1.568189090922496476e+01,1.862594577619915626e+01
-5.555555555555555802e-01,3.224165329696058624e+00,8.390926492578222096e+00,1.326621038547873788e+01,1.553377319697906422e+01,1.571074220895442153e+01,1.865568125497094698e+01
-5.535535535535536233e-01,3.224768181188954586e+00,8.394448607826131337e+00,1.328049252968969540e+01,1.555996325300380434e+01,1.573970224843712984e+01,1.868552771041125027e+01
-5.515515515515515554e-01,3.225369152994589150e+00,8.397962577164502562e+00,1.329477953553492853e+01,1.558623517939783376e+01,1.576877178247530509e+01,1.871548593239750602e+01
-5.495495495495494875e-01,3.225968242797136121e+00,8.401468366250968600e+00,1.330907122985681923e+01,1.561258937811884095e+01,1.579795157365049363e+01,1.874555671922133371e+01
-5.475475475475475307e-01,3.226565448281833781e+00,8.404965940708015282e+00,1.332336743737839235e+01,1.563902625320201523e+01,1.582724239242926245e+01,1.877574087770778632e+01
-5.455455455455455738e-01,3.227160767134997332e+00,8.408455266123450400e+00,1.333766798068525361e+01,1.566554621075690079e+01,1.585664501727056930e+01,1.880603922333665423e+01
-5.435435435435436169e-01,3.227754197044030438e+00,8.411936308050959710e+00,1.335197268020744943e+01,1.569214965896424907e+01,1.588616023473503169e+01,1.883645258036601788e+01
-5.415415415415415490e-01,3.228345735697434993e+00,8.415409032010623847e+00,1.336628135420124153e+01,1.571883700807187267e+01,1.591578883959591906e+01,1.886698178195781850e+01
-5.395395395395394811e-01,3.228935380784818676e+00,8.418873403489438800e+00,1.338059381873090459e+01,1.574560867039004819e+01,1.594553163495208992e+01,1.889762767030582680e+01
-5.375375375375375242e-01,3.229523129996913156e+00,8.422329387941845269e+00,1.339490988765037294e+01,1.577246506028615514e+01,1.597538943234288844e+01,1.892839109676584641e+01
-5.355355355355355673e-01,3.230108981025571424e+00,8.425776950790286435e+00,1.340922937258485881e+01,1.579940659417876958e+01,1.600536305186480135e+01,1.895927292198827985e+01
-5.335335335335336104e-01,3.230692931563791781e+00,8.429216057425698239e+00,1.342355208291259139e+01,1.582643369053075055e+01,1.603545332229025888e+01,1.899027401605295395e+01
-5.315315315315315425e-01,3.231274979305722272e+00,8.432646673208118671e+00,1.343787782574606737e+01,1.585354676984212574e+01,1.606566108118851233e+01,1.902139525860663127e+01
-5.295295295295294746e-01,3.231855121946668241e+00,8.436068763467178044e+00,1.345220640591394101e+01,1.588074625464154721e+01,1.609598717504838561e+01,1.905263753900276313e+01
-5.275275275275275177e-01,3.232433357183109202e+00,8.439482293502685195e+00,1.346653762594213255e+01,1.590803256947746114e+01,1.612643245940322601e+01,1.908400175644396057e+01
-5.255255255255255609e-01,3.233009682712704169e+00,8.442887228585165715e+00,1.348087128603544826e+01,1.593540614090832719e+01,1.615699779895819432e+01,1.911548882012697703e+01
-5.235235235235236040e-01,3.233584096234303651e+00,8.446283533956439271e+00,1.349520718405887365e+01,1.596286739749183425e+01,1.618768406771931723e+01,1.914709964939039111e+01
-5.215215215215215361e-01,3.234156595447963412e+00,8.449671174830168496e+00,1.350954511551892345e+01,1.599041676977339321e+01,1.621849214912527515e+01,1.917883517386503556e+01
-5.195195195195194682e-01,3.234727178054947139e+00,8.453050116392414992e+00,1.352388487354506630e+01,1.601805469027364381e+01,1.624942293618105538e+01,1.921069633362702334e+01
-5.175175175175175113e-01,3.235295841757746871e+00,8.456420323802241512e+00,1.353822624887088111e+01,1.604578159347515154e+01,1.628047733159428390e+01,1.924268407935395331e+01
-5.155155155155155544e-01,3.235862584260087438e+00,8.459781762192275067e+00,1.355256902981539469e+01,1.607359791580783437e+01,1.631165624791353252e+01,1.927479937248364550e+01
-5.135135135135135975e-01,3.236427403266936231e+00,8.463134396669280690e+00,1.356691300226430741e+01,1.610150409563372875e+01,1.634296060766961745e+01,1.930704318537612352e+01
-5.115115115115115296e-01,3.236990296484517415e+00,8.466478192314747631e+00,1.358125794965123845e+01,1.612950057323041619e+01,1.637439134351873093e+01,1.933941650147844271e+01
-5.095095095095094617e-01,3.237551261620321252e+00,8.469813114185479108e+00,1.359560365293897988e+01,1.615758779077344798e+01,1.640594939838858934e+01,1.937192031549270865e+01
-5.075075075075075048e-01,3.238110296383112541e+00,8.473139127314192720e+00,1.360994989060056959e+01,1.618576619231778935e+01,1.643763572562695430e+01,1.940455563354729662e+01
-5.055055055055055480e-01,3.238667398482944382e+00,8.476456196710103086e+00,1.362429643860068929e+01,1.621403622377798470e+01,1.646945128915284329e+01,1.943732347337122590e+01
-5.035035035035034801e-01,3.239222565631166173e+00,8.479764287359520480e+00,1.363864307037667523e+01,1.624239833290681645e+01,1.650139706361030889e+01,1.947022486447185941e+01
-5.015015015015015232e-01,3.239775795540439596e+00,8.483063364226474334e+00,1.365298955681987181e+01,1.627085296927339542e+01,1.653347403452524489e+01,1.950326084831606721e+01
-4.994994994994994553e-01,3.240327085924738171e+00,8.486353392253299432e+00,1.366733566625672758e+01,1.629940058423920846e+01,1.656568319846457626e+01,1.953643247851478293e+01
-4.974974974974974984e-01,3.240876434499369463e+00,8.489634336361266520e+00,1.368168116443004934e+01,1.632804163093350525e+01,1.659802556319877098e+01,1.956974082101113055e+01
-4.954954954954955415e-01,3.241423838980982630e+00,8.492906161451177383e+00,1.369602581448027756e+01,1.635677656422664583e+01,1.663050214786687064e+01,1.960318695427220348e+01
-4.934934934934934736e-01,3.241969297087572865e+00,8.496168832404013216e+00,1.371036937692667479e+01,1.638560584070254578e+01,1.666311398314478254e+01,1.963677196948446024e+01
-4.914914914914915167e-01,3.242512806538499603e+00,8.499422314081520824e+00,1.372471160964856729e+01,1.641452991862927746e+01,1.669586211141645649e+01,1.967049697075305659e+01
-4.894894894894894488e-01,3.243054365054494070e+00,8.502666571326878753e+00,1.373905226786677325e+01,1.644354925792842081e+01,1.672874758694816677e+01,1.970436307530495768e+01
-4.874874874874874919e-01,3.243593970357671274e+00,8.505901568965315462e+00,1.375339110412481247e+01,1.647266432014255599e+01,1.676177147606621531e+01,1.973837141369605064e+01
-4.854854854854855351e-01,3.244131620171537111e+00,8.509127271804729276e+00,1.376772786827030259e+01,1.650187556840129943e+01,1.679493485733746994e+01,1.977252313002231787e+01
-4.834834834834834671e-01,3.244667312221004352e+00,8.512343644636349183e+00,1.378206230743636596e+01,1.653118346738551736e+01,1.682823882175350150e+01,1.980681938213520255e+01
-4.814814814814815103e-01,3.245201044232399301e+00,8.515550652235370777e+00,1.379639416602319102e+01,1.656058848328982691e+01,1.686168447291813166e+01,1.984126134186122314e+01
-4.794794794794794424e-01,3.245732813933476457e+00,8.518748259361608177e+00,1.381072318567932378e+01,1.659009108378336350e+01,1.689527292723816387e+01,1.987585019522588681e+01
-4.774774774774774855e-01,3.246262619053423393e+00,8.521936430760149506e+00,1.382504910528340680e+01,1.661969173796845212e+01,1.692900531411789444e+01,1.991058714268219632e+01
-4.754754754754755286e-01,3.246790457322876744e+00,8.525115131161982163e+00,1.383937166092572291e+01,1.664939091633749513e+01,1.696288277615714790e+01,1.994547339934354824e+01
-4.734734734734734607e-01,3.247316326473931980e+00,8.528284325284715806e+00,1.385369058589001057e+01,1.667918909072782085e+01,1.699690646935298943e+01,1.998051019522153382e+01
-4.714714714714715038e-01,3.247840224240152285e+00,8.531443977833154335e+00,1.386800561063503956e+01,1.670908673427442892e+01,1.703107756330510725e+01,2.001569877546829446e+01
-4.694694694694694359e-01,3.248362148356580104e+00,8.534594053500070387e+00,1.388231646277662712e+01,1.673908432136050450e+01,1.706539724142527703e+01,2.005104040062396820e+01
-4.674674674674674790e-01,3.248882096559750465e+00,8.537734516966784426e+00,1.389662286706941430e+01,1.676918232756578675e+01,1.709986670115041463e+01,2.008653634686901057e+01
-4.654654654654655221e-01,3.249400066587696756e+00,8.540865332903903706e+00,1.391092454538907930e+01,1.679938122961278424e+01,1.713448715416005541e+01,2.012218790628189424e+01
-4.634634634634634542e-01,3.249916056179966706e+00,8.543986465971949329e+00,1.392522121671431989e+01,1.682968150531011275e+01,1.716925982659742544e+01,2.015799638710173269e+01
-4.614614614614614974e-01,3.250430063077631271e+00,8.547097880822096982e+00,1.393951259710907387e+01,1.686008363349406380e+01,1.720418595929521643e+01,2.019396311399663091e+01
-4.594594594594594295e-01,3.250942085023293959e+00,8.550199542096814653e+00,1.395379839970494018e+01,1.689058809396679806e+01,1.723926680800523314e+01,2.023008942833736512e+01
-4.574574574574574726e-01,3.251452119761102377e+00,8.553291414430578499e+00,1.396807833468359661e+01,1.692119536743292940e+01,1.727450364363267710e+01,2.026637668847685347e+01
-4.554554554554555157e-01,3.251960165036760664e+00,8.556373462450556744e+00,1.398235210925922445e+01,1.695190593543229696e+01,1.730989775247471485e+01,2.030282627003529683e+01
-4.534534534534534478e-01,3.252466218597540593e+00,8.559445650777323777e+00,1.399661942766159584e+01,1.698272028027076885e+01,1.734545043646384244e+01,2.033943956619147286e+01
-4.514514514514514909e-01,3.252970278192290898e+00,8.562507944025538720e+00,1.401087999111839011e+01,1.701363888494763188e+01,1.738116301341555925e+01,2.037621798797987438e+01
-4.494494494494494230e-01,3.253472341571443938e+00,8.565560306804679058e+00,1.402513349783863106e+01,1.704466223308018868e+01,1.741703681728129283e+01,2.041316296459436685e+01
-4.474474474474474661e-01,3.253972406487038338e+00,8.568602703719717439e+00,1.403937964299560370e+01,1.707579080882534228e+01,1.745307319840567217e+01,2.045027594369802060e+01
-4.454454454454453982e-01,3.254470470692717221e+00,8.571635099371873068e+00,1.405361811871014766e+01,1.710702509679755323e+01,1.748927352378930422e+01,2.048755839173963622e+01
-4.434434434434434413e-01,3.254966531943748631e+00,8.574657458359308038e+00,1.406784861403419029e+01,1.713836558198403992e+01,1.752563917735619370e+01,2.052501179427704514e+01
-4.414414414414414845e-01,3.255460587997029975e+00,8.577669745277848534e+00,1.408207081493431723e+01,1.716981274965614901e+01,1.756217156022678338e+01,2.056263765630720286e+01
-4.394394394394394165e-01,3.255952636611101347e+00,8.580671924721713140e+00,1.409628440427562879e+01,1.720136708527715186e+01,1.759887209099589001e+01,2.060043750260334505e+01
-4.374374374374374597e-01,3.256442675546157961e+00,8.583663961284232258e+00,1.411048906180572438e+01,1.723302907440679732e+01,1.763574220601650211e+01,2.063841287805960789e+01
-4.354354354354353918e-01,3.256930702564058144e+00,8.586645819558606618e+00,1.412468446413895151e+01,1.726479920260156931e+01,1.767278335968893543e+01,2.067656534804294211e+01
-4.334334334334334349e-01,3.257416715428339771e+00,8.589617464138624925e+00,1.413887028474063712e+01,1.729667795531128505e+01,1.770999702475566551e+01,2.071489649875254102e+01
-4.314314314314314780e-01,3.257900711904222035e+00,8.592578859619390386e+00,1.415304619391197072e+01,1.732866581777186354e+01,1.774738469260200802e+01,2.075340793758746472e+01
-4.294294294294294101e-01,3.258382689758625439e+00,8.595529970598095204e+00,1.416721185877465317e+01,1.736076327489328364e+01,1.778494787356294538e+01,2.079210129352193803e+01
-4.274274274274274532e-01,3.258862646760177562e+00,8.598470761674745333e+00,1.418136694325599478e+01,1.739297081114395738e+01,1.782268809723565894e+01,2.083097821748907208e+01
-4.254254254254253853e-01,3.259340580679227273e+00,8.601401197452929637e+00,1.419551110807435279e+01,1.742528891043015804e+01,1.786060691279867640e+01,2.087004038277314066e+01
-4.234234234234234284e-01,3.259816489287852281e+00,8.604321242540541093e+00,1.420964401072449768e+01,1.745771805597096815e+01,1.789870588933717599e+01,2.090928948541028731e+01
-4.214214214214214715e-01,3.260290370359873791e+00,8.607230861550576151e+00,1.422376530546358708e+01,1.749025873016862676e+01,1.793698661617483125e+01,2.094872724459836988e+01
-4.194194194194194036e-01,3.260762221670863603e+00,8.610130019101875476e+00,1.423787464329722852e+01,1.752291141447365774e+01,1.797545070321237404e+01,2.098835540311591075e+01
-4.174174174174174468e-01,3.261232040998159221e+00,8.613018679819880674e+00,1.425197167196572146e+01,1.755567658924521623e+01,1.801409978127298928e+01,2.102817572775032673e+01
-4.154154154154153789e-01,3.261699826120872281e+00,8.615896808337421220e+00,1.426605603593087856e+01,1.758855473360594956e+01,1.805293550245455592e+01,2.106819000973595735e+01
-4.134134134134134220e-01,3.262165574819898772e+00,8.618764369295483618e+00,1.428012737636287710e+01,1.762154632529171039e+01,1.809195954048913890e+01,2.110840006520190215e+01
-4.114114114114114651e-01,3.262629284877935465e+00,8.621621327343966357e+00,1.429418533112744072e+01,1.765465184049534386e+01,1.813117359110980686e+01,2.114880773563004723e+01
-4.094094094094093972e-01,3.263090954079482131e+00,8.624467647142491700e+00,1.430822953477359860e+01,1.768787175370498588e+01,1.817057937242471866e+01,2.118941488832354736e+01
-4.074074074074074403e-01,3.263550580210861973e+00,8.627303293361164194e+00,1.432225961852133622e+01,1.772120653753616892e+01,1.821017862529912890e+01,2.123022341688602665e+01
-4.054054054054053724e-01,3.264008161060226065e+00,8.630128230681373580e+00,1.433627521025004370e+01,1.775465666255796293e+01,1.824997311374497144e+01,2.127123524171178914e+01
-4.034034034034034155e-01,3.264463694417567563e+00,8.632942423796563958e+00,1.435027593448694638e+01,1.778822259711260756e+01,1.828996462531849687e+01,2.131245231048731981e+01
-4.014014014014014586e-01,3.264917178074730586e+00,8.635745837413038473e+00,1.436426141239603993e+01,1.782190480712851510e+01,1.833015497152612028e+01,2.135387659870448829e+01
-3.993993993993993907e-01,3.265368609825424429e+00,8.638538436250776442e+00,1.437823126176746946e+01,1.785570375592675418e+01,1.837054598823872809e+01,2.139551011018568971e+01
-3.973973973973974338e-01,3.265817987465231109e+00,8.641320185044186530e+00,1.439218509700715920e+01,1.788961990402019353e+01,1.841113953611423426e+01,2.143735487762110736e+01
-3.953953953953953659e-01,3.266265308791622246e+00,8.644091048542952294e+00,1.440612252912680447e+01,1.792365370890562559e+01,1.845193750102930608e+01,2.147941296311884329e+01
-3.933933933933934091e-01,3.266710571603960389e+00,8.646850991512817330e+00,1.442004316573449074e+01,1.795780562484828735e+01,1.849294179451965547e+01,2.152168645876779252e+01
-3.913913913913913412e-01,3.267153773703520336e+00,8.649599978736402406e+00,1.443394661102541221e+01,1.799207610265877122e+01,1.853415435422985169e+01,2.156417748721400685e+01
-3.893893893893893843e-01,3.267594912893495795e+00,8.652337975014013693e+00,1.444783246577327063e+01,1.802646558946184996e+01,1.857557714437214003e+01,2.160688820225066564e+01
-3.873873873873874274e-01,3.268033986979006933e+00,8.655064945164456347e+00,1.446170032732201349e+01,1.806097452845715523e+01,1.861721215619530767e+01,2.164982078942218635e+01
-3.853853853853853595e-01,3.268470993767120802e+00,8.657780854025880046e+00,1.447554978957791860e+01,1.809560335867135805e+01,1.865906140846290739e+01,2.169297746664284432e+01
-3.833833833833834026e-01,3.268905931066852233e+00,8.660485666456544607e+00,1.448938044300231098e+01,1.813035251470140707e+01,1.870112694794179831e+01,2.173636048483011507e+01
-3.813813813813813347e-01,3.269338796689182924e+00,8.663179347335731251e+00,1.450319187460468484e+01,1.816522242644915153e+01,1.874341084990112449e+01,2.177997212855377285e+01
-3.793793793793793778e-01,3.269769588447066333e+00,8.665861861564463808e+00,1.451698366793627670e+01,1.820021351884599170e+01,1.878591521862115954e+01,2.182381471670013084e+01
-3.773773773773774209e-01,3.270198304155445435e+00,8.668533174066455516e+00,1.453075540308410751e+01,1.823532621156843092e+01,1.882864218791388566e+01,2.186789060315312483e+01
-3.753753753753753530e-01,3.270624941631258942e+00,8.671193249788849755e+00,1.454450665666560027e+01,1.827056091874339572e+01,1.887159392165365190e+01,2.191220217749163623e+01
-3.733733733733733962e-01,3.271049498693453295e+00,8.673842053703111787e+00,1.455823700182378566e+01,1.830591804864324956e+01,1.891477261431970902e+01,2.195675186570416315e+01
-3.713713713713713283e-01,3.271471973162995539e+00,8.676479550805849428e+00,1.457194600822275810e+01,1.834139800337041137e+01,1.895818049154999585e+01,2.200154213092120870e+01
-3.693693693693693714e-01,3.271892362862882653e+00,8.679105706119674579e+00,1.458563324204404488e+01,1.837700117853090731e+01,1.900181981070693382e+01,2.204657547416574914e+01
-3.673673673673674145e-01,3.272310665618153980e+00,8.681720484694020357e+00,1.459929826598328262e+01,1.841272796289642599e+01,1.904569286145501650e+01,2.209185443512245328e+01
-3.653653653653653466e-01,3.272726879255902332e+00,8.684323851606023936e+00,1.461294063924752074e+01,1.844857873805518977e+01,1.908980196635096149e+01,2.213738159292623209e+01
-3.633633633633633897e-01,3.273141001605285982e+00,8.686915771961359667e+00,1.462655991755314489e+01,1.848455387805030981e+01,1.913414948144646033e+01,2.218315956697054148e+01
-3.613613613613613218e-01,3.273553030497536653e+00,8.689496210895098827e+00,1.464015565312434575e+01,1.852065374900601569e+01,1.917873779690377489e+01,2.222919101773615580e+01
-3.593593593593593649e-01,3.273962963765974621e+00,8.692065133572576485e+00,1.465372739469228591e+01,1.855687870874101719e+01,1.922356933762457487e+01,2.227547864764094143e+01
-3.573573573573574080e-01,3.274370799246018482e+00,8.694622505190242379e+00,1.466727468749487073e+01,1.859322910636873161e+01,1.926864656389251707e+01,2.232202520191152217e+01
-3.553553553553553401e-01,3.274776534775194925e+00,8.697168290976533100e+00,1.468079707327690109e+01,1.862970528188366259e+01,1.931397197202925042e+01,2.236883346947681517e+01
-3.533533533533533832e-01,3.275180168193152941e+00,8.699702456192730082e+00,1.469429409029137190e+01,1.866630756573388084e+01,1.935954809506494101e+01,2.241590628388500406e+01
-3.513513513513513153e-01,3.275581697341671372e+00,8.702224966133847772e+00,1.470776527330098560e+01,1.870303627837922988e+01,1.940537750342308954e+01,2.246324652424403467e+01
-3.493493493493493585e-01,3.275981120064673568e+00,8.704735786129484509e+00,1.472121015358057328e+01,1.873989172983406704e+01,1.945146280562017083e+01,2.251085711618642193e+01
-3.473473473473474016e-01,3.276378434208239376e+00,8.707234881544714256e+00,1.473462825892017847e+01,1.877687421919503663e+01,1.949780664898048599e+01,2.255874103285935206e+01
-3.453453453453453337e-01,3.276773637620608692e+00,8.709722217780951681e+00,1.474801911362871643e+01,1.881398403415279574e+01,1.954441172036637653e+01,2.260690129594074094e+01
-3.433433433433433768e-01,3.277166728152203667e+00,8.712197760276852776e+00,1.476138223853855536e+01,1.885122145048725173e+01,1.959128074692431909e+01,2.265534097668180280e+01
-3.413413413413413089e-01,3.277557703655633148e+00,8.714661474509169281e+00,1.477471715101074778e+01,1.888858673154609846e+01,1.963841649684732005e+01,2.270406319697753617e+01
-3.393393393393393520e-01,3.277946561985704221e+00,8.717113325993661732e+00,1.478802336494092984e+01,1.892608012770577375e+01,1.968582178015352824e+01,2.275307113046522289e+01
-3.373373373373373951e-01,3.278333300999435984e+00,8.719553280285969876e+00,1.480130039076607495e+01,1.896370187581452882e+01,1.973349944948208901e+01,2.280236800365248229e+01
-3.353353353353353272e-01,3.278717918556069755e+00,8.721981302982516837e+00,1.481454773547193504e+01,1.900145219861690649e+01,1.978145240090612234e+01,2.285195709707556944e+01
-3.333333333333333703e-01,3.279100412517079732e+00,8.724397359721379530e+00,1.482776490260151192e+01,1.903933130415932595e+01,1.982968357476322296e+01,2.290184174648850757e+01
-3.313313313313313024e-01,3.279480780746184543e+00,8.726801416183228355e+00,1.484095139226395510e+01,1.907733938517590744e+01,1.987819595650431381e+01,2.295202534408492312e+01
-3.293293293293293456e-01,3.279859021109360562e+00,8.729193438092165636e+00,1.485410670114460885e+01,1.911547661845388291e+01,1.992699257756047615e+01,2.300251133975237394e+01
-3.273273273273273887e-01,3.280235131474848131e+00,8.731573391216683078e+00,1.486723032251571830e+01,1.915374316417844014e+01,1.997607651622903902e+01,2.305330324236150474e+01
-3.253253253253253208e-01,3.280609109713169325e+00,8.733941241370521524e+00,1.488032174624801840e+01,1.919213916525590236e+01,2.002545089857854066e+01,2.310440462109013282e+01
-3.233233233233233639e-01,3.280980953697136382e+00,8.736296954413596438e+00,1.489338045882326256e+01,1.923066474661472469e+01,2.007511889937342531e+01,2.315581910678399780e+01
-3.213213213213212960e-01,3.281350661301858818e+00,8.738640496252916279e+00,1.490640594334747959e+01,1.926932001448392739e+01,2.012508374301869551e+01,2.320755039335494274e+01
-3.193193193193193391e-01,3.281718230404763403e+00,8.740971832843447586e+00,1.491939767956521479e+01,1.930810505564760149e+01,2.017534870452503526e+01,2.325960223921801173e+01
-3.173173173173172712e-01,3.282083658885596833e+00,8.743290930189095533e+00,1.493235514387481899e+01,1.934701993667583508e+01,2.022591711049474128e+01,2.331197846876875346e+01
-3.153153153153153143e-01,3.282446944626444818e+00,8.745597754343529928e+00,1.494527780934424754e+01,1.938606470313033014e+01,2.027679234012873977e+01,2.336468297390176119e+01
-3.133133133133133574e-01,3.282808085511736529e+00,8.747892271411194187e+00,1.495816514572827494e+01,1.942523937874438644e+01,2.032797782625547711e+01,2.341771971557193055e+01
-3.113113113113112895e-01,3.283167079428261026e+00,8.750174447548150880e+00,1.497101661948624596e+01,1.946454396457695779e+01,2.037947705638176643e+01,2.347109272540016534e+01
-3.093093093093093326e-01,3.283523924265174809e+00,8.752444248963037410e+00,1.498383169380117863e+01,1.950397843813900778e+01,2.043129357376598065e+01,2.352480610732424537e+01
-3.073073073073072647e-01,3.283878617914015585e+00,8.754701641917971955e+00,1.499660982859948355e+01,1.954354275249252382e+01,2.048343097851424233e+01,2.357886403929716579e+01
-3.053053053053053079e-01,3.284231158268715145e+00,8.756946592729486056e+00,1.500935048057188226e+01,1.958323683532043802e+01,2.053589292869999383e+01,2.363327077503406670e+01
-3.033033033033033510e-01,3.284581543225604694e+00,8.759179067769448324e+00,1.502205310319529019e+01,1.962306058796700725e+01,2.058868314150700485e+01,2.368803064580930595e+01
-3.013013013013012831e-01,3.284929770683433503e+00,8.761399033465991693e+00,1.503471714675568549e+01,1.966301388444847476e+01,2.064180539439670525e+01,2.374314806230566788e+01
-2.992992992992993262e-01,3.285275838543373794e+00,8.763606456304440684e+00,1.504734205837204009e+01,1.970309657043170048e+01,2.069526352629991806e+01,2.379862751651727137e+01
-2.972972972972972583e-01,3.285619744709038059e+00,8.765801302828242214e+00,1.505992728202123665e+01,1.974330846218126112e+01,2.074906143883337251e+01,2.385447358370796778e+01
-2.952952952952953014e-01,3.285961487086484389e+00,8.767983539639885748e+00,1.507247225856424500e+01,1.978364934547353116e+01,2.080320309754167951e+01,2.391069092442702626e+01
-2.932932932932933445e-01,3.286301063584232907e+00,8.770153133401873191e+00,1.508497642577298592e+01,1.982411897447677873e+01,2.085769253316459881e+01,2.396728428658444798e+01
-2.912912912912912766e-01,3.286638472113275089e+00,8.772310050837614170e+00,1.509743921835874758e+01,1.986471707059681080e+01,2.091253384293064954e+01,2.402425850758731229e+01
-2.892892892892893197e-01,3.286973710587084874e+00,8.774454258732387046e+00,1.510986006800131953e+01,1.990544332128662219e+01,2.096773119187670531e+01,2.408161851653986218e+01
-2.872872872872872518e-01,3.287306776921628426e+00,8.776585723934266170e+00,1.512223840337937553e+01,1.994629737881958675e+01,2.102328881419421336e+01,2.413936933650892769e+01
-2.852852852852852950e-01,3.287637669035381460e+00,8.778704413355077563e+00,1.513457365020210688e+01,1.998727885902522061e+01,2.107921101460271984e+01,2.419751608685751876e+01
-2.832832832832833381e-01,3.287966384849331902e+00,8.780810293971313740e+00,1.514686523124177597e+01,2.002838733998597220e+01,2.113550216974982376e+01,2.425606398564827515e+01
-2.812812812812812702e-01,3.288292922287000764e+00,8.782903332825108933e+00,1.515911256636749904e+01,2.006962236069503547e+01,2.119216672963938208e+01,2.431501835212000273e+01
-2.792792792792793133e-01,3.288617279274442140e+00,8.784983497025150356e+00,1.517131507258029544e+01,2.011098341967326419e+01,2.124920921908655558e+01,2.437438460923883099e+01
-2.772772772772772454e-01,3.288939453740267638e+00,8.787050753747664089e+00,1.518347216404922051e+01,2.015246997354460134e+01,2.130663423920123734e+01,2.443416828632751958e+01
-2.752752752752752885e-01,3.289259443615646816e+00,8.789105070237317463e+00,1.519558325214851280e+01,2.019408143556900370e+01,2.136444646889907517e+01,2.449437502177505976e+01
-2.732732732732733316e-01,3.289577246834326729e+00,8.791146413808206717e+00,1.520764774549637544e+01,2.023581717413210868e+01,2.142265066644047522e+01,2.455501056582959762e+01
-2.712712712712712637e-01,3.289892861332633700e+00,8.793174751844770043e+00,1.521966504999443792e+01,2.027767651118952585e+01,2.148125167099786381e+01,2.461608078347735429e+01
-2.692692692692693068e-01,3.290206285049497748e+00,8.795190051802773468e+00,1.523163456886889122e+01,2.031965872066630396e+01,2.154025440425064275e+01,2.467759165741098215e+01
-2.672672672672672389e-01,3.290517515926451253e+00,8.797192281210241660e+00,1.524355570271245952e+01,2.036176302680927108e+01,2.159966387200827143e+01,2.473954929109009271e+01
-2.652652652652652820e-01,3.290826551907646724e+00,8.799181407668402954e+00,1.525542784952804354e+01,2.040398860249176849e+01,2.165948516586114891e+01,2.480195991189748383e+01
-2.632632632632632141e-01,3.291133390939869230e+00,8.801157398852675229e+00,1.526725040477313655e+01,2.044633456746940325e+01,2.171972346485846472e+01,2.486482987439394776e+01
-2.612612612612612573e-01,3.291438030972544393e+00,8.803120222513578952e+00,1.527902276140581783e+01,2.048879998658648560e+01,2.178038403721410532e+01,2.492816566367613618e+01
-2.592592592592593004e-01,3.291740469957749493e+00,8.805069846477723061e+00,1.529074430993204103e+01,2.053138386793098391e+01,2.184147224203842796e+01,2.499197389883990894e+01
-2.572572572572572325e-01,3.292040705850231674e+00,8.807006238648757090e+00,1.530241443845389782e+01,2.057408516093819628e+01,2.190299353109676872e+01,2.505626133655376364e+01
-2.552552552552552756e-01,3.292338736607408833e+00,8.808929367008310862e+00,1.531403253271943044e+01,2.061690275444095022e+01,2.196495345059317827e+01,2.512103487474583119e+01
-2.532532532532532077e-01,3.292634560189387827e+00,8.810839199616971484e+00,1.532559797617365227e+01,2.065983547466635883e+01,2.202735764297911203e+01,2.518630155640882151e+01
-2.512512512512512508e-01,3.292928174558976018e+00,8.812735704615224819e+00,1.533711015001081357e+01,2.070288208317733591e+01,2.209021184878576349e+01,2.525206857352661416e+01
-2.492492492492492939e-01,3.293219577681689714e+00,8.814618850224434254e+00,1.534856843322820019e+01,2.074604127475870996e+01,2.215352190847918479e+01,2.531834327112724736e+01
-2.472472472472472260e-01,3.293508767525765712e+00,8.816488604747789282e+00,1.535997220268080454e+01,2.078931167524567059e+01,2.221729376433675895e+01,2.538513315146653682e+01
-2.452452452452452691e-01,3.293795742062177290e+00,8.818344936571250514e+00,1.537132083313784392e+01,2.083269183929551360e+01,2.228153346234364562e+01,2.545244587834709904e+01
-2.432432432432432012e-01,3.294080499264637751e+00,8.820187814164544449e+00,1.538261369734012796e+01,2.087618024810024053e+01,2.234624715410766527e+01,2.552028928157760745e+01
-2.412412412412412444e-01,3.294363037109619974e+00,8.822017206082096052e+00,1.539385016605915091e+01,2.091977530703932686e+01,2.241144109878993618e+01,2.558867136157683220e+01
-2.392392392392392875e-01,3.294643353576360401e+00,8.823833080964002207e+00,1.540502960815716449e+01,2.096347534327321682e+01,2.247712166505050035e+01,2.565760029412825105e+01
-2.372372372372372196e-01,3.294921446646876806e+00,8.825635407536990940e+00,1.541615139064885298e+01,2.100727860327475582e+01,2.254329533300478516e+01,2.572708443529007738e+01
-2.352352352352352627e-01,3.295197314305974068e+00,8.827424154615375329e+00,1.542721487876427311e+01,2.105118325029980397e+01,2.260996869618967864e+01,2.579713232646627574e+01
-2.332332332332331948e-01,3.295470954541263708e+00,8.829199291102039382e+00,1.543821943601312441e+01,2.109518736179479603e+01,2.267714846353468872e+01,2.586775269964426371e+01
-2.312312312312312379e-01,3.295742365343162561e+00,8.830960785989374173e+00,1.544916442425025593e+01,2.113928892674195481e+01,2.274484146133573148e+01,2.593895448280493810e+01
-2.292292292292292810e-01,3.296011544704917196e+00,8.832708608360247737e+00,1.546004920374277170e+01,2.118348584294097492e+01,2.281305463522742016e+01,2.601074680551148433e+01
-2.272272272272272131e-01,3.296278490622606139e+00,8.834442727388982064e+00,1.547087313323829960e+01,2.122777591422634913e+01,2.288179505214866793e+01,2.608313900468255042e+01
-2.252252252252252562e-01,3.296543201095156750e+00,8.836163112342292791e+00,1.548163557003456603e+01,2.127215684762173353e+01,2.295106990229781729e+01,2.615614063055659955e+01
-2.232232232232231883e-01,3.296805674124353658e+00,8.837869732580266202e+00,1.549233587005057977e+01,2.131662625042901738e+01,2.302088650107139145e+01,2.622976145285364069e+01
-2.212212212212212314e-01,3.297065907714850752e+00,8.839562557557330891e+00,1.550297338789889423e+01,2.136118162725340497e+01,2.309125229098011900e+01,2.630401146714138250e+01
-2.192192192192192746e-01,3.297323899874182285e+00,8.841241556823179693e+00,1.551354747695935643e+01,2.140582037696411177e+01,2.316217484353629175e+01,2.637890090141236854e+01
-2.172172172172172067e-01,3.297579648612776193e+00,8.842906700023782207e+00,1.552405748945414210e+01,2.145053978959086294e+01,2.323366186110420273e+01,2.645444022287913555e+01
-2.152152152152152498e-01,3.297833151943962093e+00,8.844557956902320939e+00,1.553450277652420830e+01,2.149533704315662064e+01,2.330572117870617888e+01,2.653064014499486234e+01
-2.132132132132131819e-01,3.298084407883987712e+00,8.846195297300143423e+00,1.554488268830709430e+01,2.154020920044631282e+01,2.337836076577455913e+01,2.660751163470647995e+01
-2.112112112112112250e-01,3.298333414452023771e+00,8.847818691157749882e+00,1.555519657401587530e+01,2.158515320571379092e+01,2.345158872784036674e+01,2.668506591994768584e+01
-2.092092092092092681e-01,3.298580169670178197e+00,8.849428108515725810e+00,1.556544378201964918e+01,2.163016588132558837e+01,2.352541330814649712e+01,2.676331449737979540e+01
-2.072072072072072002e-01,3.298824671563512112e+00,8.851023519515720750e+00,1.557562365992543718e+01,2.167524392434496860e+01,2.359984288917443251e+01,2.684226914038747225e+01
-2.052052052052052433e-01,3.299066918160043382e+00,8.852604894401407520e+00,1.558573555466099947e+01,2.172038390305505118e+01,2.367488599407004557e+01,2.692194190733757964e+01
-2.032032032032031754e-01,3.299306907490761276e+00,8.854172203519423689e+00,1.559577881255938792e+01,2.176558225342454733e+01,2.375055128795440851e+01,2.700234515010814462e+01
-2.012012012012012185e-01,3.299544637589640672e+00,8.855725417320352122e+00,1.560575277944465356e+01,2.181083527551628976e+01,2.382684757910244500e+01,2.708349152289619255e+01
-1.991991991991992617e-01,3.299780106493649612e+00,8.857264506359658895e+00,1.561565680071868201e+01,2.185613912984143070e+01,2.390378381997288670e+01,2.716539399131078625e+01
-1.971971971971971938e-01,3.300013312242759511e+00,8.858789441298670297e+00,1.562549022144974842e+01,2.190148983366139390e+01,2.398136910806780620e+01,2.724806584176020863e+01
-1.951951951951952369e-01,3.300244252879962925e+00,8.860300192905505412e+00,1.563525238646172433e+01,2.194688325723934597e+01,2.405961268660175989e+01,2.733152069113918969e+01
-1.931931931931931690e-01,3.300472926451278877e+00,8.861796732056047787e+00,1.564494264042516392e+01,2.199231512004499223e+01,2.413852394495552645e+01,2.741577249682491413e+01
-1.911911911911912121e-01,3.300699331005765291e+00,8.863279029734899339e+00,1.565456032794933883e+01,2.203778098691586251e+01,2.421811241888905641e+01,2.750083556698733389e+01
-1.891891891891891442e-01,3.300923464595532764e+00,8.864747057036323596e+00,1.566410479367549158e+01,2.208327626417727174e+01,2.429838779048307629e+01,2.758672457122080601e+01
-1.871871871871871873e-01,3.301145325275751663e+00,8.866200785165208487e+00,1.567357538237139991e+01,2.212879619572695589e+01,2.437935988778022534e+01,2.767345455150334388e+01
-1.851851851851852304e-01,3.301364911104669009e+00,8.867640185438004252e+00,1.568297143902717039e+01,2.217433585908678140e+01,2.446103868408828319e+01,2.776104093348793356e+01
-1.831831831831831625e-01,3.301582220143614688e+00,8.869065229283673801e+00,1.569229230895225413e+01,2.221989016142737228e+01,2.454343429690883127e+01,2.784949953813160661e+01
-1.811811811811812056e-01,3.301797250457015664e+00,8.870475888244676810e+00,1.570153733787342532e+01,2.226545383557033375e+01,2.462655698644840641e+01,2.793884659366440104e+01
-1.791791791791791377e-01,3.302010000112407972e+00,8.871872133977854347e+00,1.571070587203432822e+01,2.231102143597419740e+01,2.471041715366680691e+01,2.802909874790259792e+01
-1.771771771771771808e-01,3.302220467180443375e+00,8.873253938255423634e+00,1.571979725829564067e+01,2.235658733470947013e+01,2.479502533781107942e+01,2.812027308090552324e+01
-1.751751751751752240e-01,3.302428649734905797e+00,8.874621272965899976e+00,1.572881084423699072e+01,2.240214571742982130e+01,2.488039221337962204e+01,2.821238711797683152e+01
-1.731731731731731561e-01,3.302634545852721093e+00,8.875974110115061322e+00,1.573774597825933874e+01,2.244769057934711398e+01,2.496652858645656536e+01,2.830545884300748938e+01
-1.711711711711711992e-01,3.302838153613965488e+00,8.877312421826848876e+00,1.574660200968898138e+01,2.249321572121658619e+01,2.505344539034710749e+01,2.839950671215575184e+01
-1.691691691691691313e-01,3.303039471101882896e+00,8.878636180344358309e+00,1.575537828888228908e+01,2.253871474534246389e+01,2.514115368044283372e+01,2.849454966785781806e+01
-1.671671671671671744e-01,3.303238496402890689e+00,8.879945358030733260e+00,1.576407416733165157e+01,2.258418105161050349e+01,2.522966462823408662e+01,2.859060715315804302e+01
-1.651651651651652175e-01,3.303435227606590363e+00,8.881239927370128129e+00,1.577268899777229727e+01,2.262960783355982741e+01,2.531898951438254741e+01,2.868769912634621022e+01
-1.631631631631631496e-01,3.303629662805786182e+00,8.882519860968633552e+00,1.578122213429026210e+01,2.267498807450117937e+01,2.540913972075579608e+01,2.878584607588366140e+01
-1.611611611611611927e-01,3.303821800096486516e+00,8.883785131555208991e+00,1.578967293243135295e+01,2.272031454369570014e+01,2.550012672131772007e+01,2.888506903559610706e+01
-1.591591591591591248e-01,3.304011637577926042e+00,8.885035711982608220e+00,1.579804074931070801e+01,2.276557979260256914e+01,2.559196207175805426e+01,2.898538960010532861e+01
-1.571571571571571679e-01,3.304199173352564411e+00,8.886271575228331443e+00,1.580632494372377472e+01,2.281077615121107272e+01,2.568465739773177248e+01,2.908682994046566606e+01
-1.551551551551552111e-01,3.304384405526110235e+00,8.887492694395513482e+00,1.581452487625781167e+01,2.285589572446653506e+01,2.577822438156949403e+01,2.918941281996389137e+01
-1.531531531531531432e-01,3.304567332207522412e+00,8.888699042713888332e+00,1.582263990940434972e+01,2.290093038880774756e+01,2.587267474730267836e+01,2.929316161003338692e+01
-1.511511511511511863e-01,3.304747951509026560e+00,8.889890593540673791e+00,1.583066940767255737e+01,2.294587178882716572e+01,2.596802024383624641e+01,2.939810030622166437e+01
-1.491491491491491184e-01,3.304926261546125232e+00,8.891067320361541348e+00,1.583861273770329525e+01,2.299071133407102252e+01,2.606427262608142570e+01,2.950425354414238654e+01
-1.471471471471471615e-01,3.305102260437607242e+00,8.892229196791475943e+00,1.584646926838396297e+01,2.303544019599495130e+01,2.616144363384726645e+01,2.961164661532711406e+01
-1.451451451451452046e-01,3.305275946305563206e+00,8.893376196575728088e+00,1.585423837096411148e+01,2.308004930509192576e+01,2.625954496826688356e+01,2.972030548287954232e+01
-1.431431431431431367e-01,3.305447317275390873e+00,8.894508293590723369e+00,1.586191941917176784e+01,2.312452934821077832e+01,2.635858826551450207e+01,2.983025679681649933e+01
-1.411411411411411798e-01,3.305616371475811999e+00,8.895625461844971937e+00,1.586951178933034790e+01,2.316887076608271556e+01,2.645858506754633765e+01,2.994152790896083971e+01
-1.391391391391391119e-01,3.305783107038879898e+00,8.896727675479962016e+00,1.587701486047621735e+01,2.321306375107625186e+01,2.655954678957200699e+01,3.005414688723008254e+01
-1.371371371371371550e-01,3.305947522099992764e+00,8.897814908771096043e+00,1.588442801447692077e+01,2.325709824520009761e+01,2.666148468393560123e+01,3.016814252913630057e+01
-1.351351351351350871e-01,3.306109614797901664e+00,8.898887136128553976e+00,1.589175063614985817e+01,2.330096393837472846e+01,2.676440980005609305e+01,3.028354437428622958e+01
-1.331331331331331302e-01,3.306269383274726525e+00,8.899944332098236544e+00,1.589898211338157452e+01,2.334465026699447421e+01,2.686833294004261319e+01,3.040038271563364702e+01
-1.311311311311311734e-01,3.306426825675963688e+00,8.900986471362633878e+00,1.590612183724738316e+01,2.338814641280257689e+01,2.697326460956547933e+01,3.051868860919906012e+01
-1.291291291291291055e-01,3.306581940150498333e+00,8.902013528741727910e+00,1.591316920213165886e+01,2.343144130210159304e+01,2.707921496352348356e+01,3.063849388192515732e+01
-1.271271271271271486e-01,3.306734724850612928e+00,8.903025479193885872e+00,1.592012360584825004e+01,2.347452360532322757e+01,2.718619374600744720e+01,3.075983113728618434e+01
-1.251251251251250807e-01,3.306885177932005426e+00,8.904022297816748477e+00,1.592698444976146632e+01,2.351738173698202061e+01,2.729421022401290742e+01,3.088273375820844535e+01
-1.231231231231231238e-01,3.307033297553791940e+00,8.905003959848119877e+00,1.593375113890718353e+01,2.356000385603758573e+01,2.740327311430648649e+01,3.100723590679254471e+01
-1.211211211211211669e-01,3.307179081878524496e+00,8.905970440666843402e+00,1.594042308211453118e+01,2.360237786668906068e+01,2.751339050279677068e+01,3.113337252024741986e+01
-1.191191191191190990e-01,3.307322529072198147e+00,8.906921715793696848e+00,1.594699969212732782e+01,2.364449141963053336e+01,2.762456975570405149e+01,3.126117930235793452e+01
-1.171171171171171421e-01,3.307463637304262960e+00,8.907857760892246901e+00,1.595348038572622151e+01,2.368633191379068137e+01,2.773681742176123066e+01,3.139069270970241021e+01
-1.151151151151150742e-01,3.307602404747636449e+00,8.908778551769737319e+00,1.595986458385052131e+01,2.372788649858319943e+01,2.785013912461440810e+01,3.152194993171773518e+01
-1.131131131131131173e-01,3.307738829578714235e+00,8.909684064377959345e+00,1.596615171172032532e+01,2.376914207669624091e+01,2.796453944452125739e+01,3.165498886357268304e+01
-1.111111111111111605e-01,3.307872909977378928e+00,8.910574274814104356e+00,1.597234119895885840e+01,2.381008530744397689e+01,2.808002178837252316e+01,3.178984807065089058e+01
-1.091091091091090926e-01,3.308004644127014338e+00,8.911449159321655600e+00,1.597843247971436398e+01,2.385070261070886843e+01,2.819658824698626276e+01,3.192656674326460120e+01
-1.071071071071071357e-01,3.308134030214516130e+00,8.912308694291224853e+00,1.598442499278235474e+01,2.389098017150021747e+01,2.831423943854314729e+01,3.206518464001050717e+01
-1.051051051051050678e-01,3.308261066430301156e+00,8.913152856261412182e+00,1.599031818172749553e+01,2.393090394515270702e+01,2.843297433694944942e+01,3.220574201793914426e+01
-1.031031031031031109e-01,3.308385750968317218e+00,8.913981621919665699e+00,1.599611149500555562e+01,2.397045966319174326e+01,2.855279008383130090e+01,3.234827954743209943e+01
-1.011011011011011540e-01,3.308508082026060837e+00,8.914794968103121775e+00,1.600180438608501987e+01,2.400963283988869179e+01,2.867368178277601132e+01,3.249283820936608436e+01
-9.909909909909908610e-02,3.308628057804579026e+00,8.915592871799463026e+00,1.600739631356832149e+01,2.404840877952977962e+01,2.879564227435843549e+01,3.263945917177384359e+01
-9.709709709709712921e-02,3.308745676508489275e+00,8.916375310147744315e+00,1.601288674131315304e+01,2.408677258441933589e+01,2.891866189040376867e+01,3.278818364279847941e+01
-9.509509509509506131e-02,3.308860936345983106e+00,8.917142260439257839e+00,1.601827513855301888e+01,2.412470916363986362e+01,2.904272818586953875e+01,3.293905269625171428e+01
-9.309309309309310443e-02,3.308973835528841612e+00,8.917893700118327160e+00,1.602356098001769169e+01,2.416220324258740959e+01,2.916782564666226207e+01,3.309210706553986370e+01
-9.109109109109114755e-02,3.309084372272446561e+00,8.918629606783165187e+00,1.602874374605302421e+01,2.419923937329848940e+01,2.929393537165127270e+01,3.324738690108772232e+01
-8.908908908908907964e-02,3.309192544795788393e+00,8.919349958186698402e+00,1.603382292274024223e+01,2.423580194558574163e+01,2.942103472711362500e+01,3.340493148567114901e+01
-8.708708708708712276e-02,3.309298351321477760e+00,8.920054732237385764e+00,1.603879800201493921e+01,2.427187519899471368e+01,2.954909697183203576e+01,3.356477890124628516e+01
-8.508508508508505486e-02,3.309401790075760630e+00,8.920743907000030504e+00,1.604366848178504767e+01,2.430744323559189013e+01,2.967809085109461975e+01,3.372696563992555951e+01
-8.308308308308309797e-02,3.309502859288525833e+00,8.921417460696599022e+00,1.604843386604856903e+01,2.434249003359352770e+01,2.980798015791216216e+01,3.389152615069083652e+01
-8.108108108108114109e-02,3.309601557193311727e+00,8.922075371707025582e+00,1.605309366501016655e+01,2.437699946183789734e+01,2.993872325988583327e+01,3.405849231222784113e+01
-7.907907907907907319e-02,3.309697882027330174e+00,8.922717618570031206e+00,1.605764739519732842e+01,2.441095529510624829e+01,3.007027259034708067e+01,3.422789282091729746e+01
-7.707707707707711631e-02,3.309791832031461656e+00,8.923344179983901725e+00,1.606209457957564268e+01,2.444434123028735684e+01,3.020257410265324438e+01,3.439975248149843878e+01
-7.507507507507504840e-02,3.309883405450278815e+00,8.923955034807312003e+00,1.606643474766289259e+01,2.447714090338299542e+01,3.033556668689009328e+01,3.457409138623643940e+01
-7.307307307307309152e-02,3.309972600532049114e+00,8.924550162060089775e+00,1.607066743564269373e+01,2.450933790734469397e+01,3.046918154871495688e+01,3.475092396656448557e+01
-7.107107107107113464e-02,3.310059415528749494e+00,8.925129540924013227e+00,1.607479218647670649e+01,2.454091581072771078e+01,3.060334155069222817e+01,3.493025789914166523e+01
-6.906906906906906674e-02,3.310143848696079250e+00,8.925693150743606807e+00,1.607880855001613796e+01,2.457185817714566411e+01,3.073796051727356371e+01,3.511209284608390391e+01
-6.706706706706710985e-02,3.310225898293465807e+00,8.926240971026901505e+00,1.608271608311186540e+01,2.460214858550404315e+01,3.087294250554086261e+01,3.529641900681760092e+01
-6.506506506506504195e-02,3.310305562584079375e+00,8.926772981446211119e+00,1.608651434972369643e+01,2.463177065098569685e+01,3.100818104504881489e+01,3.548321545663063148e+01
-6.306306306306308507e-02,3.310382839834841828e+00,8.927289161838915632e+00,1.609020292102822935e+01,2.466070804675693751e+01,3.114355835154217900e+01,3.567244824463741537e+01
-6.106106106106101716e-02,3.310457728316439585e+00,8.927789492208198396e+00,1.609378137552542753e+01,2.468894452635861114e+01,3.127894452106626488e+01,3.586406822166320296e+01
-5.905905905905906028e-02,3.310530226303332046e+00,8.928273952723831286e+00,1.609724929914413138e+01,2.471646394674003844e+01,3.141419671301512295e+01,3.605800856667946164e+01
-5.705705705705710340e-02,3.310600332073764029e+00,8.928742523722903002e+00,1.610060628534595750e+01,2.474325029189179403e+01,3.154915833303058292e+01,3.625418197914409291e+01
-5.505505505505503550e-02,3.310668043909777758e+00,8.929195185710593563e+00,1.610385193522781577e+01,2.476928769702342947e+01,3.168365822935535903e+01,3.645247750428449507e+01
-5.305305305305307861e-02,3.310733360097221745e+00,8.929631919360900838e+00,1.610698585762318302e+01,2.479456047323211010e+01,3.181750991928311478e+01,3.665275695949928547e+01
-5.105105105105101071e-02,3.310796278925758340e+00,8.930052705517383060e+00,1.611000766920150085e+01,2.481905313260068624e+01,3.195051086569373311e+01,3.685485093327874040e+01
-4.904904904904905383e-02,3.310856798688882385e+00,8.930457525193887136e+00,1.611291699456646498e+01,2.484275041365943437e+01,3.208244182728232374e+01,3.705855433419615963e+01
-4.704704704704709695e-02,3.310914917683928316e+00,8.930846359575294713e+00,1.611571346635214041e+01,2.486563730713933751e+01,3.221306630991337272e+01,3.726362147763814647e+01
-4.504504504504502904e-02,3.310970634212075936e+00,8.931219190018225618e+00,1.611839672531788636e+01,2.488769908194566227e+01,3.234213015042360695e+01,3.746976071331233982e+01
-4.304304304304307216e-02,3.311023946578369959e+00,8.931575998051755505e+00,1.612096642044141603e+01,2.490892131126840781e+01,3.246936126802037847e+01,3.767662861870939395e+01
-4.104104104104100426e-02,3.311074853091724890e+00,8.931916765378147716e+00,1.612342220900981715e+01,2.492928989875009904e+01,3.259446962194635944e+01,3.788382381435381774e+01
-3.903903903903904737e-02,3.311123352064937908e+00,8.932241473873533621e+00,1.612576375670927220e+01,2.494879110462189686e+01,3.271714741703490148e+01,3.809088049768190842e+01
-3.703703703703709049e-02,3.311169441814696413e+00,8.932550105588633826e+00,1.612799073771248359e+01,2.496741157171975445e+01,3.283706960083665649e+01,3.829726184557303270e+01
-3.503503503503502259e-02,3.311213120661595344e+00,8.932842642749438511e+00,1.613010283476432960e+01,2.498513835128701999e+01,3.295389469677366634e+01,3.850235350235218590e+01
-3.303303303303306571e-02,3.311254386930140736e+00,8.933119067757923304e+00,1.613209973926561247e+01,2.500195892846969059e+01,3.306726601681674538e+01,3.870545745116720582e+01
-3.103103103103099780e-02,3.311293238948765705e+00,8.933379363192688771e+00,1.613398115135481703e+01,2.501786124740669237e+01,3.317681329408590329e+01,3.890578666117073681e+01
-2.902902902902904092e-02,3.311329675049837107e+00,8.933623511809686946e+00,1.613574677998770213e+01,2.503283373581843918e+01,3.328215477003140421e+01,3.910246100780234002e+01
-2.702702702702708404e-02,3.311363693569670197e+00,8.933851496542853710e+00,1.613739634301486348e+01,2.504686532899456353e+01,3.338289976214574040e+01,3.929450507215903343e+01
-2.502502502502501613e-02,3.311395292848533956e+00,8.934063300504810456e+00,1.613892956725723238e+01,2.505994549308283581e+01,3.347865172615268392e+01,3.948084852700880987e+01
-2.302302302302305925e-02,3.311424471230668409e+00,8.934258906987503579e+00,1.614034618857937886e+01,2.507206424758198793e+01,3.356901181125321898e+01,3.966032989519459306e+01
-2.102102102102099135e-02,3.311451227064289071e+00,8.934438299462859945e+00,1.614164595196045937e+01,2.508321218694071320e+01,3.365358288838073264e+01,3.983170449911101940e+01
-1.901901901901903447e-02,3.311475558701602040e+00,8.934601461583444149e+00,1.614282861156305771e+01,2.509338050117059282e+01,3.373197400999992368e+01,3.999365738108562596e+01
-1.701701701701707758e-02,3.311497464498811105e+00,8.934748377183096224e+00,1.614389393079980550e+01,2.510256099537889085e+01,3.380380523651605529e+01,4.014482183541514360e+01
-1.501501501501500968e-02,3.311516942816130626e+00,8.934879030277574685e+00,1.614484168239743056e+01,2.511074610813511754e+01,3.386871274003742371e+01,4.028380392823806488e+01
-1.301301301301305280e-02,3.311533992017796635e+00,8.934993405065176475e+00,1.614567164845861313e+01,2.511792892858559867e+01,3.392635407248227608e+01,4.040921297690519509e+01
-1.101101101101098489e-02,3.311548610472073051e+00,8.935091485927364019e+00,1.614638362052149034e+01,2.512410321223560317e+01,3.397641346365258386e+01,4.051969742147070974e+01
-9.009009009009028013e-03,3.311560796551269448e+00,8.935173257429404714e+00,1.614697739961648892e+01,2.512926339532769759e+01,3.401860699776175068e+01,4.061398488148423525e+01
-7.007007007006960109e-03,3.311570548631743716e+00,8.935238704320955350e+00,1.614745279632106545e+01,2.513340460774378471e+01,3.405268750587650572e+01,4.069092451918510989e+01
-5.005005005005003227e-03,3.311577865093919826e+00,8.935287811536667846e+00,1.614780963081156173e+01,2.513652268437169823e+01,3.407844900845189784e+01,4.074952922438662029e+01
-3.003003003003046345e-03,3.311582744322291383e+00,8.935320564196819859e+00,1.614804773291271189e+01,2.513861417487920846e+01,3.409573054772942413e+01,4.078901471382934574e+01
-1.001001001000978441e-03,3.311585184705437168e+00,8.935336947607874336e+00,1.614816694214471582e+01,2.513967635184950211e+01,3.410441926477387398e+01,4.080883251022853386e+01
1.001001001001089463e-03,3.311585184636030021e+00,8.935336947263074592e+00,1.614816710776755215e+01,2.513970721723515211e+01,3.410445260003780987e+01,4.080869401023400656e+01
3.003003003003046345e-03,3.311582742510848387e+00,8.935320548843039390e+00,1.614804808882270493e+01,2.513870550710243634e+01,3.409581952845518771e+01,4.078858348022303915e+01
5.005005005005003227e-03,3.311577856730782532e+00,8.935287738216320719e+00,1.614780975417227893e+01,2.513667069463851433e+01,3.407856077825670127e+01,4.074875877136737046e+01
7.007007007006960109e-03,3.311570525700849643e+00,8.935238501439968672e+00,1.614745198253564595e+01,2.513360299140953202e+01,3.405276802444343787e+01,4.068973968664813867e+01
9.009009009008916991e-03,3.311560747830204932e+00,8.935172824760108767e+00,1.614697466252304991e+01,2.512950334686142284e+01,3.401858209023392021e+01,4.061228508439888429e+01
1.101101101101109592e-02,3.311548521532144740e+00,8.935090694612480178e+00,1.614637769266682099e+01,2.512437344606718526e+01,3.397619022984535064e+01,4.051736078497489757e+01
1.301301301301305280e-02,3.311533845224126527e+00,8.934992097622986407e+00,1.614566098144984352e+01,2.511821570573055595e+01,3.392582260093107038e+01,4.040610101840412938e+01
1.501501501501500968e-02,3.311516717327772419e+00,8.934877020608228193e+00,1.614482444733108935e+01,2.511103326846783190e+01,3.386774806271955640e+01,4.027976643961697789e+01
1.701701701701696656e-02,3.311497136268881203e+00,8.934745450576052406e+00,1.614386801876870337e+01,2.510282999539418824e+01,3.380226945484081824e+01,4.013970164985114764e+01
1.901901901901892344e-02,3.311475100477439426e+00,8.934597374726077845e+00,1.614279163424005148e+01,2.509361045705191628e+01,3.372971852142172366e+01,3.998729476876156497e+01
2.102102102102110237e-02,3.311450608387632499e+00,8.934432780450185518e+00,1.614159524225921771e+01,2.508337992272658212e+01,3.365045064541050834e+01,3.982394101083851012e+01
2.302302302302305925e-02,3.311423658437854023e+00,8.934251655333063979e+00,1.614027880139165916e+01,2.507214434820023996e+01,3.356483955018018861e+01,3.965101154972450104e+01
2.502502502502501613e-02,3.311394249070713780e+00,8.934053987152708487e+00,1.613884228026591927e+01,2.505991036200279609e+01,3.347327211071474551e+01,3.946982830677766430e+01
2.702702702702697302e-02,3.311362378733051948e+00,8.933839763880898843e+00,1.613728565758287203e+01,2.504668525022907843e+01,3.337614339687165455e+01,3.928164474737941703e+01
2.902902902902892990e-02,3.311328045875946202e+00,8.933608973683714538e+00,1.613560892212185038e+01,2.503247693998861934e+01,3.327385204825442599e+01,3.908763234783919671e+01
3.103103103103110882e-02,3.311291248954725042e+00,8.933361604922007260e+00,1.613381207274416340e+01,2.501729398157160134e+01,3.316679605595087565e+01,3.888887211563853441e+01
3.303303303303306571e-02,3.311251986428975780e+00,8.933097646151878735e+00,1.613189511839370383e+01,2.500114552940814505e+01,3.305536900239551557e+01,3.868635039347384463e+01
3.503503503503502259e-02,3.311210256762553428e+00,8.932817086125153239e+00,1.612985807809484839e+01,2.498404132191160087e+01,3.293995678821215733e+01,3.848095812869024712e+01
3.703703703703697947e-02,3.311166058423595349e+00,8.932519913789835897e+00,1.612770098094738458e+01,2.496599166029439942e+01,3.282093485500272578e+01,3.827349281584431395e+01
3.903903903903893635e-02,3.311119389884526143e+00,8.932206118290569208e+00,1.612542386611897172e+01,2.494700738644926830e+01,3.269866589626226983e+01,3.806466239435185628e+01
4.104104104104111528e-02,3.311070249622071859e+00,8.931875688969091343e+00,1.612302678283441537e+01,2.492709985999216471e+01,3.257349803516896003e+01,3.785509048301469903e+01
4.304304304304307216e-02,3.311018636117268876e+00,8.931528615364650037e+00,1.612050979036235887e+01,2.490628093456504644e+01,3.244576343790771489e+01,3.764532244173690145e+01
4.504504504504502904e-02,3.310964547855472340e+00,8.931164887214475101e+00,1.611787295799915753e+01,2.488456293349484127e+01,3.231577732422734783e+01,3.743583185644629907e+01
4.704704704704698592e-02,3.310907983326369042e+00,8.930784494454158562e+00,1.611511636505007417e+01,2.486195862490711761e+01,3.218383733276589709e+01,3.722702713916802253e+01
4.904904904904894281e-02,3.310848941023984526e+00,8.930387427218112961e+00,1.611224010080749025e+01,2.483848119639482377e+01,3.205022319685564014e+01,3.701925801788232917e+01
5.105105105105112173e-02,3.310787419446695523e+00,8.929973675839956826e+00,1.610924426452666225e+01,2.481414422933623598e+01,3.191519668661783626e+01,3.681282175921855782e+01
5.305305305305307861e-02,3.310723417097240606e+00,8.929543230852933888e+00,1.610612896539835504e+01,2.478896167295931008e+01,3.177900177471814658e+01,3.660796902171773581e+01
5.505505505505503550e-02,3.310656932482727743e+00,8.929096082990302108e+00,1.610289432251920516e+01,2.476294781824695690e+01,3.164186498576496831e+01,3.640490927970135715e+01
5.705705705705699238e-02,3.310587964114644066e+00,8.928632223185704930e+00,1.609954046485908208e+01,2.473611727177142683e+01,3.150399589265627043e+01,3.620381578952889612e+01
5.905905905905894926e-02,3.310516510508867860e+00,8.928151642573586955e+00,1.609606753122581679e+01,2.470848492954898035e+01,3.136558772690236907e+01,3.600483009305236237e+01
6.106106106106112819e-02,3.310442570185678779e+00,8.927654332489540323e+00,1.609247567022728731e+01,2.468006595099702594e+01,3.122681807384019592e+01,3.580806606913336765e+01
6.306306306306308507e-02,3.310366141669764950e+00,8.927140284470675979e+00,1.608876504023097098e+01,2.465087573307673097e+01,3.108784962752054071e+01,3.561361355473717083e+01
6.506506506506504195e-02,3.310287223490237629e+00,8.926609490255987822e+00,1.608493580932066891e+01,2.462092988469552068e+01,3.094883098377130892e+01,3.542154156366643036e+01
6.706706706706699883e-02,3.310205814180633865e+00,8.926061941786686660e+00,1.608098815525078962e+01,2.459024420144394796e+01,3.080989745340534469e+01,3.523190113451121874e+01
6.906906906906895571e-02,3.310121912278936485e+00,8.925497631206567917e+00,1.607692226539815650e+01,2.455883464073393085e+01,3.067117188071796363e+01,3.504472784072885361e+01
7.107107107107113464e-02,3.310035516327572758e+00,8.924916550862318942e+00,1.607273833671087715e+01,2.452671729740155371e+01,3.053276545525794106e+01,3.486004399559401179e+01
7.307307307307309152e-02,3.309946624873432608e+00,8.924318693303858296e+00,1.606843657565527650e+01,2.449390837983190750e+01,3.039477850735943676e+01,3.467786058357055623e+01
7.507507507507504840e-02,3.309855236467874384e+00,8.923704051284653715e+00,1.606401719815975682e+01,2.446042418666094065e+01,3.025730128009298170e+01,3.449817894783189587e+01
7.707707707707700528e-02,3.309761349666738184e+00,8.923072617762034753e+00,1.605948042955681032e+01,2.442628108410090348e+01,3.012041467215575352e+01,3.432099226148056204e+01
7.907907907907896217e-02,3.309664963030349405e+00,8.922424385897484100e+00,1.605482650452203686e+01,2.439149548393386269e+01,2.998419094778212113e+01,3.414628680766038826e+01
8.108108108108114109e-02,3.309566075123533846e+00,8.921759349056950228e+00,1.605005566701117914e+01,2.435608382221019497e+01,2.984869441107018773e+01,3.397404309138541123e+01
8.308308308308309797e-02,3.309464684515630140e+00,8.921077500811120942e+00,1.604516817019477415e+01,2.432006253868728862e+01,2.971398204318047931e+01,3.380423680358165228e+01
8.508508508508505486e-02,3.309360789780487977e+00,8.920378834935704049e+00,1.604016427639016840e+01,2.428344805703472886e+01,2.958010410174325244e+01,3.363683965564726464e+01
8.708708708708701174e-02,3.309254389496491200e+00,8.919663345411697364e+00,1.603504425699174263e+01,2.424625676583261580e+01,2.944710468249054713e+01,3.347182010078155656e+01
8.908908908908896862e-02,3.309145482246558245e+00,8.918931026425656938e+00,1.602980839239853950e+01,2.420850500037902364e+01,2.931502224367598330e+01,3.330914395645586978e+01
9.109109109109114755e-02,3.309034066618155911e+00,8.918181872369956409e+00,1.602445697193984842e+01,2.417020902532477322e+01,2.918389009425232672e+01,3.314877494069316555e+01
9.309309309309310443e-02,3.308920141203310461e+00,8.917415877843009042e+00,1.601899029379865169e+01,2.413138501814395198e+01,2.905373684708678539e+01,3.299067513328797929e+01
9.509509509509506131e-02,3.308803704598611617e+00,8.916633037649535964e+00,1.601340866493287862e+01,2.409204905344871506e+01,2.892458683871005221e+01,3.283480537172903269e+01
9.709709709709701819e-02,3.308684755405224998e+00,8.915833346800784653e+00,1.600771240099465942e+01,2.405221708814990933e+01,2.879646051723742062e+01,3.268112559036111264e+01
9.909909909909919712e-02,3.308563292228906327e+00,8.915016800514738549e+00,1.600190182624755053e+01,2.401190494746417414e+01,2.866937480019487694e+01,3.252959511025662209e+01
1.011011011011011540e-01,3.308439313680003657e+00,8.914183394216351530e+00,1.599597727348173137e+01,2.397112831176368530e+01,2.854334340401738856e+01,3.238017288630368284e+01
1.031031031031031109e-01,3.308312818373471575e+00,8.913333123537745095e+00,1.598993908392741758e+01,2.392990270426111366e+01,2.841837714699625295e+01,3.223281771719359767e+01
1.051051051051050678e-01,3.308183804928878757e+00,8.912465984318407308e+00,1.598378760716612845e+01,2.388824347952093063e+01,2.829448422742728297e+01,3.208748842325165640e+01
1.071071071071070246e-01,3.308052271970416847e+00,8.911581972605373991e+00,1.597752320104039114e+01,2.384616581278433145e+01,2.817167047866828966e+01,3.194414399641824076e+01
1.091091091091092036e-01,3.307918218126913779e+00,8.910681084653429451e+00,1.597114623156148738e+01,2.380368469009417254e+01,2.804993960275427156e+01,3.180274372612618450e+01
1.111111111111111605e-01,3.307781642031838665e+00,8.909763316925259247e+00,1.596465707281550550e+01,2.376081489920215972e+01,2.792929338414703011e+01,3.166324730433160184e+01
1.131131131131131173e-01,3.307642542323312451e+00,8.908828666091626047e+00,1.595805610686766229e+01,2.371757102124082195e+01,2.780973188512135863e+01,3.152561491253245407e+01
1.151151151151150742e-01,3.307500917644119909e+00,8.907877129031525953e+00,1.595134372366510433e+01,2.367396742314003433e+01,2.769125362420259506e+01,3.138980729323439789e+01
1.171171171171170311e-01,3.307356766641718071e+00,8.906908702832330604e+00,1.594452032093802174e+01,2.363001825076612050e+01,2.757385573899131259e+01,3.125578580800497264e+01
1.191191191191192100e-01,3.307210087968240231e+00,8.905923384789938169e+00,1.593758630409919874e+01,2.358573742276160345e+01,2.745753413462250236e+01,3.112351248397306236e+01
1.211211211211211669e-01,3.307060880280515036e+00,8.904921172408895913e+00,1.593054208614200284e+01,2.354113862506102350e+01,2.734228361902653504e+01,3.099295005038878514e+01
1.231231231231231238e-01,3.306909142240066490e+00,8.903902063402517442e+00,1.592338808753730817e+01,2.349623530605905231e+01,2.722809802607504182e+01,3.086406196664574964e+01
1.251251251251250807e-01,3.306754872513129495e+00,8.902866055693023029e+00,1.591612473612853762e+01,2.345104067240555779e+01,2.711497032762025583e+01,3.073681244298242632e+01
1.271271271271270376e-01,3.306598069770656956e+00,8.901813147411621330e+00,1.590875246702571033e+01,2.340556768540157151e+01,2.700289273535772594e+01,3.061116645491956589e+01
1.291291291291292165e-01,3.306438732688328219e+00,8.900743336898610636e+00,1.590127172249800047e+01,2.335982905796990750e+01,2.689185679337483847e+01,3.048708975235055618e+01
1.311311311311311734e-01,3.306276859946559288e+00,8.899656622703485453e+00,1.589368295186541502e+01,2.331383725217576952e+01,2.678185346218086238e+01,3.036454886408257892e+01
1.331331331331331302e-01,3.306112450230511701e+00,8.898553003585012888e+00,1.588598661138874313e+01,2.326760447726861258e+01,2.667287319494569076e+01,3.024351109851473396e+01
1.351351351351350871e-01,3.305945502230102750e+00,8.897432478511284160e+00,1.587818316415883046e+01,2.322114268822185323e+01,2.656490600662540658e+01,3.012394454105715269e+01
1.371371371371370440e-01,3.305776014640013916e+00,8.896295046659806971e+00,1.587027307998479841e+01,2.317446358474146706e+01,2.645794153658814452e+01,3.000581804880427228e+01
1.391391391391392229e-01,3.305603986159698415e+00,8.895140707417560577e+00,1.586225683528082619e+01,2.312757861072034515e+01,2.635196910530989811e+01,2.988910124291623305e+01
1.411411411411411798e-01,3.305429415493394973e+00,8.893969460381013548e+00,1.585413491295246224e+01,2.308049895411135921e+01,2.624697776565924556e+01,2.977376449909460376e+01
1.431431431431431367e-01,3.305252301350129596e+00,8.892781305356212584e+00,1.584590780228177209e+01,2.303323554719441546e+01,2.614295634924733491e+01,2.965977893648957320e+01
1.451451451451450936e-01,3.305072642443732001e+00,8.891576242358764759e+00,1.583757599881163891e+01,2.298579906721388966e+01,2.603989350827855986e+01,2.954711640532993400e+01
1.471471471471470505e-01,3.304890437492841393e+00,8.890354271613894355e+00,1.582914000422933043e+01,2.293819993736108032e+01,2.593777775330113400e+01,2.943574947352507110e+01
1.491491491491492294e-01,3.304705685220912237e+00,8.889115393556446421e+00,1.582060032624932333e+01,2.289044832808007968e+01,2.583659748722300620e+01,2.932565141245771301e+01
1.511511511511511863e-01,3.304518384356232019e+00,8.887859608830892100e+00,1.581195747849540645e+01,2.284255415867332317e+01,2.573634103592412004e+01,2.921679618215117813e+01
1.531531531531531432e-01,3.304328533631921250e+00,8.886586918291335735e+00,1.580321198038218355e+01,2.279452709918491848e+01,2.563699667577216701e+01,2.910915841597249454e+01
1.551551551551551000e-01,3.304136131785948116e+00,8.885297323001474012e+00,1.579436435699583541e+01,2.274637657254122303e+01,2.553855265831708010e+01,2.900271340500756878e+01
1.571571571571570569e-01,3.303941177561132037e+00,8.883990824234622607e+00,1.578541513897467929e+01,2.269811175692822403e+01,2.544099723242096189e+01,2.889743708222724905e+01
1.591591591591592358e-01,3.303743669705160979e+00,8.882667423473669999e+00,1.577636486238880131e+01,2.264974158838505858e+01,2.534431866405201816e+01,2.879330600654166261e+01
1.611611611611611927e-01,3.303543606970591018e+00,8.881327122411017072e+00,1.576721406861978281e+01,2.260127476359618726e+01,2.524850525395692813e+01,2.869029734683122967e+01
1.631631631631631496e-01,3.303340988114860544e+00,8.879969922948564687e+00,1.575796330423958125e+01,2.255271974286350201e+01,2.515354535340163267e+01,2.858838886602279672e+01
1.651651651651651065e-01,3.303135811900300034e+00,8.878595827197658608e+00,1.574861312088918908e+01,2.250408475324071489e+01,2.505942737815874821e+01,2.848755890527411339e+01
1.671671671671670634e-01,3.302928077094136050e+00,8.877204837479009569e+00,1.573916407515743288e+01,2.245537779181491089e+01,2.496613982090046235e+01,2.838778636831657565e+01
1.691691691691692423e-01,3.302717782468505447e+00,8.875796956322654196e+00,1.572961672845886838e+01,2.240660662911766465e+01,2.487367126214442337e+01,2.828905070599810756e+01
1.711711711711711992e-01,3.302504926800459817e+00,8.874372186467828882e+00,1.571997164691213911e+01,2.235777881265296330e+01,2.478201037988453237e+01,2.819133190106160214e+01
1.731731731731731561e-01,3.302289508871976587e+00,8.872930530862948473e+00,1.571022940121771683e+01,2.230890167052585227e+01,2.469114595802977519e+01,2.809461045318704464e+01
1.751751751751751129e-01,3.302071527469967904e+00,8.871471992665464157e+00,1.570039056653584275e+01,2.225998231516006953e+01,2.460106689376074485e+01,2.799886736432025458e+01
1.771771771771770698e-01,3.301850981386285966e+00,8.869996575241765768e+00,1.569045572236443853e+01,2.221102764709078059e+01,2.451176220390604499e+01,2.790408412430685559e+01
1.791791791791792487e-01,3.301627869417738115e+00,8.868504282167098296e+00,1.568042545241686980e+01,2.216204435882173129e+01,2.442322103042954140e+01,2.781024269684447248e+01
1.811811811811812056e-01,3.301402190366087286e+00,8.866995117225416223e+00,1.567030034449997089e+01,2.211303893873500215e+01,2.433543264511310156e+01,2.771732550576475518e+01
1.831831831831831625e-01,3.301173943038069325e+00,8.865469084409268063e+00,1.566008099039201795e+01,2.206401767504148381e+01,2.424838645351112376e+01,2.762531542165124421e+01
1.851851851851851194e-01,3.300943126245394765e+00,8.863926187919650701e+00,1.564976798572090999e+01,2.201498665976596669e+01,2.416207199824668805e+01,2.753419574879924880e+01
1.871871871871870763e-01,3.300709738804759485e+00,8.862366432165883268e+00,1.563936192984272111e+01,2.196595179275368537e+01,2.407647896171279456e+01,2.744395021251925115e+01
1.891891891891892552e-01,3.300473779537856256e+00,8.860789821765436614e+00,1.562886342572019061e+01,2.191691878569177376e+01,2.399159716823655941e+01,2.735456294678482081e+01
1.911911911911912121e-01,3.300235247271376959e+00,8.859196361543780540e+00,1.561827307980173529e+01,2.186789316613752021e+01,2.390741658575912965e+01,2.726601848222422220e+01
1.931931931931931690e-01,3.299994140837027690e+00,8.857586056534220376e+00,1.560759150190075495e+01,2.181888028154580184e+01,2.382392732707891980e+01,2.717830173445251063e+01
1.951951951951951258e-01,3.299750459071530972e+00,8.855958911977712233e+00,1.559681930507528946e+01,2.176988530328835125e+01,2.374111965070332175e+01,2.709139799274215221e+01
1.971971971971970827e-01,3.299504200816644861e+00,8.854314933322674719e+00,1.558595710550799041e+01,2.172091323065981783e+01,2.365898396134679160e+01,2.700529290902590773e+01
1.991991991991992617e-01,3.299255364919154943e+00,8.852654126224804187e+00,1.557500552238680669e+01,2.167196889486287859e+01,2.357751081011265271e+01,2.691997248722784519e+01
2.012012012012012185e-01,3.299003950230896542e+00,8.850976496546872241e+00,1.556396517778589050e+01,2.162305696296905211e+01,2.349669089439246505e+01,2.683542307291699558e+01
2.032032032032031754e-01,3.298749955608757389e+00,8.849282050358501905e+00,1.555283669654719247e+01,2.157418194184893423e+01,2.341651505751080364e+01,2.675163134327549841e+01
2.052052052052051323e-01,3.298493379914687829e+00,8.847570793935981115e+00,1.554162070616267499e+01,2.152534818206810030e+01,2.333697428814550889e+01,2.666858429737665048e+01
2.072072072072070892e-01,3.298234222015706152e+00,8.845842733762003363e+00,1.553031783665695897e+01,2.147655988174349062e+01,2.325805971954544660e+01,2.658626924676361725e+01
2.092092092092092681e-01,3.297972480783911919e+00,8.844097876525431445e+00,1.551892872047066518e+01,2.142782109035866966e+01,2.317976262857106207e+01,2.650467380632303005e+01
2.112112112112112250e-01,3.297708155096487737e+00,8.842336229121109170e+00,1.550745399234473254e+01,2.137913571253226053e+01,2.310207443457672483e+01,2.642378588544545792e+01
2.132132132132131819e-01,3.297441243835712132e+00,8.840557798649530952e+00,1.549589428920498690e+01,2.133050751173833248e+01,2.302498669815390997e+01,2.634359367946438368e+01
2.152152152152151388e-01,3.297171745888969330e+00,8.838762592416655295e+00,1.548425025004771349e+01,2.128194011397507168e+01,2.294849111975253209e+01,2.626408566136730016e+01
2.172172172172173177e-01,3.296899660148750577e+00,8.836950617933585050e+00,1.547252251582607485e+01,2.123343701137999417e+01,2.287257953819531764e+01,2.618525057376997722e+01
2.192192192192192746e-01,3.296624985512667472e+00,8.835121882916324054e+00,1.546071172933711324e+01,2.118500156578894433e+01,2.279724392909971442e+01,2.610707742114694341e+01
2.212212212212212314e-01,3.296347720883460841e+00,8.833276395285491134e+00,1.544881853510986147e+01,2.113663701223835645e+01,2.272247640322052931e+01,2.602955546231089556e+01
2.232232232232231883e-01,3.296067865169005184e+00,8.831414163166016351e+00,1.543684357929405770e+01,2.108834646240710242e+01,2.264826920472284399e+01,2.595267420313192019e+01
2.252252252252251452e-01,3.295785417282317997e+00,8.829535194886849681e+00,1.542478750955007705e+01,2.104013290799914415e+01,2.257461470939836801e+01,2.587642338949112641e+01
2.272272272272273241e-01,3.295500376141569543e+00,8.827639498980655475e+00,1.541265097493943514e+01,2.099199922406382868e+01,2.250150542283252264e+01,2.580079300045984780e+01
2.292292292292292810e-01,3.295212740670089957e+00,8.825727084183506932e+00,1.540043462581652278e+01,2.094394817225393268e+01,2.242893397853209336e+01,2.572577324169815327e+01
2.312312312312312379e-01,3.294922509796375465e+00,8.823797959434541482e+00,1.538813911372120380e+01,2.089598240402051488e+01,2.235689313602033934e+01,2.565135453906474794e+01
2.332332332332331948e-01,3.294629682454097708e+00,8.821852133875653479e+00,1.537576509127245572e+01,2.084810446374414283e+01,2.228537577890713095e+01,2.557752753243219246e+01
2.352352352352351517e-01,3.294334257582113068e+00,8.819889616851140701e+00,1.536331321206303713e+01,2.080031679180185833e+01,2.221437491294028632e+01,2.550428306970052716e+01
2.372372372372373306e-01,3.294036234124468443e+00,8.817910417907373954e+00,1.535078413055518354e+01,2.075262172757039991e+01,2.214388366404378772e+01,2.543161220100234843e+01
2.392392392392392875e-01,3.293735611030410126e+00,8.815914546792422257e+00,1.533817850197745081e+01,2.070502151236370381e+01,2.207389527634742166e+01,2.535950617309349298e+01
2.412412412412412444e-01,3.293432387254388694e+00,8.813902013455713558e+00,1.532549698222251955e+01,2.065751829230770653e+01,2.200440311021353068e+01,2.528795642392257292e+01
2.432432432432432012e-01,3.293126561756074544e+00,8.811872828047656370e+00,1.531274022774629096e+01,2.061011412114996944e+01,2.193540064026412750e+01,2.521695457737422430e+01
2.452452452452451581e-01,3.292818133500355238e+00,8.809827000919259632e+00,1.529990889546798627e+01,2.056281096300534728e+01,2.186688145341218004e+01,2.514649243817902402e+01
2.472472472472473370e-01,3.292507101457353258e+00,8.807764542621754345e+00,1.528700364267154299e+01,2.051561069503867429e+01,2.179883924690088648e+01,2.507656198698553496e+01
2.492492492492492939e-01,3.292193464602426012e+00,8.805685463906195665e+00,1.527402512690791170e+01,2.046851511008345526e+01,2.173126782635280918e+01,2.500715537558810553e+01
2.512512512512512508e-01,3.291877221916176932e+00,8.803589775723086319e+00,1.526097400589896225e+01,2.042152591919921889e+01,2.166416110383306659e+01,2.493826492230599712e+01
2.532532532532532077e-01,3.291558372384463915e+00,8.801477489221920081e+00,1.524785093744212894e+01,2.037464475416551934e+01,2.159751309592694568e+01,2.486988310750765763e+01
2.552552552552551646e-01,3.291236914998404650e+00,8.799348615750833602e+00,1.523465657931672546e+01,2.032787316991564452e+01,2.153131792183579662e+01,2.480200256927609459e+01
2.572572572572573435e-01,3.290912848754385944e+00,8.797203166856121470e+00,1.522139158919115332e+01,2.028121264690906500e+01,2.146556980149166094e+01,2.473461609920988025e+01
2.592592592592593004e-01,3.290586172654070829e+00,8.795041154281854290e+00,1.520805662453143903e+01,2.023466459344471247e+01,2.140026305369291038e+01,2.466771663835557149e+01
2.612612612612612573e-01,3.290256885704405665e+00,8.792862589969406173e+00,1.519465234251127939e+01,2.018823034791468984e+01,2.133539209426222882e+01,2.460129727326678761e+01
2.632632632632632141e-01,3.289924986917629024e+00,8.790667486057046176e+00,1.518117939992297138e+01,2.014191118100013611e+01,2.127095143422763357e+01,2.453535123218573588e+01
2.652652652652651710e-01,3.289590475311274798e+00,8.788455854879451579e+00,1.516763845308987868e+01,2.009570829780980006e+01,2.120693567802791080e+01,2.446987188134270852e+01
2.672672672672673500e-01,3.289253349908187740e+00,8.786227708967286887e+00,1.515403015778021434e+01,2.004962283996270855e+01,2.114333952174357734e+01,2.440485272137022577e+01
2.692692692692693068e-01,3.288913609736523025e+00,8.783983061046683360e+00,1.514035516912186452e+01,2.000365588761474100e+01,2.108015775135332248e+01,2.434028738382679791e+01
2.712712712712712637e-01,3.288571253829756902e+00,8.781721924038841109e+00,1.512661414151887662e+01,1.995780846143155784e+01,2.101738524101719818e+01,2.427616962782766308e+01
2.732732732732732206e-01,3.288226281226695136e+00,8.779444311059471318e+00,1.511280772856887999e+01,1.991208152450799673e+01,2.095501695138679210e+01,2.421249333677810611e+01
2.752752752752751775e-01,3.287878690971477447e+00,8.777150235418366364e+00,1.509893658298236119e+01,1.986647598423484240e+01,2.089304792794294485e+01,2.414925251520632798e+01
2.772772772772773564e-01,3.287528482113587280e+00,8.774839710618874022e+00,1.508500135650257867e+01,1.982099269411478559e+01,2.083147329936049985e+01,2.408644128569182641e+01
2.792792792792793133e-01,3.287175653707861134e+00,8.772512750357405409e+00,1.507100269982744045e+01,1.977563245552784110e+01,2.077028827590181947e+01,2.402405388588718438e+01
2.812812812812812702e-01,3.286820204814487223e+00,8.770169368522932274e+00,1.505694126253235687e+01,1.973039601944737953e+01,2.070948814783709224e+01,2.396208466562848827e+01
2.832832832832832270e-01,3.286462134499022358e+00,8.767809579196457648e+00,1.504281769299454652e+01,1.968528408810831465e+01,2.064906828389405646e+01,2.390052808413313912e+01
2.852852852852851839e-01,3.286101441832394165e+00,8.765433396650516684e+00,1.502863263831870810e+01,1.964029731662819955e+01,2.058902412973449003e+01,2.383937870728075481e+01
2.872872872872873629e-01,3.285738125890908634e+00,8.763040835348594015e+00,1.501438674426404951e+01,1.959543631458159396e+01,2.052935120645943812e+01,2.377863120497482186e+01
2.892892892892893197e-01,3.285372185756258556e+00,8.760631909944677886e+00,1.500008065517253364e+01,1.955070164753038497e+01,2.047004510914171505e+01,2.371828034858272005e+01
2.912912912912912766e-01,3.285003620515531075e+00,8.758206635282618890e+00,1.498571501389869454e+01,1.950609383850898482e+01,2.041110150538681722e+01,2.365832100845076980e+01
2.932932932932932335e-01,3.284632429261209463e+00,8.755765026395646800e+00,1.497129046174061173e+01,1.946161336946744669e+01,2.035251613392047432e+01,2.359874815149268201e+01
2.952952952952951904e-01,3.284258611091189106e+00,8.753307098505789696e+00,1.495680763837230920e+01,1.941726068267214345e+01,2.029428480320419226e+01,2.353955683884786154e+01
2.972972972972973693e-01,3.283882165108776174e+00,8.750832867023307315e+00,1.494226718177765534e+01,1.937303618206574640e+01,2.023640339007744871e+01,2.348074222360860475e+01
2.992992992992993262e-01,3.283503090422700943e+00,8.748342347546122610e+00,1.492766972818515114e+01,1.932894023458683463e+01,2.017886783842677190e+01,2.342229954861245744e+01
3.013013013013012831e-01,3.283121386147116905e+00,8.745835555859265753e+00,1.491301591200468302e+01,1.928497317145084722e+01,2.012167415788085023e+01,2.336422414429861760e+01
3.033033033033032400e-01,3.282737051401618977e+00,8.743312507934263067e+00,1.489830636576522416e+01,1.924113528939344775e+01,2.006481842253267445e+01,2.330651142662610908e+01
3.053053053053051968e-01,3.282350085311239951e+00,8.740773219928556159e+00,1.488354172005388421e+01,1.919742685187573272e+01,2.000829676968632143e+01,2.324915689505093042e+01
3.073073073073073758e-01,3.281960487006459815e+00,8.738217708184915722e+00,1.486872260345641905e+01,1.915384809025455226e+01,1.995210539862982557e+01,2.319215613056150005e+01
3.093093093093093326e-01,3.281568255623219965e+00,8.735645989230832242e+00,1.485384964249905693e+01,1.911039920491706923e+01,1.989624056943302932e+01,2.313550479376944580e+01
3.113113113113112895e-01,3.281173390302916548e+00,8.733058079777896054e+00,1.483892346159165498e+01,1.906708036638108084e+01,1.984069860176980526e+01,2.307919862305426761e+01
3.133133133133132464e-01,3.280775890192422217e+00,8.730453996721204035e+00,1.482394468297199097e+01,1.902389171636220766e+01,1.978547587376484529e+01,2.302323343276050593e+01
3.153153153153152033e-01,3.280375754444080361e+00,8.727833757138723669e+00,1.480891392665172290e+01,1.898083336880894834e+01,1.973056882086407882e+01,2.296760511144507078e+01
3.173173173173173822e-01,3.279972982215717980e+00,8.725197378290664219e+00,1.479383181036331507e+01,1.893790541090508128e+01,1.967597393472867040e+01,2.291230962017341710e+01
3.193193193193193391e-01,3.279567572670650133e+00,8.722544877618849668e+00,1.477869894950846863e+01,1.889510790404289509e+01,1.962168776215193944e+01,2.285734299086342247e+01
3.213213213213212960e-01,3.279159524977690587e+00,8.719876272746086343e+00,1.476351595710777609e+01,1.885244088476524382e+01,1.956770690399932278e+01,2.280270132467460087e+01
3.233233233233232529e-01,3.278748838311152269e+00,8.717191581475496776e+00,1.474828344375168854e+01,1.880990436567938318e+01,1.951402801416987032e+01,2.274838079044168637e+01
3.253253253253252097e-01,3.278335511850858808e+00,8.714490821789866004e+00,1.473300201755271033e+01,1.876749833634197984e+01,1.946064779858019733e+01,2.269437762315138585e+01
3.273273273273273887e-01,3.277919544782148531e+00,8.711774011851025179e+00,1.471767228409894379e+01,1.872522276411731568e+01,1.940756301416964291e+01,2.264068812246049944e+01
3.293293293293293456e-01,3.277500936295880241e+00,8.709041169999132137e+00,1.470229484640885786e+01,1.868307759500808274e+01,1.935477046792616918e+01,2.258730865125412990e+01
3.313313313313313024e-01,3.277079685588443425e+00,8.706292314752044348e+00,1.468687030488725220e+01,1.864106275446088645e+01,1.930226701593316818e+01,2.253423563424327014e+01
3.333333333333332593e-01,3.276655791861757816e+00,8.703527464804615477e+00,1.467139925728250205e+01,1.859917814814608406e+01,1.925004956243636300e+01,2.248146555659970147e+01
3.353353353353352162e-01,3.276229254323290263e+00,8.700746639028034579e+00,1.465588229864517977e+01,1.855742366271351784e+01,1.919811505893033754e+01,2.242899496262781511e+01
3.373373373373373951e-01,3.275800072186050738e+00,8.697949856469119112e+00,1.464032002128765342e+01,1.851579916652408286e+01,1.914646050326465243e+01,2.237682045447166956e+01
3.393393393393393520e-01,3.275368244668603879e+00,8.695137136349641693e+00,1.462471301474496244e+01,1.847430451035861410e+01,1.909508293876879392e+01,2.232493869085649152e+01
3.413413413413413089e-01,3.274933770995074322e+00,8.692308498065624889e+00,1.460906186573710386e+01,1.843293952810411085e+01,1.904397945339569631e+01,2.227334638586338045e+01
3.433433433433432658e-01,3.274496650395153363e+00,8.689463961186621788e+00,1.459336715813220842e+01,1.839170403741809068e+01,1.899314717888344362e+01,2.222204030773632866e+01
3.453453453453452227e-01,3.274056882104102062e+00,8.686603545455037434e+00,1.457762947291110933e+01,1.835059784037213859e+01,1.894258328993503326e+01,2.217101727772062603e+01
3.473473473473474016e-01,3.273614465362765458e+00,8.683727270785382757e+00,1.456184938813292007e+01,1.830962072407457697e+01,1.889228500341500805e+01,2.212027416893116083e+01
3.493493493493493585e-01,3.273169399417568126e+00,8.680835157263581792e+00,1.454602747890195324e+01,1.826877246127374832e+01,1.884224957756401508e+01,2.206980790525087599e+01
3.513513513513513153e-01,3.272721683520527058e+00,8.677927225146225609e+00,1.453016431733556502e+01,1.822805281094107954e+01,1.879247431122891143e+01,2.201961546025685124e+01
3.533533533533532722e-01,3.272271316929256990e+00,8.675003494859847564e+00,1.451426047253333174e+01,1.818746151883640394e+01,1.874295654311047343e+01,2.196969385617480341e+01
3.553553553553554512e-01,3.271818298906976175e+00,8.672063987000198537e+00,1.449831651054720716e+01,1.814699831805440766e+01,1.869369365102589953e+01,2.192004016285983070e+01
3.573573573573574080e-01,3.271362628722508603e+00,8.669108722331488437e+00,1.448233299435280585e+01,1.810666292955381351e+01,1.864468305118779057e+01,2.187065149680366360e+01
3.593593593593593649e-01,3.270904305650296884e+00,8.666137721785652559e+00,1.446631048382184659e+01,1.806645506266907120e+01,1.859592219749798403e+01,2.182152502016672457e+01
3.613613613613613218e-01,3.270443328970401353e+00,8.663151006461591308e+00,1.445024953569556203e+01,1.802637441560577614e+01,1.854740858085641975e+01,2.177265793983496067e+01
3.633633633633632787e-01,3.269979697968512955e+00,8.660148597624417022e+00,1.443415070355932883e+01,1.798642067591981686e+01,1.849913972848463928e+01,2.172404750650037997e+01
3.653653653653654576e-01,3.269513411935951464e+00,8.657130516704707901e+00,1.441801453781821607e+01,1.794659352098100413e+01,1.845111320326374127e+01,2.167569101376473739e+01
3.673673673673674145e-01,3.269044470169677474e+00,8.654096785297713978e+00,1.440184158567357997e+01,1.790689261842139501e+01,1.840332660308580515e+01,2.162758579726535757e+01
3.693693693693693714e-01,3.268572871972295513e+00,8.651047425162607496e+00,1.438563239110074932e+01,1.786731762656895839e+01,1.835577756021960383e+01,2.157972923382293118e+01
3.713713713713713283e-01,3.268098616652059807e+00,8.647982458221699531e+00,1.436938749482769495e+01,1.782786819486728191e+01,1.830846374068924476e+01,2.153211874061057074e+01
3.733733733733732851e-01,3.267621703522880061e+00,8.644901906559660176e+00,1.435310743431466562e+01,1.778854396428098639e+01,1.826138284366594178e+01,2.148475177434283268e+01
3.753753753753754641e-01,3.267142131904327673e+00,8.641805792422729837e+00,1.433679274373486834e+01,1.774934456768821534e+01,1.821453260087261583e+01,2.143762583048521009e+01
3.773773773773774209e-01,3.266659901121641951e+00,8.638694138217944740e+00,1.432044395395606884e+01,1.771026963025976642e+01,1.816791077600109361e+01,2.139073844248265743e+01
3.793793793793793778e-01,3.266175010505733667e+00,8.635566966512326914e+00,1.430406159252313358e+01,1.767131876982600502e+01,1.812151516414104790e+01,2.134408718100698366e+01
3.813813813813813347e-01,3.265687459393195713e+00,8.632424300032079501e+00,1.428764618364154870e+01,1.763249159723132564e+01,1.807534359122138312e+01,2.129766965322246364e+01
3.833833833833832916e-01,3.265197247126297331e+00,8.629266161661817591e+00,1.427119824816186977e+01,1.759378771667683239e+01,1.802939391346291842e+01,2.125148350206916348e+01
3.853853853853854705e-01,3.264704373053006758e+00,8.626092574443713801e+00,1.425471830356507397e+01,1.755520672605167576e+01,1.798366401684250349e+01,2.120552640556350710e+01
3.873873873873874274e-01,3.264208836526980129e+00,8.622903561576734432e+00,1.423820686394874002e+01,1.751674821725326581e+01,1.793815181656847102e+01,2.115979607611573954e+01
3.893893893893893843e-01,3.263710636907577012e+00,8.619699146415785052e+00,1.422166444001430818e+01,1.747841177649668154e+01,1.789285525656674025e+01,2.111429025986337393e+01
3.913913913913913412e-01,3.263209773559862192e+00,8.616479352470904018e+00,1.420509153905485000e+01,1.744019698461356072e+01,1.784777230897736189e+01,2.106900673602051555e+01
3.933933933933932980e-01,3.262706245854610998e+00,8.613244203406452471e+00,1.418848866494421657e+01,1.740210341734123389e+01,1.780290097366214752e+01,2.102394331624295631e+01
3.953953953953954770e-01,3.262200053168317737e+00,8.609993723040268776e+00,1.417185631812644964e+01,1.736413064560176167e+01,1.775823927772154320e+01,2.097909784400754063e+01
3.973973973973974338e-01,3.261691194883196143e+00,8.606727935342835423e+00,1.415519499560646466e+01,1.732627823577153592e+01,1.771378527502210432e+01,2.093446819400673320e+01
3.993993993993993907e-01,3.261179670387189145e+00,8.603446864436461894e+00,1.413850519094134839e+01,1.728854574994180027e+01,1.766953704573331407e+01,2.089005227155677247e+01
4.014014014014013476e-01,3.260665479073967976e+00,8.600150534594407148e+00,1.412178739423241502e+01,1.725093274617031369e+01,1.762549269587406187e+01,2.084584801202000293e+01
4.034034034034033045e-01,3.260148620342948167e+00,8.596838970240089139e+00,1.410504209211828019e+01,1.721343877872427797e+01,1.758165035686826272e+01,2.080185338024038799e+01
4.054054054054054834e-01,3.259629093599283767e+00,8.593512195946196641e+00,1.408826976776829376e+01,1.717606339831493045e+01,1.753800818510950421e+01,2.075806636999190147e+01
4.074074074074074403e-01,3.259106898253876228e+00,8.590170236433834816e+00,1.407147090087723207e+01,1.713880615232412197e+01,1.749456436153458228e+01,2.071448500343987220e+01
4.094094094094093972e-01,3.258582033723381954e+00,8.586813116571706317e+00,1.405464596766023533e+01,1.710166658502307513e+01,1.745131709120583352e+01,2.067110733061440797e+01
4.114114114114113541e-01,3.258054499430214968e+00,8.583440861375223108e+00,1.403779544084889608e+01,1.706464423778350437e+01,1.740826460290157129e+01,2.062793142889594833e+01
4.134134134134133109e-01,3.257524294802553566e+00,8.580053496005650260e+00,1.402091978968782016e+01,1.702773864928133918e+01,1.736540514871511220e+01,2.058495540251232470e+01
4.154154154154154899e-01,3.256991419274340327e+00,8.576651045769240866e+00,1.400401947993178453e+01,1.699094935569349829e+01,1.732273700366161151e+01,2.054217738204734545e+01
4.174174174174174468e-01,3.256455872285297204e+00,8.573233536116381615e+00,1.398709497384404798e+01,1.695427589088780351e+01,1.728025846529310883e+01,2.049959552396042284e+01
4.194194194194194036e-01,3.255917653280917534e+00,8.569800992640690396e+00,1.397014673019466358e+01,1.691771778660580949e+01,1.723796785332078940e+01,2.045720801011665202e+01
4.214214214214213605e-01,3.255376761712481137e+00,8.566353441078179642e+00,1.395317520426008784e+01,1.688127457263972531e+01,1.719586350924530649e+01,2.041501304732782529e+01
4.234234234234233174e-01,3.254833197037056980e+00,8.562890907306334398e+00,1.393618084782295341e+01,1.684494577700276352e+01,1.715394379599413455e+01,2.037300886690334067e+01
4.254254254254254963e-01,3.254286958717503175e+00,8.559413417343268549e+00,1.391916410917282931e+01,1.680873092609350294e+01,1.711220709756635117e+01,2.033119372421116822e+01
4.274274274274274532e-01,3.253738046222477642e+00,8.555920997346817103e+00,1.390212543310730453e+01,1.677262954485438584e+01,1.707065181868415848e+01,2.028956589824833756e+01
4.294294294294294101e-01,3.253186459026438104e+00,8.552413673613653344e+00,1.388506526093385673e+01,1.673664115692461607e+01,1.702927638445152070e+01,2.024812369122105338e+01
4.314314314314313670e-01,3.252632196609650972e+00,8.548891472578407758e+00,1.386798403047223793e+01,1.670076528478736222e+01,1.698807924001955527e+01,2.020686542813384889e+01
4.334334334334333239e-01,3.252075258458194895e+00,8.545354420812756757e+00,1.385088217605753513e+01,1.666500144991193721e+01,1.694705885025840431e+01,2.016578945638778819e+01
4.354354354354355028e-01,3.251515644063962540e+00,8.541802545024538063e+00,1.383376012854364667e+01,1.662934917289052805e+01,1.690621369943547592e+01,2.012489414538723764e+01
4.374374374374374597e-01,3.250953352924666362e+00,8.538235872056844755e+00,1.381661831530736784e+01,1.659380797357011517e+01,1.686554229090006274e+01,2.008417788615519228e+01
4.394394394394394165e-01,3.250388384543847931e+00,8.534654428887149535e+00,1.379945716025306979e+01,1.655837737117967379e+01,1.682504314677426649e+01,2.004363909095707896e+01
4.414414414414413734e-01,3.249820738430874822e+00,8.531058242626331278e+00,1.378227708381786165e+01,1.652305688445220611e+01,1.678471480764951806e+01,2.000327619293209480e+01
4.434434434434433303e-01,3.249250414100949946e+00,8.527447340517859686e+00,1.376507850297730151e+01,1.648784603174304664e+01,1.674455583228951738e+01,1.996308764573316452e+01
4.454454454454455092e-01,3.248677411075116428e+00,8.523821749936811187e+00,1.374786183125142891e+01,1.645274433114300550e+01,1.670456479733830335e+01,1.992307192317378650e+01
4.474474474474474661e-01,3.248101728880258943e+00,8.520181498388998520e+00,1.373062747871159672e+01,1.641775130058774934e+01,1.666474029703462989e+01,1.988322751888287243e+01
4.494494494494494230e-01,3.247523367049109488e+00,8.516526613510022159e+00,1.371337585198753573e+01,1.638286645796292618e+01,1.662508094293124117e+01,1.984355294596669239e+01
4.514514514514513799e-01,3.246942325120252271e+00,8.512857123064399900e+00,1.369610735427499115e+01,1.634808932120537150e+01,1.658558536361992708e+01,1.980404673667791826e+01
4.534534534534533368e-01,3.246358602638128144e+00,8.509173054944586312e+00,1.367882238534366479e+01,1.631341940840044202e+01,1.654625220446155964e+01,1.976470744209159491e+01
4.554554554554555157e-01,3.245772199153035942e+00,8.505474437170121860e+00,1.366152134154591380e+01,1.627885623787550173e+01,1.650708012732154373e+01,1.972553363178781538e+01
4.574574574574574726e-01,3.245183114221141807e+00,8.501761297886641700e+00,1.364420461582549038e+01,1.624439932829025679e+01,1.646806781031016698e+01,1.968652389354125276e+01
4.594594594594594295e-01,3.244591347404479187e+00,8.498033665364982170e+00,1.362687259772697779e+01,1.621004819872292302e+01,1.642921394752764996e+01,1.964767683301659673e+01
4.614614614614613863e-01,3.243996898270955498e+00,8.494291568000260639e+00,1.360952567340553365e+01,1.617580236875373245e+01,1.639051724881456096e+01,1.960899107347086456e+01
4.634634634634633432e-01,3.243399766394353456e+00,8.490535034310930484e+00,1.359216422563699922e+01,1.614166135854458872e+01,1.635197643950637314e+01,1.957046525546139293e+01
4.654654654654655221e-01,3.242799951354337740e+00,8.486764092937852055e+00,1.357478863382843137e+01,1.610762468891594068e+01,1.631359026019300273e+01,1.953209803655990129e+01
4.674674674674674790e-01,3.242197452736457208e+00,8.482978772643358312e+00,1.355739927402908407e+01,1.607369188142066108e+01,1.627535746648272053e+01,1.949388809107259135e+01
4.694694694694694359e-01,3.241592270132152453e+00,8.479179102310315130e+00,1.353999651894149991e+01,1.603986245841436542e+01,1.623727682877036216e+01,1.945583410976552585e+01
4.714714714714713928e-01,3.240984403138753134e+00,8.475365110941199376e+00,1.352258073793328563e+01,1.600613594312381949e+01,1.619934713201022802e+01,1.941793479959600432e+01
4.734734734734735717e-01,3.240373851359488633e+00,8.471536827657139668e+00,1.350515229704897280e+01,1.597251185971173726e+01,1.616156717549273125e+01,1.938018888344899082e+01
4.754754754754755286e-01,3.239760614403488503e+00,8.467694281696987346e+00,1.348771155902234398e+01,1.593898973333943481e+01,1.612393577262560029e+01,1.934259509987909098e+01
4.774774774774774855e-01,3.239144691885786465e+00,8.463837502416371450e+00,1.347025888328898802e+01,1.590556909022652476e+01,1.608645175071874789e+01,1.930515220285739986e+01
4.794794794794794424e-01,3.238526083427323954e+00,8.459966519286755471e+00,1.345279462599927989e+01,1.587224945770855911e+01,1.604911395077355607e+01,1.926785896152375699e+01
4.814814814814813992e-01,3.237904788654958566e+00,8.456081361894494108e+00,1.343531914003154171e+01,1.583903036429180133e+01,1.601192122727559664e+01,1.923071415994365196e+01
4.834834834834835782e-01,3.237280807201456945e+00,8.452182059939875813e+00,1.341783277500551996e+01,1.580591133970580486e+01,1.597487244799130579e+01,1.919371659686985865e+01
4.854854854854855351e-01,3.236654138705512107e+00,8.448268643236184872e+00,1.340033587729632458e+01,1.577289191495400189e+01,1.593796649376858277e+01,1.915686508550916045e+01
4.874874874874874919e-01,3.236024782811737222e+00,8.444341141708758158e+00,1.338282879004819037e+01,1.573997162236167213e+01,1.590120225834065160e+01,1.912015845329322872e+01
4.894894894894894488e-01,3.235392739170672272e+00,8.440399585394009918e+00,1.336531185318914794e+01,1.570714999562211212e+01,1.586457864813378293e+01,1.908359554165418714e+01
4.914914914914914057e-01,3.234758007438787164e+00,8.436444004438502731e+00,1.334778540344528963e+01,1.567442656984052363e+01,1.582809458207830744e+01,1.904717520580451762e+01
4.934934934934935846e-01,3.234120587278487946e+00,8.432474429097997159e+00,1.333024977435581171e+01,1.564180088157623416e+01,1.579174899142327249e+01,1.901089631452132167e+01
4.954954954954955415e-01,3.233480478358115029e+00,8.428490889736469427e+00,1.331270529628787891e+01,1.560927246888264008e+01,1.575554081955410979e+01,1.897475774993448638e+01
4.974974974974974984e-01,3.232837680351953846e+00,8.424493416825187708e+00,1.329515229645203078e+01,1.557684087134559903e+01,1.571946902181388594e+01,1.893875840731930538e+01
4.994994994994994553e-01,3.232192192940230857e+00,8.420482040941736912e+00,1.327759109891765021e+01,1.554450563011978304e+01,1.568353256532752305e+01,1.890289719489273779e+01
5.015015015015014122e-01,3.231544015809120651e+00,8.416456792769084316e+00,1.326002202462858293e+01,1.551226628796356266e+01,1.564773042882933218e+01,1.886717303361377773e+01
5.035035035035035911e-01,3.230893148650752167e+00,8.412417703094584809e+00,1.324244539141913357e+01,1.548012238927207562e+01,1.561206160249352770e+01,1.883158485698756124e+01
5.055055055055055480e-01,3.230239591163202029e+00,8.408364802809046523e+00,1.322486151403014887e+01,1.544807348010849424e+01,1.557652508776769018e+01,1.879613161087315376e+01
5.075075075075075048e-01,3.229583343050511424e+00,8.404298122905785817e+00,1.320727070412522686e+01,1.541611910823422349e+01,1.554111989720935405e+01,1.876081225329507873e+01
5.095095095095094617e-01,3.228924404022678996e+00,8.400217694479641395e+00,1.318967327030734538e+01,1.538425882313718063e+01,1.550584505432535742e+01,1.872562575425832065e+01
5.115115115115114186e-01,3.228262773795667506e+00,8.396123548726016850e+00,1.317206951813517080e+01,1.535249217605852046e+01,1.547069959341393997e+01,1.869057109556671037e+01
5.135135135135135975e-01,3.227598452091408721e+00,8.392015716939930314e+00,1.315445975014027269e+01,1.532081872001860035e+01,1.543568255940978773e+01,1.865564727064498740e+01
5.155155155155155544e-01,3.226931438637802074e+00,8.387894230515062333e+00,1.313684426584370080e+01,1.528923800984077985e+01,1.540079300773176385e+01,1.862085328436394605e+01
5.175175175175175113e-01,3.226261733168722667e+00,8.383759120942757548e+00,1.311922336177328319e+01,1.525774960217434817e+01,1.536603000413302844e+01,1.858618815286878601e+01
5.195195195195194682e-01,3.225589335424019932e+00,8.379610419811111655e+00,1.310159733148073435e+01,1.522635305551620810e+01,1.533139262455423690e+01,1.855165090341090917e+01
5.215215215215214251e-01,3.224914245149525627e+00,8.375448158803962428e+00,1.308396646555916298e+01,1.519504793023123135e+01,1.529687995497881658e+01,1.851724057418262603e+01
5.235235235235236040e-01,3.224236462097049838e+00,8.371272369699964244e+00,1.306633105166039321e+01,1.516383378857126196e+01,1.526249109129098791e+01,1.848295621415485357e+01
5.255255255255255609e-01,3.223555986024391640e+00,8.367083084371589763e+00,1.304869137451275662e+01,1.513271019469335954e+01,1.522822513913636477e+01,1.844879688291799624e+01
5.275275275275275177e-01,3.222872816695336429e+00,8.362880334784213332e+00,1.303104771593860889e+01,1.510167671467645256e+01,1.519408121378454979e+01,1.841476165052554137e+01
5.295295295295294746e-01,3.222186953879661697e+00,8.358664152995103791e+00,1.301340035487238822e+01,1.507073291653757074e+01,1.516005843999447045e+01,1.838084959734062807e+01
5.315315315315314315e-01,3.221498397353134813e+00,8.354434571152481226e+00,1.299574956737830966e+01,1.503987837024620333e+01,1.512615595188168527e+01,1.834705981388517770e+01
5.335335335335336104e-01,3.220807146897525897e+00,8.350191621494547078e+00,1.297809562666858874e+01,1.500911264773847620e+01,1.509237289278842908e+01,1.831339140069221472e+01
5.355355355355355673e-01,3.220113202300600719e+00,8.345935336348542677e+00,1.296043880312143060e+01,1.497843532292987057e+01,1.505870841515530500e+01,1.827984346816028705e+01
5.375375375375375242e-01,3.219416563356126915e+00,8.341665748129747371e+00,1.294277936429929987e+01,1.494784597172717255e+01,1.502516168039542066e+01,1.824641513641083534e+01
5.395395395395394811e-01,3.218717229863876650e+00,8.337382889340554826e+00,1.292511757496709990e+01,1.491734417203952390e+01,1.499173185877086034e+01,1.821310553514815211e+01
5.415415415415414380e-01,3.218015201629629729e+00,8.333086792569481815e+00,1.290745369711054913e+01,1.488692950378849389e+01,1.495841812927071146e+01,1.817991380352151154e+01
5.435435435435436169e-01,3.217310478465176704e+00,8.328777490490224977e+00,1.288978798995471742e+01,1.485660154891770013e+01,1.492521967949175199e+01,1.814683908999024453e+01
5.455455455455455738e-01,3.216603060188318874e+00,8.324455015860692697e+00,1.287212070998222480e+01,1.482635989140096200e+01,1.489213570552059807e+01,1.811388055219062920e+01
5.475475475475475307e-01,3.215892946622871840e+00,8.320119401522035218e+00,1.285445211095201046e+01,1.479620411725043994e+01,1.485916541181815376e+01,1.808103735680568747e+01
5.495495495495494875e-01,3.215180137598671273e+00,8.315770680397701398e+00,1.283678244391779621e+01,1.476613381452332341e+01,1.482630801110592955e+01,1.804830867943682904e+01
5.515515515515514444e-01,3.214464632951566259e+00,8.311408885492451049e+00,1.281911195724663166e+01,1.473614857332835726e+01,1.479356272425402530e+01,1.801569370447797169e+01
5.535535535535536233e-01,3.213746432523437058e+00,8.307034049891441896e+00,1.280144089663767737e+01,1.470624798583135551e+01,1.476092878017140464e+01,1.798319162499190682e+01
5.555555555555555802e-01,3.213025536162178675e+00,8.302646206759206393e+00,1.278376950514078558e+01,1.467643164626004193e+01,1.472840541569746620e+01,1.795080164258857991e+01
5.575575575575575371e-01,3.212301943721719510e+00,8.298245389338752886e+00,1.276609802317529230e+01,1.464669915090847319e+01,1.469599187549582631e+01,1.791852296730573713e+01
5.595595595595594940e-01,3.211575655062012480e+00,8.293831630950563749e+00,1.274842668854871164e+01,1.461705009814064837e+01,1.466368741194962233e+01,1.788635481749152234e+01
5.615615615615614509e-01,3.210846670049043006e+00,8.289404964991669900e+00,1.273075573647543912e+01,1.458748408839342403e+01,1.463149128505848218e+01,1.785429641968900327e+01
5.635635635635636298e-01,3.210114988554832571e+00,8.284965424934675582e+00,1.271308539959570716e+01,1.455800072417932611e+01,1.459940276233755085e+01,1.782234700852298914e+01
5.655655655655655867e-01,3.209380610457430283e+00,8.280513044326802685e+00,1.269541590799416042e+01,1.452859961008803324e+01,1.456742111871750289e+01,1.779050582658832624e+01
5.675675675675675436e-01,3.208643535640929745e+00,8.276047856788951051e+00,1.267774748921875982e+01,1.449928035278814242e+01,1.453554563644688358e+01,1.775877212434056673e+01
5.695695695695695004e-01,3.207903763995461510e+00,8.271569896014725032e+00,1.266008036829960659e+01,1.447004256102783337e+01,1.450377560499553198e+01,1.772714515998821838e+01
5.715715715715714573e-01,3.207161295417197966e+00,8.267079195769500899e+00,1.264241476776768458e+01,1.444088584563528066e+01,1.447211032095981764e+01,1.769562419938685593e+01
5.735735735735736363e-01,3.206416129808352000e+00,8.262575789889453404e+00,1.262475090767359198e+01,1.441180981951850271e+01,1.444054908796919534e+01,1.766420851593505859e+01
5.755755755755755931e-01,3.205668267077186773e+00,8.258059712280626741e+00,1.260708900560653589e+01,1.438281409766498697e+01,1.440909121659460901e+01,1.763289739047223392e+01
5.775775775775775500e-01,3.204917707138006833e+00,8.253530996917969986e+00,1.258942927671286327e+01,1.435389829714033638e+01,1.437773602425787089e+01,1.760169011117778126e+01
5.795795795795795069e-01,3.204164449911170109e+00,8.248989677844386748e+00,1.257177193371498447e+01,1.432506203708715375e+01,1.434648283514293965e+01,1.757058597347242213e+01
5.815815815815814638e-01,3.203408495323085248e+00,8.244435789169815010e+00,1.255411718693002499e+01,1.429630493872307895e+01,1.431533098010842764e+01,1.753958427992086655e+01
5.835835835835836427e-01,3.202649843306208943e+00,8.239869365070237706e+00,1.253646524428859088e+01,1.426762662533840142e+01,1.428427979660129132e+01,1.750868434013606034e+01
5.855855855855855996e-01,3.201888493799056601e+00,8.235290439786774996e+00,1.251881631135339390e+01,1.423902672229375987e+01,1.425332862857233707e+01,1.747788547068531884e+01
5.875875875875875565e-01,3.201124446746198338e+00,8.230699047624717934e+00,1.250117059133802044e+01,1.421050485701684174e+01,1.422247682639263111e+01,1.744718699499770409e+01
5.895895895895895134e-01,3.200357702098261647e+00,8.226095222952622521e+00,1.248352828512550694e+01,1.418206065899921420e+01,1.419172374677156867e+01,1.741658824327310384e+01
5.915915915915914702e-01,3.199588259811933177e+00,8.221479000201313170e+00,1.246588959128690632e+01,1.415369375979267552e+01,1.416106875267585252e+01,1.738608855239272799e+01
5.935935935935936492e-01,3.198816119849959172e+00,8.216850413862983871e+00,1.244825470609984386e+01,1.412540379300515347e+01,1.413051121325008452e+01,1.735568726583109367e+01
5.955955955955956060e-01,3.198041282181150358e+00,8.212209498490262050e+00,1.243062382356713691e+01,1.409719039429651843e+01,1.410005050373851709e+01,1.732538373356950601e+01
5.975975975975975629e-01,3.197263746780379279e+00,8.207556288695249336e+00,1.241299713543514827e+01,1.406905320137389381e+01,1.406968600540779590e+01,1.729517731201075748e+01
5.995995995995995198e-01,3.196483513628584738e+00,8.202890819148604962e+00,1.239537483121223005e+01,1.404099185398686345e+01,1.403941710547119470e+01,1.726506736389550056e+01
6.016016016016014767e-01,3.195700582712770910e+00,8.198213124578613176e+00,1.237775709818722802e+01,1.401300599392230062e+01,1.400924319701389109e+01,1.723505325821970047e+01
6.036036036036036556e-01,3.194914954026012666e+00,8.193523239770243549e+00,1.236014412144767505e+01,1.398509526499894129e+01,1.397916367891939515e+01,1.720513437015360836e+01
6.056056056056056125e-01,3.194126627567450250e+00,8.188821199564230824e+00,1.234253608389811063e+01,1.395725931306168377e+01,1.394917795579703323e+01,1.717531008096187861e+01
6.076076076076075694e-01,3.193335603342295936e+00,8.184107038856136995e+00,1.232493316627829216e+01,1.392949778597578891e+01,1.391928543791076223e+01,1.714557977792510002e+01
6.096096096096095263e-01,3.192541881361836698e+00,8.179380792595447147e+00,1.230733554718141676e+01,1.390181033362069130e+01,1.388948554110888267e+01,1.711594285426257045e+01
6.116116116116117052e-01,3.191745461643427539e+00,8.174642495784613772e+00,1.228974340307210866e+01,1.387419660788362030e+01,1.385977768675482835e+01,1.708639870905612312e+01
6.136136136136136621e-01,3.190946344210501273e+00,8.169892183478166814e+00,1.227215690830458072e+01,1.384665626265316973e+01,1.383016130165917801e+01,1.705694674717546278e+01
6.156156156156156189e-01,3.190144529092564518e+00,8.165129890781779309e+00,1.225457623514056138e+01,1.381918895381241619e+01,1.380063581801245398e+01,1.702758637920435802e+01
6.176176176176175758e-01,3.189340016325199922e+00,8.160355652851356112e+00,1.223700155376717014e+01,1.379179433923206943e+01,1.377120067331921405e+01,1.699831702136831524e+01
6.196196196196195327e-01,3.188532805950066606e+00,8.155569504892097754e+00,1.221943303231472910e+01,1.376447207876322310e+01,1.374185531033281826e+01,1.696913809546306950e+01
6.216216216216217116e-01,3.187722898014904604e+00,8.150771482157621151e+00,1.220187083687466689e+01,1.373722183423024923e+01,1.371259917699149078e+01,1.694004902878448604e+01
6.236236236236236685e-01,3.186910292573532644e+00,8.145961619949028787e+00,1.218431513151715961e+01,1.371004326942317419e+01,1.368343172635519345e+01,1.691104925405939241e+01
6.256256256256256254e-01,3.186094989685846812e+00,8.141139953613990343e+00,1.216676607830864221e+01,1.368293605009013980e+01,1.365435241654333964e+01,1.688213820937749787e+01
6.276276276276275823e-01,3.185276989417828997e+00,8.136306518545861621e+00,1.214922383732954003e+01,1.365589984392962464e+01,1.362536071067370713e+01,1.685331533812444960e+01
6.296296296296295392e-01,3.184456291841537556e+00,8.131461350182751957e+00,1.213168856669154572e+01,1.362893432058245935e+01,1.359645607680191759e+01,1.682458008891578061e+01
6.316316316316317181e-01,3.183632897035117537e+00,8.126604484006653806e+00,1.211416042255522640e+01,1.360203915162390587e+01,1.356763798786222353e+01,1.679593191553212606e+01
6.336336336336336750e-01,3.182806805082796231e+00,8.121735955542497720e+00,1.209663955914717270e+01,1.357521401055547905e+01,1.353890592160873929e+01,1.676737027685514292e+01
6.356356356356356319e-01,3.181978016074884064e+00,8.116855800357312134e+00,1.207912612877726488e+01,1.354845857279648058e+01,1.351025936055791377e+01,1.673889463680460921e+01
6.376376376376375887e-01,3.181146530107778148e+00,8.111964054059278340e+00,1.206162028185588930e+01,1.352177251567582417e+01,1.348169779193159457e+01,1.671050446427647529e+01
6.396396396396395456e-01,3.180312347283961838e+00,8.107060752296865402e+00,1.204412216691095239e+01,1.349515551842340777e+01,1.345322070760105682e+01,1.668219923308175012e+01
6.416416416416417245e-01,3.179475467712000292e+00,8.102145930757922443e+00,1.202663193060482349e+01,1.346860726216146276e+01,1.342482760403177622e+01,1.665397842188638577e+01
6.436436436436436814e-01,3.178635891506547129e+00,8.097219625168804669e+00,1.200914971775129203e+01,1.344212742989589060e+01,1.339651798222912760e+01,1.662584151415212119e+01
6.456456456456456383e-01,3.177793618788346652e+00,8.092281871293483420e+00,1.199167567133240020e+01,1.341571570650746104e+01,1.336829134768471761e+01,1.659778799807812533e+01
6.476476476476475952e-01,3.176948649684225856e+00,8.087332704932661542e+00,1.197420993251503063e+01,1.338937177874300488e+01,1.334014721032361450e+01,1.656981736654363857e+01
6.496496496496495521e-01,3.176100984327101973e+00,8.082372161922902976e+00,1.195675264066763077e+01,1.336309533520620718e+01,1.331208508445231153e+01,1.654192911705127145e+01
6.516516516516517310e-01,3.175250622855980698e+00,8.077400278135730360e+00,1.193930393337680584e+01,1.333688606634884977e+01,1.328410448870744887e+01,1.651412275167144372e+01
6.536536536536536879e-01,3.174397565415956635e+00,8.072417089476777718e+00,1.192186394646363468e+01,1.331074366446152801e+01,1.325620494600521226e+01,1.648639777698744169e+01
6.556556556556556448e-01,3.173541812158212849e+00,8.067422631884905826e+00,1.190443281400006370e+01,1.328466782366445109e+01,1.322838598349151695e+01,1.645875370404123217e+01
6.576576576576576016e-01,3.172683363240020427e+00,8.062416941331328246e+00,1.188701066832523168e+01,1.325865823989835057e+01,1.320064713249296240e+01,1.643119004828039920e+01
6.596596596596595585e-01,3.171822218824742468e+00,8.057400053818749797e+00,1.186959764006151019e+01,1.323271461091511547e+01,1.317298792846832001e+01,1.640370632950553897e+01
6.616616616616617375e-01,3.170958379081829648e+00,8.052372005380512121e+00,1.185219385813072357e+01,1.320683663626834914e+01,1.314540791096095340e+01,1.637630207181861053e+01
6.636636636636636943e-01,3.170091844186824659e+00,8.047332832079710840e+00,1.183479944977000109e+01,1.318102401730412332e+01,1.311790662355165082e+01,1.634897680357195782e+01
6.656656656656656512e-01,3.169222614321358211e+00,8.042282570008360665e+00,1.181741454054771090e+01,1.315527645715150840e+01,1.309048361381236703e+01,1.632173005731821647e+01
6.676676676676676081e-01,3.168350689673151699e+00,8.037221255286517874e+00,1.180003925437920209e+01,1.312959366071297218e+01,1.306313843326035773e+01,1.629456136976070368e+01
6.696696696696695650e-01,3.167476070436014979e+00,8.032148924061440098e+00,1.178267371354253079e+01,1.310397533465508602e+01,1.303587063731327689e+01,1.626747028170485265e+01
6.716716716716717439e-01,3.166598756809853032e+00,8.027065612506747883e+00,1.176531803869407256e+01,1.307842118739880810e+01,1.300867978524467894e+01,1.624045633801011235e+01
6.736736736736737008e-01,3.165718749000654864e+00,8.021971356821538279e+00,1.174797234888385056e+01,1.305293092910995156e+01,1.298156544014017477e+01,1.621351908754261117e+01
6.756756756756756577e-01,3.164836047220501491e+00,8.016866193229603255e+00,1.173063676157116042e+01,1.302750427168960989e+01,1.295452716885428757e+01,1.618665808312858090e+01
6.776776776776776146e-01,3.163950651687565507e+00,8.011750157978532627e+00,1.171331139263963550e+01,1.300214092876454330e+01,1.292756454196783089e+01,1.615987288150834900e+01
6.796796796796795714e-01,3.163062562626106633e+00,8.006623287338889838e+00,1.169599635641252888e+01,1.297684061567747094e+01,1.290067713374589786e+01,1.613316304329100603e+01
6.816816816816817504e-01,3.162171780266473498e+00,8.001485617603403711e+00,1.167869176566785860e+01,1.295160304947751939e+01,1.287386452209648802e+01,1.610652813290984753e+01
6.836836836836837072e-01,3.161278304845104969e+00,7.996337185086101584e+00,1.166139773165328108e+01,1.292642794891042612e+01,1.284712628852962624e+01,1.607996771857830254e+01
6.856856856856856641e-01,3.160382136604528824e+00,7.991178026121511735e+00,1.164411436410099654e+01,1.290131503440901284e+01,1.282046201811715314e+01,1.605348137224656213e+01
6.876876876876876210e-01,3.159483275793362633e+00,7.986008177063816049e+00,1.162684177124267926e+01,1.287626402808338888e+01,1.279387129945295243e+01,1.602706866955886511e+01
6.896896896896895779e-01,3.158581722666307989e+00,7.980827674286043560e+00,1.160958005982390873e+01,1.285127465371117061e+01,1.276735372461374318e+01,1.600072918981122427e+01
6.916916916916917568e-01,3.157677477484157169e+00,7.975636554179232007e+00,1.159232933511888675e+01,1.282634663672799213e+01,1.274090888912047603e+01,1.597446251590997335e+01
6.936936936936937137e-01,3.156770540513789136e+00,7.970434853151635579e+00,1.157508970094501777e+01,1.280147970421771930e+01,1.271453639190031382e+01,1.594826823433080421e+01
6.956956956956956706e-01,3.155860912028167764e+00,7.965222607627894469e+00,1.155786125967702915e+01,1.277667358490267802e+01,1.268823583524888221e+01,1.592214593507826415e+01
6.976976976976976275e-01,3.154948592306345390e+00,7.959999854048239953e+00,1.154064411226147158e+01,1.275192800913405833e+01,1.266200682479336947e+01,1.589609521164610939e+01
6.996996996996995843e-01,3.154033581633457040e+00,7.954766628867674605e+00,1.152343835823077534e+01,1.272724270888214093e+01,1.263584896945574521e+01,1.587011566097778648e+01
7.017017017017017633e-01,3.153115880300724871e+00,7.949522968555178259e+00,1.150624409571734219e+01,1.270261741772673325e+01,1.260976188141690990e+01,1.584420688342797767e+01
7.037037037037037202e-01,3.152195488605454621e+00,7.944268909592917538e+00,1.148906142146753417e+01,1.267805187084743679e+01,1.258374517608098309e+01,1.581836848272427076e+01
7.057057057057056770e-01,3.151272406851036045e+00,7.939004488475420729e+00,1.147189043085543858e+01,1.265354580501390203e+01,1.255779847204014210e+01,1.579260006592949495e+01
7.077077077077076339e-01,3.150346635346938484e+00,7.933729741708819283e+00,1.145473121789675019e+01,1.262909895857637466e+01,1.253192139104016789e+01,1.576690124340468913e+01
7.097097097097095908e-01,3.149418174408717519e+00,7.928444705810041349e+00,1.143758387526240483e+01,1.260471107145592740e+01,1.250611355794608670e+01,1.574127162877242903e+01
7.117117117117117697e-01,3.148487024358006536e+00,7.923149417306031950e+00,1.142044849429202813e+01,1.258038188513487299e+01,1.248037460070855076e+01,1.571571083888072273e+01
7.137137137137137266e-01,3.147553185522520725e+00,7.917843912732957179e+00,1.140332516500752114e+01,1.255611114264723227e+01,1.245470415033058131e+01,1.569021849376741784e+01
7.157157157157156835e-01,3.146616658236054409e+00,7.912528228635461680e+00,1.138621397612630659e+01,1.253189858856904415e+01,1.242910184083469538e+01,1.566479421662503668e+01
7.177177177177176404e-01,3.145677442838479720e+00,7.907202401565834649e+00,1.136911501507464806e+01,1.250774396900901131e+01,1.240356730923055473e+01,1.563943763376621021e+01
7.197197197197195973e-01,3.144735539675745262e+00,7.901866468083293071e+00,1.135202836800073278e+01,1.248364703159871780e+01,1.237810019548297724e+01,1.561414837458937832e+01
7.217217217217217762e-01,3.143790949099878773e+00,7.896520464753206348e+00,1.133495411978775280e+01,1.245960752548340977e+01,1.235270014248052206e+01,1.558892607154527887e+01
7.237237237237237331e-01,3.142843671468980915e+00,7.891164428146280052e+00,1.131789235406683503e+01,1.243562520131224147e+01,1.232736679600414931e+01,1.556377036010349713e+01
7.257257257257256899e-01,3.141893707147225268e+00,7.885798394837872038e+00,1.130084315322983812e+01,1.241169981122904709e+01,1.230209980469672715e+01,1.553868087871976655e+01
7.277277277277276468e-01,3.140941056504862328e+00,7.880422401407177091e+00,1.128380659844219203e+01,1.238783110886284433e+01,1.227689882003263477e+01,1.551365726880365870e+01
7.297297297297298257e-01,3.139985719918210627e+00,7.875036484436488848e+00,1.126678276965541237e+01,1.236401884931835582e+01,1.225176349628780237e+01,1.548869917468652346e+01
7.317317317317317826e-01,3.139027697769659397e+00,7.869640680510467945e+00,1.124977174561970550e+01,1.234026278916680042e+01,1.222669349051028043e+01,1.546380624359014355e+01
7.337337337337337395e-01,3.138066990447671678e+00,7.864235026215383506e+00,1.123277360389637813e+01,1.231656268643647678e+01,1.220168846249111283e+01,1.543897812559558780e+01
7.357357357357356964e-01,3.137103598346771882e+00,7.858819558138342209e+00,1.121578842087014927e+01,1.229291830060347834e+01,1.217674807473545506e+01,1.541421447361255481e+01
7.377377377377376533e-01,3.136137521867556011e+00,7.853394312866614158e+00,1.119881627176143013e+01,1.226932939258244559e+01,1.215187199243432659e+01,1.538951494334913583e+01
7.397397397397398322e-01,3.135168761416682770e+00,7.847959326986815753e+00,1.118185723063844073e+01,1.224579572471732902e+01,1.212705988343652663e+01,1.536487919328201102e+01
7.417417417417417891e-01,3.134197317406874905e+00,7.842514637084255114e+00,1.116491137042911852e+01,1.222231706077219648e+01,1.210231141822098522e+01,1.534030688462690506e+01
7.437437437437437460e-01,3.133223190256915203e+00,7.837060279742155799e+00,1.114797876293330425e+01,1.219889316592207607e+01,1.207762626986948185e+01,1.531579768130963082e+01
7.457457457457457028e-01,3.132246380391654039e+00,7.831596291540944499e+00,1.113105947883435753e+01,1.217552380674388424e+01,1.205300411403970173e+01,1.529135124993738515e+01
7.477477477477476597e-01,3.131266888241995172e+00,7.826122709057543148e+00,1.111415358771095185e+01,1.215220875120727229e+01,1.202844462893859223e+01,1.526696725977037872e+01
7.497497497497498387e-01,3.130284714244899291e+00,7.820639568864632629e+00,1.109726115804872393e+01,1.212894776866559177e+01,1.200394749529612959e+01,1.524264538269399516e+01
7.517517517517517955e-01,3.129299858843385795e+00,7.815146907529944009e+00,1.108038225725176318e+01,1.210574062984695054e+01,1.197951239633934861e+01,1.521838529319116873e+01
7.537537537537537524e-01,3.128312322486526575e+00,7.809644761615564867e+00,1.106351695165421312e+01,1.208258710684523329e+01,1.195513901776683241e+01,1.519418666831523623e+01
7.557557557557557093e-01,3.127322105629449123e+00,7.804133167677230531e+00,1.104666530653131851e+01,1.205948697311113449e+01,1.193082704772335312e+01,1.517004918766303057e+01
7.577577577577576662e-01,3.126329208733328535e+00,7.798612162263590442e+00,1.102982738611097346e+01,1.203644000344328013e+01,1.190657617677492830e+01,1.514597253334841653e+01
7.597597597597598451e-01,3.125333632265388406e+00,7.793081781915559780e+00,1.101300325358464782e+01,1.201344597397945257e+01,1.188238609788418820e+01,1.512195638997609493e+01
7.617617617617618020e-01,3.124335376698901268e+00,7.787542063165568962e+00,1.099619297111858884e+01,1.199050466218770339e+01,1.185825650638604678e+01,1.509800044461582935e+01
7.637637637637637589e-01,3.123334442513185927e+00,7.781993042536957006e+00,1.097939659986467653e+01,1.196761584685773627e+01,1.183418709996374218e+01,1.507410438677698572e+01
7.657657657657657158e-01,3.122330830193601692e+00,7.776434756543193494e+00,1.096261419997134290e+01,1.194477930809201460e+01,1.181017757862497319e+01,1.505026790838324047e+01
7.677677677677676726e-01,3.121324540231549705e+00,7.770867241687243521e+00,1.094584583059428340e+01,1.192199482729718341e+01,1.178622764467856499e+01,1.502649070374787676e+01
7.697697697697698516e-01,3.120315573124471165e+00,7.765290534460881133e+00,1.092909154990717546e+01,1.189926218717547179e+01,1.176233700271131433e+01,1.500277246954919974e+01
7.717717717717718084e-01,3.119303929375845552e+00,7.759704671344044513e+00,1.091235141511226736e+01,1.187658117171610783e+01,1.173850535956517405e+01,1.497911290480637092e+01
7.737737737737737653e-01,3.118289609495188852e+00,7.754109688804092571e+00,1.089562548245078411e+01,1.185395156618669432e+01,1.171473242431462580e+01,1.495551171085546294e+01
7.757757757757757222e-01,3.117272613998044228e+00,7.748505623295221412e+00,1.087891380721342927e+01,1.183137315712480486e+01,1.169101790824440990e+01,1.493196859132588550e+01
7.777777777777776791e-01,3.116252943405990905e+00,7.742892511257729815e+00,1.086221644375054574e+01,1.180884573232951773e+01,1.166736152482757305e+01,1.490848325211707959e+01
7.797797797797798580e-01,3.115230598246634841e+00,7.737270389117422376e+00,1.084553344548244880e+01,1.178636908085300128e+01,1.164376298970365653e+01,1.488505540137554917e+01
7.817817817817818149e-01,3.114205579053610506e+00,7.731639293284915837e+00,1.082886486490951583e+01,1.176394299299219881e+01,1.162022202065729459e+01,1.486168474947212914e+01
7.837837837837837718e-01,3.113177886366573777e+00,7.725999260154984505e+00,1.081221075362210371e+01,1.174156726028038378e+01,1.159673833759688399e+01,1.483837100897949668e+01
7.857857857857857287e-01,3.112147520731205041e+00,7.720350326105941186e+00,1.079557116231061364e+01,1.171924167547913243e+01,1.157331166253384680e+01,1.481511389465014439e+01
7.877877877877876855e-01,3.111114482699201655e+00,7.714692527498988817e+00,1.077894614077533930e+01,1.169696603256990919e+01,1.154994171956171378e+01,1.479191312339444053e+01
7.897897897897898645e-01,3.110078772828281046e+00,7.709025900677546339e+00,1.076233573793603071e+01,1.167474012674591677e+01,1.152662823483581356e+01,1.476876841425897524e+01
7.917917917917918214e-01,3.109040391682171833e+00,7.703350481966651842e+00,1.074574000184176015e+01,1.165256375440409009e+01,1.150337093655303633e+01,1.474567948840535436e+01
7.937937937937937782e-01,3.107999339830618712e+00,7.697666307672329289e+00,1.072915897968047716e+01,1.163043671313691974e+01,1.148016955493192626e+01,1.472264606908907325e+01
7.957957957957957351e-01,3.106955617849372686e+00,7.691973414080930382e+00,1.071259271778836819e+01,1.160835880172444767e+01,1.145702382219293725e+01,1.469966788163871563e+01
7.977977977977976920e-01,3.105909226320194172e+00,7.686271837458553691e+00,1.069604126165939029e+01,1.158632982012629320e+01,1.143393347253894810e+01,1.467674465343539225e+01
7.997997997997998709e-01,3.104860165830847230e+00,7.680561614050387398e+00,1.067950465595450993e+01,1.156434956947371262e+01,1.141089824213611159e+01,1.465387611389250111e+01
8.018018018018018278e-01,3.103808436975098672e+00,7.674842780080117777e+00,1.066298294451095074e+01,1.154241785206170334e+01,1.138791786909475334e+01,1.463106199443562083e+01
8.038038038038037847e-01,3.102754040352713183e+00,7.669115371749308352e+00,1.064647617035136484e+01,1.152053447134117725e+01,1.136499209345064898e+01,1.460830202848278070e+01
8.058058058058057416e-01,3.101696976569453312e+00,7.663379425236803044e+00,1.062998437569285137e+01,1.149869923191118204e+01,1.134212065714650386e+01,1.458559595142485854e+01
8.078078078078076985e-01,3.100637246237074596e+00,7.657634976698096452e+00,1.061350760195589338e+01,1.147691193951106925e+01,1.131930330401349138e+01,1.456294350060623621e+01
8.098098098098098774e-01,3.099574849973322888e+00,7.651882062264773410e+00,1.059704588977336392e+01,1.145517240101296252e+01,1.129653977975337042e+01,1.454034441530582455e+01
8.118118118118118343e-01,3.098509788401933029e+00,7.646120718043876607e+00,1.058059927899922137e+01,1.143348042441389723e+01,1.127382983192033450e+01,1.451779843671810255e+01
8.138138138138137911e-01,3.097442062152627962e+00,7.640350980117355917e+00,1.056416780871725081e+01,1.141183581882846099e+01,1.125117320990353065e+01,1.449530530793460059e+01
8.158158158158157480e-01,3.096371671861106289e+00,7.634572884541438675e+00,1.054775151724976112e+01,1.139023839448097775e+01,1.122856966490948949e+01,1.447286477392539084e+01
8.178178178178177049e-01,3.095298618169052496e+00,7.628786467346073685e+00,1.053135044216606708e+01,1.136868796269819981e+01,1.120601894994482883e+01,1.445047658152100389e+01
8.198198198198198838e-01,3.094222901724124508e+00,7.622991764534342352e+00,1.051496462029101231e+01,1.134718433590179210e+01,1.118352081979930013e+01,1.442814047939441835e+01
8.218218218218218407e-01,3.093144523179953254e+00,7.617188812081883142e+00,1.049859408771335012e+01,1.132572732760083767e+01,1.116107503102879761e+01,1.440585621804336824e+01
8.238238238238237976e-01,3.092063483196143103e+00,7.611377645936330261e+00,1.048223887979402491e+01,1.130431675238458844e+01,1.113868134193878490e+01,1.438362354977279978e+01
8.258258258258257545e-01,3.090979782438259882e+00,7.605558302016746097e+00,1.046589903117452103e+01,1.128295242591509151e+01,1.111633951256777486e+01,1.436144222867751452e+01
8.278278278278277114e-01,3.089893421577841082e+00,7.599730816213037699e+00,1.044957457578484394e+01,1.126163416491991498e+01,1.109404930467108130e+01,1.433931201062513949e+01
8.298298298298298903e-01,3.088804401292378543e+00,7.593895224385409648e+00,1.043326554685171814e+01,1.124036178718495549e+01,1.107181048170466653e+01,1.431723265323910077e+01
8.318318318318318472e-01,3.087712722265324672e+00,7.588051562363835600e+00,1.041697197690661980e+01,1.121913511154718179e+01,1.104962280880932113e+01,1.429520391588203942e+01
8.338338338338338041e-01,3.086618385186087110e+00,7.582199865947467643e+00,1.040069389779356257e+01,1.119795395788764480e+01,1.102748605279492189e+01,1.427322555963925943e+01
8.358358358358357609e-01,3.085521390750022963e+00,7.576340170904113158e+00,1.038443134067704676e+01,1.117681814712428157e+01,1.100539998212484250e+01,1.425129734730237985e+01
8.378378378378377178e-01,3.084421739658436579e+00,7.570472512969681489e+00,1.036818433604980072e+01,1.115572750120486489e+01,1.098336436690063245e+01,1.422941904335322505e+01
8.398398398398398967e-01,3.083319432618578215e+00,7.564596927847646590e+00,1.035195291374048665e+01,1.113468184310010400e+01,1.096137897884683632e+01,1.420759041394790145e+01
8.418418418418418536e-01,3.082214470343640933e+00,7.558713451208525669e+00,1.033573710292127146e+01,1.111368099679673094e+01,1.093944359129602795e+01,1.418581122690111940e+01
8.438438438438438105e-01,3.081106853552751268e+00,7.552822118689327624e+00,1.031953693211546330e+01,1.109272478729039157e+01,1.091755797917388193e+01,1.416408125167049548e+01
8.458458458458457674e-01,3.079996582970971897e+00,7.546922965893045010e+00,1.030335242920484795e+01,1.107181304057902338e+01,1.089572191898457376e+01,1.414240025934125278e+01
8.478478478478477243e-01,3.078883659329295419e+00,7.541016028388116688e+00,1.028718362143724363e+01,1.105094558365596491e+01,1.087393518879625987e+01,1.412076802261102948e+01
8.498498498498499032e-01,3.077768083364643026e+00,7.535101341707925116e+00,1.027103053543368816e+01,1.103012224450316658e+01,1.085219756822677617e+01,1.409918431577485087e+01
8.518518518518518601e-01,3.076649855819856505e+00,7.529178941350272325e+00,1.025489319719572912e+01,1.100934285208453112e+01,1.083050883842943612e+01,1.407764891471021329e+01
8.538538538538538170e-01,3.075528977443700018e+00,7.523248862776851453e+00,1.023877163211269270e+01,1.098860723633924330e+01,1.080886878207902235e+01,1.405616159686250910e+01
8.558558558558557738e-01,3.074405448990852108e+00,7.517311141412791997e+00,1.022266586496864704e+01,1.096791522817506603e+01,1.078727718335792218e+01,1.403472214123042860e+01
8.578578578578577307e-01,3.073279271221905251e+00,7.511365812646115359e+00,1.020657591994956803e+01,1.094726665946195254e+01,1.076573382794251899e+01,1.401333032835170656e+01
8.598598598598599096e-01,3.072150444903358313e+00,7.505412911827225031e+00,1.019050182065019250e+01,1.092666136302525359e+01,1.074423850298950889e+01,1.399198594028882425e+01
8.618618618618618665e-01,3.071018970807614767e+00,7.499452474268450075e+00,1.017444359008101884e+01,1.090609917263947004e+01,1.072279099712263317e+01,1.397068876061509712e+01
8.638638638638638234e-01,3.069884849712982700e+00,7.493484535243549516e+00,1.015840125067510868e+01,1.088557992302171051e+01,1.070139110041942487e+01,1.394943857440083157e+01
8.658658658658657803e-01,3.068748082403662814e+00,7.487509129987191869e+00,1.014237482429480863e+01,1.086510344982524856e+01,1.068003860439802288e+01,1.392823516819951379e+01
8.678678678678679592e-01,3.067608669669751986e+00,7.481526293694519936e+00,1.012636433223846666e+01,1.084466958963326455e+01,1.065873330200434310e+01,1.390707833003439653e+01
8.698698698698699161e-01,3.066466612307233497e+00,7.475536061520630327e+00,1.011036979524704726e+01,1.082427817995250763e+01,1.063747498759922649e+01,1.388596784938501294e+01
8.718718718718718730e-01,3.065321911117979248e+00,7.469538468580124047e+00,1.009439123351077683e+01,1.080392905920697899e+01,1.061626345694579143e+01,1.386490351717402270e+01
8.738738738738738299e-01,3.064174566909739106e+00,7.463533549946633983e+00,1.007842866667548520e+01,1.078362206673179102e+01,1.059509850719689439e+01,1.384388512575407404e+01
8.758758758758757867e-01,3.063024580496141347e+00,7.457521340652347952e+00,1.006248211384918179e+01,1.076335704276693761e+01,1.057397993688278959e+01,1.382291246889488079e+01
8.778778778778779657e-01,3.061871952696689103e+00,7.451501875687568166e+00,1.004655159360830652e+01,1.074313382845119413e+01,1.055290754589890234e+01,1.380198534177046810e+01
8.798798798798799226e-01,3.060716684336750149e+00,7.445475190000213850e+00,1.003063712400411767e+01,1.072295226581599792e+01,1.053188113549360416e+01,1.378110354094642886e+01
8.818818818818818794e-01,3.059558776247561340e+00,7.439441318495417121e+00,1.001473872256884157e+01,1.070281219777946191e+01,1.051090050825640887e+01,1.376026686436754254e+01
8.838838838838838363e-01,3.058398229266217516e+00,7.433400296035025612e+00,9.998856406321946722e+00,1.068271346814027645e+01,1.048996546810602659e+01,1.373947511134531396e+01
8.858858858858857932e-01,3.057235044235669275e+00,7.427352157437181468e+00,9.982990191776119460e+00,1.066265592157178688e+01,1.046907582027860428e+01,1.371872808254574139e+01
8.878878878878879721e-01,3.056069222004720753e+00,7.421296937475892364e+00,9.967140094943490070e+00,1.064263940361616356e+01,1.044823137131633040e+01,1.369802557997732961e+01
8.898898898898899290e-01,3.054900763428022081e+00,7.415234670880551882e+00,9.951306131341430827e+00,1.062266376067838891e+01,1.042743192905578198e+01,1.367736740697902675e+01
8.918918918918918859e-01,3.053729669366069821e+00,7.409165392335551381e+00,9.935488315998577846e+00,1.060272884002047533e+01,1.040667730261667145e+01,1.365675336820843100e+01
8.938938938938938428e-01,3.052555940685195868e+00,7.403089136479794163e+00,9.919686663460684173e+00,1.058283448975570984e+01,1.038596730239061117e+01,1.363618326963007554e+01
8.958958958958957997e-01,3.051379578257566560e+00,7.397005937906334871e+00,9.903901187796439132e+00,1.056298055884287379e+01,1.036530174003011240e+01,1.361565691850394622e+01
8.978978978978979786e-01,3.050200582961180906e+00,7.390915831161903427e+00,9.888131902603200629e+00,1.054316689708048926e+01,1.034468042843750979e+01,1.359517412337394049e+01
8.998998998998999355e-01,3.049018955679863474e+00,7.384818850746514229e+00,9.872378821012620875e+00,1.052339335510127327e+01,1.032410318175416464e+01,1.357473469405663202e+01
9.019019019019018923e-01,3.047834697303254181e+00,7.378715031113025624e+00,9.856641955696369806e+00,1.050365978436630598e+01,1.030356981534967353e+01,1.355433844162998369e+01
9.039039039039038492e-01,3.046647808726817175e+00,7.372604406666775745e+00,9.840921318871615142e+00,1.048396603715968389e+01,1.028308014581137897e+01,1.353398517842244786e+01
9.059059059059058061e-01,3.045458290851822625e+00,7.366487011765121551e+00,9.825216922306639233e+00,1.046431196658276619e+01,1.026263399093369344e+01,1.351367471800183040e+01
9.079079079079079850e-01,3.044266144585348499e+00,7.360362880717058687e+00,9.809528777326129045e+00,1.044469742654878175e+01,1.024223116970788183e+01,1.349340687516460413e+01
9.099099099099099419e-01,3.043071370840276124e+00,7.354232047782844894e+00,9.793856894816755698e+00,1.042512227177734729e+01,1.022187150231164665e+01,1.347318146592514765e+01
9.119119119119118988e-01,3.041873970535286631e+00,7.348094547173554147e+00,9.778201285232368534e+00,1.040558635778896956e+01,1.020155481009900988e+01,1.345299830750514047e+01
9.139139139139138557e-01,3.040673944594849409e+00,7.341950413050733815e+00,9.762561958599411227e+00,1.038608954089976066e+01,1.018128091559027126e+01,1.343285721832313939e+01
9.159159159159158126e-01,3.039471293949224773e+00,7.335799679525990769e+00,9.746938924521984404e+00,1.036663167821601839e+01,1.016104964246199849e+01,1.341275801798414058e+01
9.179179179179179915e-01,3.038266019534455964e+00,7.329642380660597922e+00,9.731332192187213792e+00,1.034721262762890959e+01,1.014086081553722707e+01,1.339270052726939397e+01
9.199199199199199484e-01,3.037058122292362494e+00,7.323478550465152281e+00,9.715741770370209807e+00,1.032783224780922815e+01,1.012071426077571701e+01,1.337268456812622119e+01
9.219219219219219053e-01,3.035847603170543252e+00,7.317308222899160164e+00,9.700167667439270502e+00,1.030849039820218493e+01,1.010060980526425567e+01,1.335270996365801466e+01
9.239239239239238621e-01,3.034634463122356074e+00,7.311131431870680153e+00,9.684609891360732803e+00,1.028918693902208581e+01,1.008054727720713828e+01,1.333277653811423846e+01
9.259259259259258190e-01,3.033418703106931069e+00,7.304948211235954503e+00,9.669068449704118606e+00,1.026992173124739516e+01,1.006052650591678699e+01,1.331288411688074724e+01
9.279279279279279979e-01,3.032200324089151522e+00,7.298758594799049426e+00,9.653543349646906080e+00,1.025069463661537661e+01,1.004054732180429710e+01,1.329303252646992206e+01
9.299299299299299548e-01,3.030979327039656113e+00,7.292562616311474955e+00,9.638034597979473261e+00,1.023150551761712634e+01,1.002060955637030304e+01,1.327322159451113848e+01
9.319319319319319117e-01,3.029755712934831813e+00,7.286360309471855423e+00,9.622542201109848037e+00,1.021235423749259041e+01,1.000071304219575907e+01,1.325345114974127725e+01
9.339339339339338686e-01,3.028529482756808111e+00,7.280151707925551108e+00,9.607066165068511410e+00,1.019324066022538844e+01,9.980857612932922507e+00,1.323372102199524036e+01
9.359359359359358255e-01,3.027300637493454794e+00,7.273936845264312723e+00,9.591606495513079977e+00,1.017416465053801033e+01,9.961043103296363554e+00,1.321403104219671043e+01
9.379379379379380044e-01,3.026069178138369065e+00,7.267715755025944802e+00,9.576163197732928012e+00,1.015512607388674837e+01,9.941269349054117299e+00,1.319438104234889408e+01
9.399399399399399613e-01,3.024835105690882209e+00,7.261488470693961084e+00,9.560736276653901911e+00,1.013612479645684772e+01,9.921536187018933362e+00,1.317477085552544480e+01
9.419419419419419182e-01,3.023598421156043603e+00,7.255255025697241678e+00,9.545325736842761088e+00,1.011716068515769962e+01,9.901843455039543329e+00,1.315520031586142480e+01
9.439439439439438750e-01,3.022359125544621605e+00,7.249015453409698218e+00,9.529931582511764532e+00,1.009823360761789601e+01,9.882190991992128914e+00,1.313566925854439127e+01
9.459459459459458319e-01,3.021117219873095117e+00,7.242769787149942573e+00,9.514553817523093926e+00,1.007934343218053641e+01,9.862578637771738599e+00,1.311617751980554480e+01
9.479479479479480108e-01,3.019872705163648252e+00,7.236518060180952006e+00,9.499192445393285666e+00,1.006049002789840152e+01,9.843006233283933426e+00,1.309672493691100392e+01
9.499499499499499677e-01,3.018625582444168565e+00,7.230260305709767188e+00,9.483847469297636223e+00,1.004167326452930809e+01,9.823473620436480758e+00,1.307731134815321283e+01
9.519519519519519246e-01,3.017375852748239495e+00,7.223996556887146703e+00,9.468518892074422766e+00,1.002289301253130205e+01,9.803980642130984080e+00,1.305793659284227459e+01
9.539539539539538815e-01,3.016123517115130603e+00,7.217726846807270391e+00,9.453206716229304973e+00,1.000414914305813241e+01,9.784527142254868082e+00,1.303860051129757025e+01
9.559559559559558384e-01,3.014868576589800231e+00,7.211451208507407173e+00,9.437910943939456843e+00,9.985441527954550978e+00,9.765112965673218071e+00,1.301930294483936557e+01
9.579579579579580173e-01,3.013611032222881292e+00,7.205169674967613958e+00,9.422631577057805075e+00,9.966770039751740029e+00,9.745737958220759722e+00,1.300004373578046923e+01
9.599599599599599742e-01,3.012350885070684381e+00,7.198882279110448756e+00,9.407368617117173315e+00,9.948134551662784375e+00,9.726401966694073309e+00,1.298082272741810783e+01
9.619619619619619311e-01,3.011088136195184894e+00,7.192589053800625187e+00,9.392122065334323366e+00,9.929534937578111453e+00,9.707104838843585881e+00,1.296163976402571549e+01
9.639639639639638879e-01,3.009822786664019922e+00,7.186290031844755788e+00,9.376891922614088770e+00,9.910971072061091292e+00,9.687846423365948922e+00,1.294249469084496340e+01
9.659659659659658448e-01,3.008554837550484251e+00,7.179985245991019838e+00,9.361678189553279239e+00,9.892442830343441074e+00,9.668626569896298761e+00,1.292338735407773598e+01
9.679679679679680238e-01,3.007284289933523258e+00,7.173674728928926214e+00,9.346480866444743185e+00,9.873950088320947671e+00,9.649445129000657317e+00,1.290431760087832735e+01
9.699699699699699806e-01,3.006011144897727583e+00,7.167358513288956345e+00,9.331299953281309456e+00,9.855492722549033857e+00,9.630301952168462520e+00,1.288528527934560586e+01
9.719719719719719375e-01,3.004735403533327354e+00,7.161036631642337724e+00,9.316135449759519460e+00,9.837070610238340507e+00,9.611196891805077414e+00,1.286629023851531706e+01
9.739739739739738944e-01,3.003457066936181530e+00,7.154709116500718835e+00,9.300987355283623970e+00,9.818683629250514855e+00,9.592129801224380969e+00,1.284733232835239747e+01
9.759759759759758513e-01,3.002176136207781898e+00,7.148376000315929346e+00,9.285855668969295706e+00,9.800331658093808684e+00,9.573100534641543646e+00,1.282841139974346056e+01
9.779779779779780302e-01,3.000892612455238861e+00,7.142037315479672799e+00,9.270740389647418311e+00,9.782014575918916321e+00,9.554108947165767418e+00,1.280952730448932719e+01
9.799799799799799871e-01,2.999606496791280552e+00,7.135693094323284136e+00,9.255641515867784719e+00,9.763732262514693616e+00,9.535154894793132385e+00,1.279067989529758975e+01
9.819819819819819440e-01,2.998317790334239508e+00,7.129343369117440155e+00,9.240559045902793756e+00,9.745484598303972845e+00,9.516238234399486018e+00,1.277186902577525807e+01
9.839839839839839009e-01,2.997026494208057557e+00,7.122988172071917035e+00,9.225492977751091672e+00,9.727271464339381168e+00,9.497358823733486943e+00,1.275309455042154738e+01
9.859859859859860798e-01,2.995732609542273828e+00,7.116627535335301680e+00,9.210443309141094659e+00,9.709092742299237244e+00,9.478516521409614981e+00,1.273435632462066636e+01
9.879879879879880367e-01,2.994436137472014092e+00,7.110261490994770561e+00,9.195410037534690773e+00,9.690948314483494030e+00,9.459711186901337499e+00,1.271565420463472940e+01
9.899899899899899935e-01,2.993137079137995649e+00,7.103890071075802837e+00,9.180393160130609687e+00,9.672838063809495068e+00,9.440942680534249121e+00,1.269698804759665833e+01
9.919919919919919504e-01,2.991835435686507783e+00,7.097513307541944982e+00,9.165392673867978957e+00,9.654761873808112682e+00,9.422210863479355325e+00,1.267835771150325463e+01
9.939939939939939073e-01,2.990531208269422425e+00,7.091131232294582531e+00,9.150408575429775482e+00,9.636719628619662359e+00,9.403515597746446630e+00,1.265976305520831957e+01
9.959959959959960862e-01,2.989224398044168396e+00,7.084743877172654081e+00,9.135440861246218347e+00,9.618711212989904169e+00,9.384856746177398179e+00,1.264120393841574952e+01
9.979979979979980431e-01,2.987915006173738952e+00,7.078351273952439016e+00,9.120489527498079951e+00,9.600736512266102807e+00,9.366234172439668271e+00,1.262268022167280890e+01
1.000000000000000000e+00,2.986603033826688680e+00,7.071953454347340795e+00,9.105554570120148128e+00,9.582795412393160461e+00,9.347647741019919465e+00,1.260419176636348126e+01


==> data/disp_error_analysis__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_-78_psnm_power_limit_None.csv <==
error,1,2,3,4,5,6
6.378757078879959685e-02,2.963012836469309352e+00,5.911747380710117739e+00,4.998030819091805910e+00,3.695135352767715098e+00,2.585627654311982049e+00,1.433442627342248699e+00
6.365989829635765318e-02,2.963577152140305593e+00,5.919573159179804200e+00,5.011390727318484117e+00,3.708236440722360694e+00,2.598022085092297484e+00,1.444826255695880413e+00
6.353222580391593155e-02,2.964140586980337666e+00,5.927401749509026985e+00,5.024781871410011647e+00,3.721373061031308715e+00,2.610454254491698212e+00,1.456244734647229810e+00
6.340455331147354379e-02,2.964703140517743307e+00,5.935233116317796487e+00,5.038204350729333925e+00,3.734545351520766943e+00,2.622924314960255021e+00,1.467698210266607628e+00
6.327688081903182216e-02,2.965264812281502849e+00,5.943067223999735305e+00,5.051658264912081364e+00,3.747753451001906377e+00,2.635432419777878010e+00,1.479186829632003430e+00
6.314920832658987848e-02,2.965825601801271638e+00,5.950904036721551549e+00,5.065143713868374142e+00,3.760997499285761769e+00,2.647978723062192064e+00,1.490710740846632465e+00
6.302153583414793481e-02,2.966385508607352506e+00,5.958743518422211949e+00,5.078660797784357861e+00,3.774277637197665847e+00,2.660563379776447857e+00,1.502270093055658062e+00
6.289386334170599113e-02,2.966944532230705533e+00,5.966585632812197559e+00,5.092209617124088261e+00,3.787594006591761708e+00,2.673186545738029274e+00,1.513865036462834102e+00
6.276619084926404746e-02,2.967502672202948943e+00,5.974430343372874930e+00,5.105790272631843152e+00,3.800946750365658211e+00,2.685848377627693573e+00,1.525495722347282923e+00
6.263851835682188174e-02,2.968059928056353769e+00,5.982277613355647006e+00,5.119402865334322428e+00,3.814336012474587978e+00,2.698549032998964758e+00,1.537162303080140013e+00
6.251084586438038215e-02,2.968616299323842522e+00,5.990127405781240810e+00,5.133047496543276189e+00,3.827761937945558302e+00,2.711288670288229952e+00,1.548864932141744699e+00
6.238317337193799439e-02,2.969171785538998076e+00,5.997979683439067955e+00,5.146724267858509450e+00,3.841224672891409675e+00,2.724067448825469473e+00,1.560603764139504968e+00
6.225550087949649480e-02,2.969726386236042792e+00,6.005834408886193465e+00,5.160433281170448083e+00,3.854724364523884450e+00,2.736885528844836823e+00,1.572378954825952357e+00
6.212782838705432908e-02,2.970280100949863389e+00,6.013691544446877479e+00,5.174174638663942893e+00,3.868261161167353634e+00,2.749743071496655755e+00,1.584190661118564991e+00
6.200015589461238541e-02,2.970832929215991403e+00,6.021551052211517430e+00,5.187948442821255668e+00,3.881835212271104396e+00,2.762640238858885766e+00,1.596039041119794000e+00
6.187248340217044174e-02,2.971384870570605408e+00,6.029412894035965031e+00,5.201754796425943184e+00,3.895446668421851832e+00,2.775577193949637866e+00,1.607924254138840325e+00
6.174481090972849806e-02,2.971935924550535901e+00,6.037277031540742023e+00,5.215593802566791837e+00,3.909095681355623242e+00,2.788554100739925268e+00,1.619846460714584824e+00
6.161713841728677643e-02,2.972486090693260419e+00,6.045143426110088924e+00,5.229465564641703423e+00,3.922782403968861242e+00,2.801571124166530868e+00,1.631805822639606163e+00
6.148946592484483276e-02,2.973035368536906642e+00,6.053012038891298907e+00,5.243370186362313667e+00,3.936506990329533995e+00,2.814628430145668769e+00,1.643802502985991953e+00
6.136179343240244499e-02,2.973583757620247958e+00,6.060882830793675957e+00,5.257307771758187087e+00,3.950269595687086355e+00,2.827726185586351804e+00,1.655836666131900614e+00
6.123412093996094541e-02,2.974131257482698132e+00,6.068755762487697325e+00,5.271278425181582961e+00,3.964070376482223157e+00,2.840864558404331941e+00,1.667908477789656896e+00
6.110644844751877969e-02,2.974677867664326847e+00,6.076630794404294100e+00,5.285282251312648505e+00,3.977909490356397626e+00,2.854043717536463465e+00,1.680018105035149034e+00
6.097877595507683601e-02,2.975223587705837947e+00,6.084507886733709014e+00,5.299319355164139544e+00,3.991787096160101633e+00,2.867263832954556779e+00,1.692165716337540982e+00
6.085110346263489234e-02,2.975768417148585865e+00,6.092386999424680205e+00,5.313389842086864157e+00,4.005703353961219904e+00,2.880525075679867708e+00,1.704351481590204109e+00
6.072343097019294866e-02,2.976312355534566745e+00,6.100268092183545043e+00,5.327493817775237339e+00,4.019658425052837991e+00,2.893827617797536611e+00,1.716575572142026163e+00
6.059575847775100499e-02,2.976855402406420215e+00,6.108151124473159221e+00,5.341631388272713110e+00,4.033652471960330388e+00,2.907171632470741951e+00,1.728838160828680692e+00
6.046808598530928336e-02,2.977397557307424947e+00,6.116036055512024561e+00,5.355802659977769054e+00,4.047685658448455293e+00,2.920557293955181599e+00,1.741139422004132076e+00
6.034041349286711764e-02,2.977938819781504876e+00,6.123922844273248955e+00,5.370007739649803824e+00,4.061758149527870287e+00,2.933984777613170003e+00,1.753479531571519701e+00
6.021274100042517397e-02,2.978479189373224312e+00,6.131811449483493881e+00,5.384246734415185642e+00,4.075870111461392220e+00,2.947454259927610565e+00,1.765858667013317618e+00
6.008506850798323029e-02,2.979018665627784390e+00,6.139701829621968088e+00,5.398519751773580566e+00,4.090021711770162938e+00,2.960965918515854334e+00,1.778277007420576261e+00
5.995739601554128662e-02,2.979557248091033728e+00,6.147593942919410637e+00,5.412826899604406883e+00,4.104213119239707552e+00,2.974519932143318002e+00,1.790734733520802591e+00
5.982972352309934294e-02,2.980094936309453324e+00,6.155487747356910511e+00,5.427168286173181144e+00,4.118444503925667632e+00,2.988116480736568992e+00,1.803232027703993268e+00
5.970205103065762131e-02,2.980631729830165888e+00,6.163383200664909189e+00,5.441544020138336712e+00,4.132716037159920752e+00,3.001755745396413211e+00,1.815769074047057563e+00
5.957437853821545559e-02,2.981167628200935837e+00,6.171280260322037137e+00,5.455954210557885986e+00,4.147027891556546386e+00,3.015437908410359302e+00,1.828346058335865942e+00
5.944670604577351192e-02,2.981702630970161749e+00,6.179178883553944068e+00,5.470398966896200754e+00,4.161380241017957005e+00,3.029163153264702313e+00,1.840963168084950308e+00
5.931903355333156824e-02,2.982236737686879913e+00,6.187079027332162973e+00,5.484878399030980844e+00,4.175773260741426185e+00,3.042931664656272517e+00,1.853620592554792168e+00
5.919136106088962457e-02,2.982769947900766105e+00,6.194980648372978571e+00,5.499392617260348004e+00,4.190207127225967554e+00,3.056743628503783672e+00,1.866318522766487797e+00
5.906368856844768089e-02,2.983302261162133817e+00,6.202883703136111926e+00,5.513941732309683985e+00,4.204682018279333633e+00,3.070599231958422326e+00,1.879057151513473523e+00
5.893601607600595926e-02,2.983833677021932029e+00,6.210788147823604888e+00,5.528525855338937589e+00,4.219198113025901975e+00,3.084498663414347419e+00,1.891836673370866917e+00
5.880834358356379354e-02,2.984364195031746103e+00,6.218693938378531350e+00,5.543145097949677691e+00,4.233755591914818872e+00,3.098442112518444258e+00,1.904657284701881004e+00
5.868067109112184987e-02,2.984893814743797336e+00,6.226601030483690735e+00,5.557799572192179127e+00,4.248354636728768341e+00,3.112429770179612643e+00,1.917519183661632987e+00
5.855299859867990619e-02,2.985422535710943848e+00,6.234509379560390308e+00,5.572489390572716417e+00,4.262995430593606194e+00,3.126461828577769886e+00,1.930422570198651044e+00
5.842532610623796252e-02,2.985950357486677920e+00,6.242418940767105795e+00,5.587214666060660306e+00,4.277678157988505703e+00,3.140538481172218788e+00,1.943367646053905107e+00
5.829765361379601885e-02,2.986477279625130876e+00,6.250329668998158894e+00,5.601975512095629384e+00,4.292403004756944362e+00,3.154659922709647013e+00,1.956354614757800370e+00
5.816998112135407517e-02,2.987003301681065537e+00,6.258241518882375232e+00,5.616772042594603498e+00,4.307170158118442060e+00,3.168826349231713913e+00,1.969383681625311633e+00
5.804230862891235354e-02,2.987528423209877992e+00,6.266154444781705024e+00,5.631604371958959021e+00,4.321979806681099490e+00,3.183037958082227448e+00,1.982455053749510254e+00
5.791463613647018782e-02,2.988052643767608707e+00,6.274068400789923672e+00,5.646472615081615132e+00,4.336832140455096685e+00,3.197294947914133267e+00,1.995568939993933366e+00
5.778696364402824415e-02,2.988575962910919426e+00,6.281983340731047250e+00,5.661376887353614329e+00,4.351727350866525512e+00,3.211597518695723075e+00,2.008725550983544217e+00
5.765929115158652252e-02,2.989098380197119376e+00,6.289899218158133465e+00,5.676317304671351316e+00,4.366665630772762263e+00,3.225945871717307956e+00,2.021925099095657874e+00
5.753161865914457884e-02,2.989619895184142173e+00,6.297815986351722017e+00,5.691293983443075355e+00,4.381647174477985018e+00,3.240340209597028398e+00,2.035167798449925236e+00
5.740394616670263517e-02,2.990140507430563144e+00,6.305733598318399302e+00,5.706307040595478774e+00,4.396672177749663568e+00,3.254780736286751353e+00,2.048453864898467813e+00
5.727627367426046945e-02,2.990660216495588219e+00,6.313652006789386206e+00,5.721356593580293470e+00,4.411740837835865570e+00,3.269267657077925104e+00,2.061783516016311602e+00
5.714860118181852577e-02,2.991179021939057048e+00,6.321571164218966032e+00,5.736442760380382921e+00,4.426853353482885112e+00,3.283801178607049120e+00,2.075156971092017688e+00
5.702092868937658210e-02,2.991696923321446100e+00,6.329491022783100718e+00,5.751565659516102436e+00,4.442009924953859823e+00,3.298381508861547129e+00,2.088574451119420416e+00
5.689325619693463842e-02,2.992213920203864674e+00,6.337411534377861422e+00,5.766725410051138923e+00,4.457210754047562951e+00,3.313008857185317790e+00,2.102036178789998822e+00
5.676558370449269475e-02,2.992730012148055785e+00,6.345332650617939940e+00,5.781922131598282277e+00,4.472456044117770091e+00,3.327683434284529618e+00,2.115542378486519492e+00
5.663791121205075108e-02,2.993245198716398381e+00,6.353254322835109491e+00,5.797155944324984489e+00,4.487746000092917242e+00,3.342405452233521590e+00,2.129093276277928659e+00
5.651023871960902945e-02,2.993759479471902907e+00,6.361176502076695272e+00,5.812426968958654072e+00,4.503080828495998666e+00,3.357175124480870743e+00,2.142689099915660034e+00
5.638256622716708577e-02,2.994272853978218407e+00,6.369099139104054785e+00,5.827735326791807502e+00,4.518460737464657484e+00,3.371992665855781279e+00,2.156330078831487196e+00
5.625489373472492005e-02,2.994785321799624533e+00,6.377022184391001325e+00,5.843081139686812975e+00,4.533885936771178571e+00,3.386858292574618012e+00,2.170016444136813938e+00
5.612722124228319842e-02,2.995296882501034652e+00,6.384945588122226567e+00,5.858464530080439658e+00,4.549356637842462803e+00,3.401772222247835931e+00,2.183748428623611737e+00
5.599954874984103270e-02,2.995807535648000286e+00,6.392869300191829751e+00,5.873885620988280820e+00,4.564873053779955114e+00,3.416734673887440898e+00,2.197526266767068748e+00
5.587187625739908903e-02,2.996317280806705785e+00,6.400793270201655005e+00,5.889344536008565889e+00,4.580435399378933070e+00,3.431745867914536952e+00,2.211350194729495122e+00
5.574420376495714535e-02,2.996826117543966994e+00,6.408717447459768124e+00,5.904841399325931661e+00,4.596043891147664873e+00,3.446806026167599679e+00,2.225220450366002467e+00
5.561653127251520168e-02,2.997334045427238358e+00,6.416641780978932452e+00,5.920376335714870208e+00,4.611698747326008707e+00,3.461915371911230555e+00,2.239137273231611047e+00
5.548885878007348005e-02,2.997841064024608926e+00,6.424566219474963980e+00,5.935949470542634998e+00,4.627400187903163875e+00,3.477074129845200368e+00,2.253100904589528497e+00
5.536118628763153637e-02,2.998347172904801017e+00,6.432490711365238312e+00,5.951560929772092834e+00,4.643148434634944088e+00,3.492282526114318664e+00,2.267111587420981067e+00
5.523351379518937065e-02,2.998852371637172887e+00,6.440415204767109714e+00,5.967210839964069535e+00,4.658943711060080872e+00,3.507540788318730396e+00,2.281169566436102247e+00
5.510584130274742698e-02,2.999356659791714730e+00,6.448339647496299065e+00,5.982899328279263074e+00,4.674786242515486023e+00,3.522849145524698411e+00,2.295275088085855231e+00
5.497816881030570535e-02,2.999860036939056229e+00,6.456263987065433696e+00,5.998626522480101642e+00,4.690676256150832835e+00,3.538207828276305200e+00,2.309428400575249452e+00
5.485049631786353963e-02,3.000362502650460339e+00,6.464188170682488632e+00,6.014392550932019077e+00,4.706613980941821929e+00,3.553617068607568985e+00,2.323629753877310300e+00
5.472282382542159596e-02,3.000864056497825949e+00,6.472112145249193205e+00,6.030197542604294192e+00,4.722599647702241832e+00,3.569077100055109142e+00,2.337879399747826437e+00
5.459515133297965228e-02,3.001364698053685220e+00,6.480035857359551343e+00,6.046041627070700919e+00,4.738633489095025908e+00,3.584588157671657171e+00,2.352177591741078544e+00
5.446747884053770861e-02,3.001864426891207582e+00,6.487959253298369866e+00,6.061924934509796081e+00,4.754715739642072947e+00,3.600150478040195612e+00,2.366524585226259081e+00
5.433980634809598698e-02,3.002363242584199732e+00,6.495882279039682849e+00,6.077847595704586325e+00,4.770846635732583607e+00,3.615764299288535710e+00,2.380920637404376983e+00
5.421213385565404330e-02,3.002861144707098973e+00,6.503804880245338538e+00,6.093809742042122224e+00,4.787026415630407428e+00,3.631429861104821910e+00,2.395366007326009683e+00
5.408446136321209963e-02,3.003358132834983429e+00,6.511727002263469899e+00,6.109811505512439567e+00,4.803255319479847962e+00,3.647147404753412037e+00,2.409860955909385538e+00
5.395678887077015595e-02,3.003854206543566274e+00,6.519648590127118837e+00,6.125853018707393183e+00,4.819533589310478483e+00,3.662917173091656764e+00,2.424405745959224756e+00
5.382911637832799023e-02,3.004349365409194839e+00,6.527569588552722735e+00,6.141934414818818411e+00,4.835861469040389160e+00,3.678739410587005487e+00,2.439000642185769507e+00
5.370144388588626860e-02,3.004843609008850613e+00,6.535489941938745773e+00,6.158055827636540691e+00,4.852239204478475898e+00,3.694614363334947083e+00,2.453645911224450860e+00
5.357377139344432493e-02,3.005336936920155022e+00,6.543409594364323567e+00,6.174217391546021894e+00,4.868667043325567434e+00,3.710542279077544858e+00,2.468341821655942958e+00
5.344609890100215921e-02,3.005829348721365424e+00,6.551328489587832316e+00,6.190419241525441763e+00,4.885145235174230827e+00,3.726523407222346762e+00,2.483088644026334446e+00
5.331842640856065962e-02,3.006320843991371561e+00,6.559246571045544982e+00,6.206661513142517350e+00,4.901674031507678109e+00,3.742557998861956836e+00,2.497886650867682690e+00
5.319075391611849390e-02,3.006811422309703552e+00,6.567163781850405613e+00,6.222944342551187447e+00,4.918253685697919764e+00,3.758646306794358072e+00,2.512736116718934820e+00
5.306308142367655023e-02,3.007301083256522123e+00,6.575080064790592260e+00,6.239267866487456793e+00,4.934884453002574389e+00,3.774788585543242370e+00,2.527637318146520595e+00
5.293540893123482860e-02,3.007789826412629708e+00,6.582995362328355249e+00,6.255632222265385955e+00,4.951566590561406578e+00,3.790985091379319716e+00,2.542590533765396010e+00
5.280773643879244084e-02,3.008277651359461569e+00,6.590909616598768395e+00,6.272037547772546517e+00,4.968300357392011257e+00,3.807236082341876937e+00,2.557596044259836887e+00
5.268006394635049716e-02,3.008764557679088458e+00,6.598822769408426936e+00,6.288483981464962014e+00,4.985086014384765285e+00,3.823541818260568270e+00,2.572654132403831007e+00
5.255239145390877553e-02,3.009250544954217954e+00,6.606734762234378167e+00,6.304971662362143014e+00,5.001923824297778154e+00,3.839902560778016394e+00,2.587765083081550621e+00
5.242471896146683186e-02,3.009735612768193569e+00,6.614645536222933941e+00,6.321500730041538674e+00,5.018814051751255612e+00,3.856318573372484071e+00,2.602929183307094441e+00
5.229704646902488818e-02,3.010219760704994307e+00,6.622555032188514268e+00,6.338071324632683634e+00,5.035756963221706961e+00,3.872790121380885964e+00,2.618146722243649194e+00
5.216937397658316655e-02,3.010702988349233777e+00,6.630463190612582380e+00,6.354683586811189500e+00,5.052752827036206540e+00,3.889317472022209454e+00,2.633417991222039234e+00
5.204170148414100083e-02,3.011185295286161079e+00,6.638369951642629552e+00,6.371337657792489395e+00,5.069801913366802637e+00,3.905900894421219238e+00,2.648743283758434597e+00
5.191402899169905716e-02,3.011666681101661247e+00,6.646275255091060430e+00,6.388033679325081593e+00,5.086904494224881113e+00,3.922540659632170357e+00,2.664122895570867122e+00
5.178635649925711348e-02,3.012147145382253033e+00,6.654179040434290648e+00,6.404771793683883274e+00,5.104060843456242225e+00,3.939237040663048361e+00,2.679557124594955209e+00
5.165868400681516981e-02,3.012626687715089346e+00,6.662081246811749402e+00,6.421552143663092238e+00,5.121271236736378185e+00,3.955990312499728212e+00,2.695046270998191495e+00
5.153101151437300409e-02,3.013105307687960366e+00,6.669981813024977946e+00,6.438374872568953577e+00,5.138535951566475468e+00,3.972800752130388080e+00,2.710590637193055930e+00
5.140333902193128246e-02,3.013583004889285988e+00,6.677880677536695231e+00,6.455240124212227038e+00,5.155855267270007758e+00,3.989668638569904946e+00,2.726190527848675327e+00
5.127566652948933879e-02,3.014059778908123377e+00,6.685777778470033184e+00,6.472148042900686349e+00,5.173229464990400039e+00,4.006594252884575269e+00,2.741846249901331412e+00
5.114799403704739511e-02,3.014535629334161193e+00,6.693673053607644086e+00,6.489098773431166478e+00,5.190658827689289545e+00,4.023577878216565651e+00,2.757558112563284425e+00
5.102032154460567348e-02,3.015010555757719590e+00,6.701566440390916313e+00,6.506092461081581568e+00,5.208143640145959985e+00,4.040619799808530921e+00,2.773326427330380817e+00
5.089264905216372981e-02,3.015484557769758212e+00,6.709457875919317082e+00,6.523129251603010381e+00,5.225684188958085841e+00,4.057720305028414742e+00,2.789151507988553824e+00
5.076497655972134204e-02,3.015957634961860201e+00,6.717347296949594870e+00,6.540209291211258602e+00,5.243280762543232498e+00,4.074879683393841212e+00,2.805033670618737318e+00
5.063730406727962041e-02,3.016429786926242862e+00,6.725234639895052879e+00,6.557332726578434468e+00,5.260933651141751710e+00,4.092098226596570854e+00,2.820973233600860386e+00
5.050963157483767674e-02,3.016901013255758102e+00,6.733119840825089852e+00,6.574499704824883217e+00,5.278643146821440979e+00,4.109376228527343855e+00,2.836970517617335652e+00
5.038195908239573306e-02,3.017371313543886657e+00,6.741002835464416698e+00,6.591710373510299092e+00,5.296409543482788251e+00,4.126713985299917731e+00,2.853025845655174031e+00
5.025428658995378939e-02,3.017840687384738985e+00,6.748883559192559112e+00,6.608964880625300964e+00,5.314233136866180374e+00,4.144111795275543741e+00,2.869139543008139448e+00
5.012661409751184571e-02,3.018309134373052149e+00,6.756761947043282035e+00,6.626263374582725518e+00,5.332114224560250193e+00,4.161569959087110249e+00,2.885311937278458139e+00
4.999894160506990204e-02,3.018776654104197821e+00,6.764637933704108264e+00,6.643606004209011928e+00,5.350053106011847248e+00,4.179088779663337583e+00,2.901543358378739779e+00
4.987126911262818041e-02,3.019243246174170725e+00,6.772511453515832613e+00,6.660992918735467505e+00,5.368050082537325629e+00,4.196668562252793500e+00,2.917834138534185939e+00
4.974359662018623673e-02,3.019708910179598860e+00,6.780382440472100924e+00,6.678424267789624835e+00,5.386105457335389701e+00,4.214309614447907748e+00,2.934184612285550386e+00
4.961592412774429306e-02,3.020173645717730615e+00,6.788250828218910016e+00,6.695900201386333350e+00,5.404219535501118443e+00,4.232012246208666895e+00,2.950595116492895631e+00
4.948825163530212734e-02,3.020637452386445432e+00,6.796116550054318139e+00,6.713420869919278999e+00,5.422392624041818543e+00,4.249776769886665306e+00,2.967065990340993942e+00
4.936057914286040571e-02,3.021100329784244920e+00,6.803979538928014215e+00,6.730986424152135328e+00,5.440625031893876695e+00,4.267603500248732473e+00,2.983597575346024655e+00
4.923290665041823999e-02,3.021562277510259076e+00,6.811839727441078907e+00,6.748597015210137329e+00,5.458917069941363387e+00,4.285492754500928037e+00,3.000190215364517687e+00
4.910523415797629632e-02,3.022023295164236067e+00,6.819697047845570737e+00,6.766252794571238738e+00,5.477269051035492886e+00,4.303444852312101609e+00,3.016844256604064967e+00
4.897756166553457469e-02,3.022483382346551117e+00,6.827551432044333346e+00,6.783953914057756052e+00,5.495681290015781428e+00,4.321460115837929550e+00,3.033560047636845169e+00
4.884988917309240897e-02,3.022942538658201617e+00,6.835402811590741479e+00,6.801700525827920174e+00,5.514154103732275658e+00,4.339538869744876237e+00,3.050337939415652233e+00
4.872221668065046529e-02,3.023400763700803573e+00,6.843251117688422980e+00,6.819492782367343686e+00,5.532687811068795369e+00,4.357681441234139363e+00,3.067178285292595508e+00
4.859454418820874366e-02,3.023858057076593830e+00,6.851096281191074056e+00,6.837330836480787433e+00,5.551282732967499634e+00,4.375888160065957599e+00,3.084081441040936511e+00
4.846687169576679999e-02,3.024314418388429182e+00,6.858938232602353580e+00,6.855214841284125171e+00,5.569939192454604893e+00,4.394159358584252217e+00,3.101047764880077828e+00
4.833919920332485631e-02,3.024769847239785481e+00,6.866776902075612199e+00,6.873144950195973379e+00,5.588657514666660830e+00,4.412495371741083083e+00,3.118077617503214327e+00
4.821152671088269059e-02,3.025224343234753199e+00,6.874612219413821279e+00,6.891121316929885054e+00,5.607438026878196702e+00,4.430896537121882695e+00,3.135171362108501114e+00
4.808385421844074692e-02,3.025677905978038318e+00,6.882444114069411256e+00,6.909144095486357884e+00,5.626281058529944978e+00,4.449363194970730184e+00,3.152329364432935321e+00
4.795618172599880324e-02,3.026130535074965877e+00,6.890272515144206800e+00,6.927213440145189693e+00,5.645186941258069524e+00,4.467895688216270145e+00,3.169551992789389594e+00
4.782850923355708161e-02,3.026582230131470652e+00,6.898097351389310461e+00,6.945329505457785046e+00,5.664156008923936447e+00,4.486494362497886357e+00,3.186839618106205307e+00
4.770083674111491590e-02,3.027032990754104258e+00,6.905918551205067146e+00,6.963492446239748723e+00,5.683188597644745599e+00,4.505159566192564746e+00,3.204192613969532033e+00
4.757316424867297222e-02,3.027482816550023159e+00,6.913736042640911350e+00,6.981702417563317553e+00,5.702285045824419640e+00,4.523891650441957069e+00,3.221611356667670734e+00
4.744549175623125059e-02,3.027931707127001992e+00,6.921549753395419557e+00,6.999959574750379332e+00,5.721445694185502084e+00,4.542690969180501526e+00,3.239096225237906967e+00
4.731781926378930692e-02,3.028379662093418911e+00,6.929359610816265835e+00,7.018264073365378053e+00,5.740670885801303136e+00,4.561557879163904872e+00,3.256647601514818469e+00
4.719014677134691915e-02,3.028826681058263581e+00,6.937165541900145449e+00,7.036616069208269764e+00,5.759960966128328863e+00,4.580492739998169860e+00,3.274265870179906557e+00
4.706247427890519752e-02,3.029272763631127852e+00,6.944967473292717131e+00,7.055015718307664940e+00,5.779316283039145574e+00,4.599495914169339450e+00,3.291951418812277819e+00
4.693480178646325385e-02,3.029717909422214639e+00,6.952765331288761175e+00,7.073463176914577488e+00,5.798737186856037340e+00,4.618567767074435615e+00,3.309704637940443561e+00
4.680712929402131017e-02,3.030162118042327268e+00,6.960559041832009797e+00,7.091958601495573333e+00,5.818224030384144818e+00,4.637708667052331535e+00,3.327525921093676509e+00
4.667945680157936650e-02,3.030605389102873026e+00,6.968348530515227957e+00,7.110502148726628668e+00,5.837777168945401662e+00,4.656918985415932966e+00,3.345415664853782722e+00
4.655178430913742282e-02,3.031047722215860940e+00,6.976133722580211582e+00,7.129093975486914481e+00,5.857396960412426523e+00,4.676199096484895179e+00,3.363374268906192288e+00
4.642411181669547915e-02,3.031489116993899557e+00,6.983914542917794677e+00,7.147734238852815558e+00,5.877083765242634428e+00,4.695549377619137488e+00,3.381402136090255084e+00
4.629643932425375752e-02,3.031929573050195614e+00,6.991690916067842210e+00,7.166423096091953049e+00,5.896837946512270889e+00,4.714970209252965283e+00,3.399499672448182519e+00
4.616876683181159180e-02,3.032369089998556699e+00,6.999462766219364696e+00,7.185160704657750586e+00,5.916659869950943396e+00,4.734461974930309403e+00,3.417667287272830201e+00
4.604109433936987017e-02,3.032807667453382372e+00,7.007230017210358319e+00,7.203947222183418653e+00,5.936549903975389952e+00,4.754025061339929970e+00,3.435905393152920873e+00
4.591342184692792650e-02,3.033245305029670380e+00,7.014992592528032311e+00,7.222782806477024309e+00,5.956508419724228176e+00,4.773659858352273133e+00,3.454214406017050543e+00
4.578574935448598282e-02,3.033682002343010442e+00,7.022750415308664174e+00,7.241667615515837930e+00,5.976535791091746930e+00,4.793366759056077342e+00,3.472594745174498065e+00
4.565807686204381710e-02,3.034117759009584692e+00,7.030503408337733795e+00,7.260601807441458000e+00,5.996632394762300144e+00,4.813146159796259482e+00,3.491046833354090051e+00
4.553040436960187343e-02,3.034552574646164125e+00,7.038251494049823975e+00,7.279585540554529999e+00,6.016798610244011414e+00,4.832998460211832992e+00,3.509571096739837692e+00
4.540273187716015180e-02,3.034986448870111708e+00,7.045994594528742994e+00,7.298618973310130542e+00,6.037034819902919125e+00,4.852924063274890898e+00,3.528167965004262108e+00
4.527505938471820812e-02,3.035419381299378383e+00,7.053732631507525497e+00,7.317702264313000526e+00,6.057341408996652632e+00,4.872923375329810902e+00,3.546837871338572867e+00
4.514738689227604240e-02,3.035851371552502620e+00,7.061465526368399637e+00,7.336835572312797815e+00,6.077718765707832205e+00,4.892996806132788201e+00,3.565581252479861352e+00
4.501971439983432077e-02,3.036282419248599762e+00,7.069193200142755096e+00,7.356019056199492034e+00,6.098167281177269139e+00,4.913144768891778646e+00,3.584398548735452827e+00
4.489204190739237710e-02,3.036712524007381564e+00,7.076915573511315394e+00,7.375252874999373098e+00,6.118687349537463405e+00,4.933367680307316760e+00,3.603290204004983899e+00
4.476436941495043342e-02,3.037141685449133099e+00,7.084632566803983345e+00,7.394537187870346528e+00,6.139279367944988408e+00,4.953665960612775088e+00,3.622256665799044484e+00
4.463669692250848975e-02,3.037569903194725196e+00,7.092344099999907669e+00,7.413872154097904676e+00,6.159943736613210596e+00,4.974040033615457546e+00,3.641298385255931080e+00
4.450902443006632403e-02,3.037997176865605997e+00,7.100050092727487439e+00,7.433257933091002911e+00,6.180680858844505465e+00,4.994490326737711428e+00,3.660415817155970863e+00
4.438135193762438035e-02,3.038423506083803183e+00,7.107750464264334767e+00,7.452694684377924261e+00,6.201491141062090762e+00,5.015017271058084702e+00,3.679609419933808745e+00
4.425367944518265872e-02,3.038848890471920861e+00,7.115445133537300570e+00,7.472182567602380310e+00,6.222374992841698038e+00,5.035621301352780854e+00,3.698879655689172097e+00
4.412600695274049301e-02,3.039273329653142675e+00,7.123134019122510097e+00,7.491721742519682259e+00,6.243332826942909364e+00,5.056302856137186552e+00,3.718226990196320525e+00
4.399833446029854933e-02,3.039696823251219371e+00,7.130817039245221700e+00,7.511312368992529187e+00,6.264365059339694675e+00,5.077062377706996976e+00,3.737651892912094986e+00
4.387066196785682770e-02,3.040119370890482564e+00,7.138494111779948526e+00,7.530954606987450894e+00,6.285472109251290185e+00,5.097900312180026816e+00,3.757154836984045065e+00
4.374298947541488403e-02,3.040540972195832303e+00,7.146165154250438079e+00,7.550648616570975413e+00,6.306654399172357373e+00,5.118817109537684651e+00,3.776736299258059759e+00
4.361531698297271831e-02,3.040961626792739736e+00,7.153830083829576303e+00,7.570394557905549604e+00,6.327912354902562875e+00,5.139813223666190645e+00,3.796396760286044891e+00
4.348764449053099668e-02,3.041381334307246220e+00,7.161488817339446200e+00,7.590192591245862097e+00,6.349246405576245422e+00,5.160889112398204581e+00,3.816136704334724961e+00
4.335997199808905300e-02,3.041800094365959772e+00,7.169141271251349146e+00,7.610042876935033895e+00,6.370656983691636910e+00,5.182045237554321560e+00,3.835956619395480161e+00
4.323229950564688728e-02,3.042217906596059507e+00,7.176787361685748934e+00,7.629945575400572721e+00,6.392144525139587863e+00,5.203282064984375843e+00,3.855856997195600933e+00
4.310462701320494361e-02,3.042634770625287199e+00,7.184427004412281548e+00,7.649900847150410854e+00,6.413709469232146354e+00,5.224600064608893923e+00,3.875838333211704345e+00
4.297695452076299993e-02,3.043050686081951728e+00,7.192060114849796904e+00,7.669908852768943852e+00,6.435352258730996589e+00,5.245999710460692356e+00,3.895901126685710203e+00
4.284928202832105626e-02,3.043465652594925519e+00,7.199686608066353521e+00,7.689969752912819700e+00,6.457073339875520013e+00,5.267481480726368126e+00,3.916045880643502120e+00
4.272160953587933463e-02,3.043879669793643217e+00,7.207306398779225631e+00,7.710083708306646244e+00,6.478873162410744513e+00,5.289045857787966654e+00,3.936273101916873962e+00
4.259393704343716891e-02,3.044292737308105679e+00,7.214919401355004425e+00,7.730250879738783887e+00,6.500752179615425064e+00,5.310693328265010393e+00,3.956583301169268374e+00
4.246626455099522524e-02,3.044704854768868874e+00,7.222525529809505684e+00,7.750471428056412648e+00,6.522710848329489330e+00,5.332424383056187267e+00,3.976976992924868171e+00
4.233859205855350361e-02,3.045116021807052320e+00,7.230124697807952749e+00,7.770745514161159662e+00,6.544749628982296841e+00,5.354239517382040958e+00,3.997454695602558949e+00
4.221091956611155993e-02,3.045526238054335977e+00,7.237716818664993390e+00,7.791073299004027675e+00,6.566868985620494925e+00,5.376139230827514659e+00,4.018016931553825444e+00
4.208324707366961626e-02,3.045935503142955803e+00,7.245301805344761092e+00,7.811454943580176113e+00,6.589069385936135781e+00,5.398124027384936241e+00,4.038664227105266846e+00
4.195557458122745054e-02,3.046343816705708640e+00,7.252879570460999403e+00,7.831890608923578689e+00,6.611351301295221639e+00,5.420194415497615381e+00,4.059397112605950042e+00
4.182790208878572891e-02,3.046751178375944669e+00,7.260450026277132096e+00,7.852380456101205830e+00,6.633715206766428452e+00,5.442350908103776419e+00,4.080216122479327190e+00
4.170022959634378523e-02,3.047157587787576283e+00,7.268013084706485216e+00,7.872924646207288824e+00,6.656161581150684903e+00,5.464594022681471763e+00,4.101121795280333160e+00
4.157255710390161951e-02,3.047563044575066105e+00,7.275568657312345699e+00,7.893523340356738416e+00,6.678690907010818023e+00,5.486924281293634742e+00,4.122114673756705372e+00
4.144488461145989788e-02,3.047967548373433200e+00,7.283116655308129239e+00,7.914176699678414195e+00,6.701303670702087878e+00,5.509342210634082804e+00,4.143195304915170851e+00
4.131721211901795421e-02,3.048371098818254410e+00,7.290656989557705359e+00,7.934884885308431279e+00,6.724000362403977249e+00,5.531848342074793479e+00,4.164364240092593761e+00
4.118953962657601053e-02,3.048773695545659024e+00,7.298189570575486229e+00,7.955648058382291055e+00,6.746781476152082568e+00,5.554443211713238071e+00,4.185622035030670318e+00
4.106186713413406686e-02,3.049175338192330109e+00,7.305714308526718881e+00,7.976466380027085634e+00,6.769647509871548507e+00,5.577127360421187952e+00,4.206969249955209378e+00
4.093419464169212318e-02,3.049576026395504069e+00,7.313231113227792513e+00,7.997340011353156974e+00,6.792598965411600354e+00,5.599901333894495181e+00,4.228406449659191324e+00
4.080652214925017951e-02,3.049975759792971086e+00,7.320739894146530702e+00,8.018269113445148477e+00,6.815636348581123549e+00,5.622765682703757761e+00,4.249934203589152304e+00
4.067884965680845788e-02,3.050374538023073789e+00,7.328240560402505821e+00,8.039253847352517468e+00,6.838760169185641224e+00,5.645720962346162608e+00,4.271553085934734817e+00
4.055117716436607012e-02,3.050772360724710808e+00,7.335733020767509771e+00,8.060294374079782997e+00,6.861970941066005913e+00,5.668767733298790468e+00,4.293263675721287420e+00
4.042350467192412644e-02,3.051169227537328776e+00,7.343217183665798231e+00,8.081390854575444038e+00,6.885269182137801813e+00,5.691906561072361370e+00,4.315066556904076478e+00
4.029583217948240481e-02,3.051565138100928110e+00,7.350692957174690179e+00,8.102543449721247626e+00,6.908655414433438224e+00,5.715138016267301779e+00,4.336962318465467980e+00
4.016815968704046114e-02,3.051960092056066109e+00,7.358160249025025301e+00,8.123752320320180687e+00,6.932130164145222651e+00,5.738462674630492089e+00,4.358951554513022408e+00
4.004048719459829542e-02,3.052354089043849417e+00,7.365618966601644502e+00,8.145017627083779743e+00,6.955693961670169401e+00,5.761881117113361483e+00,4.381034864378755778e+00
3.991281470215657379e-02,3.052747128705936674e+00,7.373069016943945009e+00,8.166339530618831333e+00,6.979347341656722215e+00,5.785393929931498036e+00,4.403212852719264880e+00
3.978514220971463011e-02,3.053139210684542526e+00,7.380510306746588256e+00,8.187718191413612345e+00,7.003090843053600523e+00,5.809001704626057361e+00,4.425486129616555075e+00
3.965746971727268644e-02,3.053530334622433617e+00,7.387942742360071868e+00,8.209153769822805202e+00,7.026925009159912250e+00,5.832705038126046126e+00,4.447855310678351159e+00
3.952979722483074276e-02,3.053920500162931262e+00,7.395366229791453527e+00,8.230646426051974274e+00,7.050850387677529696e+00,5.856504532812540020e+00,4.470321017138535247e+00
3.940212473238857704e-02,3.054309706949908776e+00,7.402780674705123687e+00,8.252196320141123920e+00,7.074867530765218682e+00,5.880400796584393852e+00,4.492883875956967366e+00
3.927445223994663337e-02,3.054697954627797252e+00,7.410185982423560525e+00,8.273803611947252890e+00,7.098976995094490761e+00,5.904394442925413600e+00,4.515544519918416988e+00
3.914677974750491174e-02,3.055085242841580229e+00,7.417582057928212791e+00,8.295468461126219495e+00,7.123179341907455608e+00,5.928486090973382971e+00,4.538303587730755595e+00
3.901910725506296806e-02,3.055471571236800798e+00,7.424968805860432397e+00,8.317191027113633339e+00,7.147475137076448881e+00,5.952676365590786389e+00,4.561161724122081651e+00
3.889143476262102439e-02,3.055856939459554944e+00,7.432346130522327954e+00,8.338971469104452083e+00,7.171864951164920399e+00,5.976965897436830488e+00,4.584119579936298372e+00
3.876376227017908072e-02,3.056241347156496424e+00,7.439713935877855455e+00,8.360809946032103923e+00,7.196349359490573860e+00,6.001355323041845935e+00,4.607177812228099967e+00
3.863608977773713704e-02,3.056624793974840326e+00,7.447072125553874322e+00,8.382706616546336420e+00,7.220928942189759780e+00,6.025845284883216024e+00,4.630337084356555444e+00
3.850841728529497132e-02,3.057007279562357738e+00,7.454420602841200783e+00,8.404661638989869843e+00,7.245604284283121643e+00,6.050436431462981268e+00,4.653598066077480944e+00
3.838074479285324969e-02,3.057388803567380187e+00,7.461759270695830004e+00,8.426675171374258255e+00,7.270375975742943808e+00,6.075129417387687525e+00,4.676961433635185017e+00
3.825307230041130602e-02,3.057769365638801418e+00,7.469088031740181322e+00,8.448747371354647484e+00,7.295244611561706449e+00,6.099924903450173019e+00,4.700427869853516682e+00
3.812539980796914030e-02,3.058148965426078725e+00,7.476406788264339021e+00,8.470878396203159966e+00,7.320210791821453178e+00,6.124823556713074879e+00,4.723998064226097249e+00
3.799772731552741867e-02,3.058527602579227178e+00,7.483715442227399706e+00,8.493068402781284831e+00,7.345275121764382575e+00,6.149826050594569438e+00,4.747672713006508616e+00
3.787005482308547499e-02,3.058905276748833835e+00,7.491013895258923583e+00,8.515317547511298102e+00,7.370438211864480671e+00,6.174933064956428908e+00,4.771452519298720496e+00
3.774238233064353132e-02,3.059281987586047080e+00,7.498302048660358210e+00,8.537625986346178308e+00,7.395700677899569087e+00,6.200145286193874838e+00,4.795338193147538952e+00
3.761470983820158764e-02,3.059657734742585067e+00,7.505579803406556394e+00,8.559993874738436759e+00,7.421063141024141885e+00,6.225463407327770149e+00,4.819330451629904033e+00
3.748703734575964397e-02,3.060032517870733493e+00,7.512847060147382017e+00,8.582421367607816265e+00,7.446526227842788614e+00,6.250888128099151508e+00,4.843430018947279869e+00
3.735936485331770029e-02,3.060406336623348267e+00,7.520103719209345172e+00,8.604908619307648721e+00,7.472090570483950422e+00,6.276420155065932427e+00,4.867637626519329075e+00
3.723169236087575662e-02,3.060779190653859505e+00,7.527349680597285264e+00,8.627455783589894622e+00,7.497756806673899987e+00,6.302060201701856990e+00,4.891954013079201857e+00
3.710401986843403499e-02,3.061151079616267978e+00,7.534584843996156245e+00,8.650063013569067039e+00,7.523525579811143338e+00,6.327808988497984011e+00,4.916379924771000276e+00
3.697634737599186927e-02,3.061522003165153993e+00,7.541809108772891790e+00,8.672730461684871273e+00,7.549397539040969107e+00,6.353667243066539072e+00,4.940916115249497587e+00
3.684867488354992560e-02,3.061891960955672065e+00,7.549022373978182543e+00,8.695458279663128565e+00,7.575373339329606992e+00,6.379635700246680585e+00,4.965563345781948357e+00
3.672100239110798192e-02,3.062260952643558021e+00,7.556224538348519815e+00,8.718246618475959053e+00,7.601453641539139383e+00,6.405715102213336287e+00,4.990322385353262113e+00
3.659332989866603825e-02,3.062628977885126336e+00,7.563415500308155792e+00,8.741095628300231013e+00,7.627639112501923613e+00,6.431906198587950207e+00,5.015194010773580402e+00
3.646565740622409457e-02,3.062996036337279016e+00,7.570595157971187206e+00,8.764005458474827037e+00,7.653930425095262002e+00,6.458209746551829333e+00,5.040179006789053950e+00
3.633798491378215090e-02,3.063362127657498046e+00,7.577763409143640772e+00,8.786976257456371897e+00,7.680328258315894274e+00,6.484626510961636114e+00,5.065278166195459342e+00
3.621031242134020722e-02,3.063727251503857829e+00,7.584920151325725612e+00,8.810008172773930113e+00,7.706833297354958034e+00,6.511157264467631656e+00,5.090492289955204086e+00
3.608263992889826355e-02,3.064091407535021627e+00,7.592065281714011959e+00,8.833101350981920064e+00,7.733446233672619741e+00,6.537802787633758328e+00,5.115822187316871883e+00
3.595496743645631987e-02,3.064454595410242455e+00,7.599198697203739528e+00,8.856255937611820173e+00,7.760167765073178181e+00,6.564563869060242141e+00,5.141268675937843646e+00
3.582729494401437620e-02,3.064816814789368848e+00,7.606320294391197834e+00,8.879472077122564144e+00,7.786998595780558752e+00,6.591441305508495496e+00,5.166832582009652342e+00
3.569962245157243252e-02,3.065178065332847979e+00,7.613429969576136713e+00,8.902749912849424518e+00,7.813939436514219850e+00,6.618435902028137363e+00,5.192514740385735017e+00
3.557194995913071089e-02,3.065538346701725203e+00,7.620527618764196376e+00,8.926089586951357902e+00,7.840991004565495359e+00,6.645548472085969216e+00,5.218315994711169914e+00
3.544427746668854518e-02,3.065897658557647176e+00,7.627613137669499110e+00,8.949491240357263067e+00,7.868154023875146841e+00,6.672779837697443206e+00,5.244237197554704188e+00
3.531660497424660150e-02,3.066256000562865847e+00,7.634686421717113980e+00,8.972955012710274403e+00,7.895429225111301186e+00,6.700130829559528323e+00,5.270279210541685799e+00
3.518893248180465783e-02,3.066613372380238456e+00,7.641747366045802181e+00,8.996481042311263110e+00,7.922817345749310292e+00,6.727602287186283725e+00,5.296442904488855241e+00
3.506125998936271415e-02,3.066969773673236421e+00,7.648795865510643388e+00,9.020069466060455454e+00,7.950319130152559310e+00,6.755195059045846051e+00,5.322729159539441923e+00
3.493358749692054843e-02,3.067325204105941339e+00,7.655831814685774894e+00,9.043720419397683230e+00,7.977935329655019281e+00,6.782910002699348517e+00,5.349138865298709078e+00
3.480591500447882680e-02,3.067679663343047203e+00,7.662855107867127202e+00,9.067434036241099449e+00,8.005666702645617860e+00,6.810747984941547983e+00,5.375672920969415181e+00
3.467824251203688313e-02,3.068033151049871066e+00,7.669865639075346131e+00,9.091210448924849530e+00,8.033514014655274593e+00,6.838709881943715985e+00,5.402332235487379286e+00
3.455057001959493945e-02,3.068385666892350816e+00,7.676863302058604788e+00,9.115049788134767184e+00,8.061478038445743621e+00,6.866796579397639988e+00,5.429117727655789594e+00
3.442289752715277373e-02,3.068737210537046067e+00,7.683847990295554098e+00,9.138952182842878358e+00,8.089559554101482419e+00,6.895008972661641700e+00,5.456030326278852094e+00
3.429522503471105210e-02,3.069087781651144375e+00,7.690819596998197838e+00,9.162917760240089748e+00,8.117759349124042956e+00,6.923347966907874351e+00,5.483070970293861812e+00
3.416755254226910843e-02,3.069437379902466123e+00,7.697778015115115835e+00,9.186946645668353284e+00,8.146078218530778514e+00,6.951814477272439952e+00,5.510240608902980952e+00
3.403988004982716475e-02,3.069786004959461856e+00,7.704723137334278604e+00,9.211038962549872977e+00,8.174516964955225617e+00,6.980409429005398181e+00,5.537540201701906639e+00
3.391220755738522108e-02,3.070133656491220719e+00,7.711654856086321175e+00,9.235194832316222957e+00,8.203076398752791931e+00,7.009133757624171679e+00,5.564970718808680772e+00
3.378453506494327740e-02,3.070480334167470904e+00,7.718573063547554902e+00,9.259414374334944853e+00,8.231757338109083832e+00,7.037988409067433615e+00,5.592533140989952578e+00
3.365686257250133373e-02,3.070826037658585417e+00,7.725477651643250177e+00,9.283697705835439962e+00,8.260560609153211331e+00,7.066974339851721965e+00,5.620228459786965836e+00
3.352919008005983414e-02,3.071170766635579419e+00,7.732368512050729947e+00,9.308044941832582353e+00,8.289487046074382803e+00,7.096092517228979268e+00,5.648057677639771512e+00
3.340151758761744638e-02,3.071514520770123546e+00,7.739245536202787434e+00,9.332456195049786629e+00,8.318537491244006432e+00,7.125343919347137955e+00,5.676021808011997294e+00
3.327384509517550271e-02,3.071857299734535474e+00,7.746108615290758337e+00,9.356931575839302795e+00,8.347712795340742176e+00,7.154729535411194163e+00,5.704121875514129414e+00
3.314617260273378108e-02,3.072199103201795012e+00,7.752957640267999828e+00,9.381471192102230461e+00,8.377013817481596902e+00,7.184250365847907105e+00,5.732358916028758244e+00
3.301850011029183740e-02,3.072539930845536560e+00,7.759792501853194580e+00,9.406075149206291286e+00,8.406441425356756980e+00,7.213907422471796949e+00,5.760733976836153403e+00
3.289082761784967168e-02,3.072879782340062871e+00,7.766613090533718733e+00,9.430743549902194545e+00,8.435996495369220582e+00,7.243701728653687333e+00,5.789248116741910977e+00
3.276315512540795005e-02,3.073218657360337058e+00,7.773419296569022308e+00,9.455476494238363117e+00,8.465679912778917071e+00,7.273634319491567801e+00,5.817902406207217325e+00
3.263548263296600638e-02,3.073556555581999472e+00,7.780211009994166815e+00,9.480274079474590110e+00,8.495492571851963604e+00,7.303706241984655456e+00,5.846697927483197610e+00
3.250781014052406270e-02,3.073893476681357928e+00,7.786988120623201226e+00,9.505136399993435958e+00,8.525435376013634325e+00,7.333918555209384849e+00,5.875635774748978690e+00
3.238013764808211903e-02,3.074229420335404139e+00,7.793750518052692478e+00,9.530063547210504638e+00,8.555509238006202111e+00,7.364272330498835117e+00,5.904717054255607778e+00
3.225246515564017535e-02,3.074564386221804835e+00,7.800498091665265754e+00,9.555055609483114054e+00,8.585715080051057768e+00,7.394768651625222233e+00,5.933942884476298474e+00
3.212479266319823168e-02,3.074898374018913749e+00,7.807230730633094140e+00,9.580112672017023101e+00,8.616053834014476109e+00,7.425408614985169464e+00,5.963314396263469597e+00
3.199712017075628800e-02,3.075231383405773400e+00,7.813948323921527717e+00,9.605234816772023621e+00,8.646526441577846001e+00,7.456193329788952440e+00,5.992832733014457069e+00
3.186944767831434433e-02,3.075563414062116419e+00,7.820650760292670256e+00,9.630422122365651205e+00,8.677133854411293257e+00,7.487123918252992283e+00,6.022499050845872226e+00
3.174177518587217861e-02,3.075894465668371769e+00,7.827337928308955917e+00,9.655674663975110761e+00,8.707877034350573808e+00,7.518201515795847278e+00,6.052314518777497376e+00
3.161410269343045698e-02,3.076224537905667411e+00,7.834009716336815643e+00,9.680992513237839603e+00,8.738756953577484055e+00,7.549427271238439374e+00,6.082280318926906126e+00
3.148643020098851331e-02,3.076553630455833410e+00,7.840666012550359554e+00,9.706375738150377686e+00,8.769774594803207535e+00,7.580802347008267716e+00,6.112397646715050925e+00
3.135875770854634759e-02,3.076881743001408154e+00,7.847306704934999821e+00,9.731824402965287391e+00,8.800930951453992179e+00,7.612327919347463556e+00,6.142667711083000803e+00
3.123108521610462596e-02,3.077208875225637019e+00,7.853931681291142830e+00,9.757338568086487030e+00,8.832227027859334001e+00,7.644005178525299371e+00,6.173091734720589585e+00
3.110341272366268228e-02,3.077535026812483920e+00,7.860540829237981697e+00,9.782918289963212999e+00,8.863663839442702752e+00,7.675835329055602507e+00,6.203670954307526131e+00
3.097574023122073861e-02,3.077860197446624202e+00,7.867134036217130699e+00,9.808563620981567865e+00,8.895242412913267671e+00,7.707819589917932035e+00,6.234406620765793328e+00
3.084806773877879493e-02,3.078184386813459739e+00,7.873711189496402696e+00,9.834274609354761054e+00,8.926963786459742423e+00,7.739959194784050922e+00,6.265299999524589936e+00
3.072039524633685126e-02,3.078507594599114050e+00,7.880272176173599874e+00,9.860051299011557191e+00,8.958829009945487698e+00,7.772255392249260098e+00,6.296352370797100306e+00
3.059272275389490758e-02,3.078829820490442515e+00,7.886816883180265414e+00,9.885893729482681636e+00,8.990839145104445151e+00,7.804709446068464729e+00,6.327565029868455149e+00
3.046505026145296391e-02,3.079151064175027930e+00,7.893345197285488446e+00,9.911801935785506501e+00,9.022995265737986159e+00,7.837322635397479864e+00,6.358939287394803408e+00
3.033737776901079819e-02,3.079471325341196053e+00,7.899857005099734764e+00,9.937775948306983409e+00,9.055298457912595467e+00,7.870096255039768174e+00,6.390476469712920604e+00
3.020970527656885452e-02,3.079790603678006278e+00,7.906352193078615365e+00,9.963815792684226125e+00,9.087749820157400293e+00,7.903031615697968526e+00,6.422177919158926329e+00
3.008203278412713289e-02,3.080108898875264511e+00,7.912830647526790884e+00,9.989921489683792899e+00,9.120350463662861173e+00,7.936130044231765268e+00,6.454044994396680224e+00
2.995436029168518921e-02,3.080426210623524064e+00,7.919292254601836056e+00,1.001609305507868442e+01,9.153101512479221213e+00,7.969392883920964010e+00,6.486079070753745235e+00
2.982668779924324554e-02,3.080742538614089199e+00,7.925736900318051781e+00,1.004233049952309642e+01,9.186004103714831004e+00,8.002821494734087437e+00,6.518281540564191623e+00
2.969901530680130186e-02,3.081057882539017800e+00,7.932164470550420177e+00,1.006863382842561272e+01,9.219059387735150324e+00,8.036417253603508115e+00,6.550653813518083624e+00
2.957134281435935819e-02,3.081372242091127145e+00,7.938574851038444180e+00,1.009500304181993258e+01,9.252268528361369704e+00,8.070181554706167049e+00,6.583197317015700989e+00
2.944367032191741451e-02,3.081685616963996122e+00,7.944967927390159446e+00,1.012143813423390526e+01,9.285632703069712335e+00,8.104115809751107236e+00,6.615913496526514059e+00
2.931599782947547084e-02,3.081998006851969230e+00,7.951343585086005028e+00,1.014793909455594445e+01,9.319153103190364718e+00,8.138221448272851433e+00,6.648803815950962814e+00
2.918832533703352716e-02,3.082309411450161463e+00,7.957701709482776664e+00,1.017450590589947801e+01,9.352830934107068117e+00,8.172499917931700608e+00,6.681869757985041680e+00
2.906065284459180553e-02,3.082619830454458310e+00,7.964042185817659991e+00,1.020113854546534427e+01,9.386667415457429442e+00,8.206952684821075650e+00,6.715112824486948462e+00
2.893298035214963981e-02,3.082929263561526412e+00,7.970364899212187382e+00,1.022783698440159128e+01,9.420663781333546538e+00,8.241581233781536397e+00,6.748534536844509546e+00
2.880530785970769614e-02,3.083237710468807347e+00,7.976669734676220536e+00,1.025460118766093665e+01,9.454821280483550083e+00,8.276387068721978935e+00,6.782136436343256136e+00
2.867763536726575246e-02,3.083545170874532282e+00,7.982956577112028995e+00,1.028143111385618091e+01,9.489141176514735321e+00,8.311371712948782076e+00,6.815920084535253665e+00
2.854996287482380879e-02,3.083851644477713094e+00,7.989225311318323364e+00,1.030832671511286058e+01,9.523624748097752502e+00,8.346536709502208495e+00,6.849887063607584814e+00
2.842229038238186511e-02,3.084157130978160133e+00,7.995475821994316945e+00,1.033528793691952785e+01,9.558273289172715792e+00,8.381883621500929138e+00,6.884038976751035932e+00
2.829461788993992144e-02,3.084461630076473782e+00,8.001707993743838898e+00,1.036231471797550263e+01,9.593088109157401178e+00,8.417414032494740184e+00,6.918377448528950424e+00
2.816694539749797777e-02,3.084765141474052008e+00,8.007921711079418969e+00,1.038940699003587298e+01,9.628070533157732314e+00,8.453129546825554286e+00,6.952904125246307743e+00
2.803927290505603409e-02,3.085067664873095694e+00,8.014116858426458379e+00,1.041656467775406014e+01,9.663221902181311052e+00,8.489031789997380173e+00,6.987620675319944574e+00
2.791160041261431246e-02,3.085369199976614851e+00,8.020293320127384717e+00,1.044378769852150057e+01,9.698543573353909153e+00,8.525122409055041928e+00,7.022528789650033687e+00
2.778392792017192470e-02,3.085669746488422405e+00,8.026450980445856587e+00,1.047107596230459414e+01,9.734036920139558902e+00,8.561403072972231243e+00,7.057630181993818752e+00
2.765625542773020307e-02,3.085969304113143075e+00,8.032589723570888296e+00,1.049842937147833233e+01,9.769703332563921094e+00,8.597875473048402384e+00,7.092926589341834287e+00
2.752858293528825939e-02,3.086267872556223146e+00,8.038709433621255229e+00,1.052584782065813584e+01,9.805544217443328492e+00,8.634541323316856420e+00,7.128419772299581680e+00
2.740091044284631572e-02,3.086565451523922476e+00,8.044809994649632756e+00,1.055333119652729224e+01,9.841560998616632361e+00,8.671402360961016242e+00,7.164111515472596281e+00
2.727323795040437204e-02,3.086862040723326039e+00,8.050891290646955412e+00,1.058087937766224051e+01,9.877755117183109945e+00,8.708460346742061375e+00,7.200003627858977850e+00
2.714556545796242837e-02,3.087157639862343039e+00,8.056953205546747654e+00,1.060849223435438660e+01,9.914128031745185865e+00,8.745717065436615201e+00,7.236097943249021114e+00
2.701789296552048469e-02,3.087452248649711350e+00,8.062995623229472386e+00,1.063616962842857916e+01,9.950681218656512783e+00,8.783174326284958866e+00,7.272396320633541578e+00
2.689022047307854102e-02,3.087745866795001959e+00,8.069018427526957637e+00,1.066391141305852663e+01,9.987416172276134319e+00,8.820833963450434467e+00,7.308900644622551290e+00
2.676254798063659734e-02,3.088038494008622514e+00,8.075021502226839232e+00,1.069171743257866680e+01,1.002433440522845665e+01,8.858697836489762167e+00,7.345612825875109664e+00
2.663487548819443163e-02,3.088330130001817775e+00,8.081004731076999903e+00,1.071958752229236644e+01,1.006143744866913892e+01,8.896767830834358293e+00,7.382534801541490665e+00
2.650720299575271000e-02,3.088620774486674492e+00,8.086967997790093676e+00,1.074752150827679387e+01,1.009872685255771785e+01,8.935045858283496401e+00,7.419668535719460500e+00
2.637953050331076632e-02,3.088910427176128515e+00,8.092911186048148409e+00,1.077551920718429557e+01,1.013620418593692740e+01,8.973533857509339740e+00,7.457016019925694295e+00
2.625185801086882265e-02,3.089199087783960351e+00,8.098834179507090170e+00,1.080358042603941016e+01,1.017387103721782715e+01,9.012233794572971135e+00,7.494579273582314904e+00
2.612418551842687897e-02,3.089486756024802272e+00,8.104736861801395520e+00,1.083170496203251076e+01,1.021172901447226877e+01,9.051147663453150471e+00,7.532360344521034534e+00
2.599651302598493530e-02,3.089773431614143639e+00,8.110619116548800633e+00,1.085989260230948261e+01,1.024977974573204875e+01,9.090277486587211797e+00,7.570361309505020841e+00
2.586884053354299162e-02,3.090059114268330909e+00,8.116480827355021077e+00,1.088814312375727233e+01,1.028802487929468867e+01,9.129625315424277687e+00,7.608584274769216726e+00
2.574116804110104795e-02,3.090343803704571179e+00,8.122321877818471592e+00,1.091645629278507812e+01,1.032646608403566546e+01,9.169193230990742904e+00,7.647031376579524142e+00
2.561349554865932632e-02,3.090627499640935305e+00,8.128142151535143967e+00,1.094483186510171357e+01,1.036510504972785007e+01,9.208983344469165999e+00,7.685704781812284558e+00
2.548582305621738264e-02,3.090910201796364554e+00,8.133941532103468930e+00,1.097326958548854137e+01,1.040394348736745123e+01,9.248997797790043052e+00,7.724606688553739886e+00
2.535815056377543897e-02,3.091191909890667056e+00,8.139719903129195799e+00,1.100176918756757871e+01,1.044298312950598451e+01,9.289238764236353418e+00,7.763739326719488965e+00
2.523047807133327325e-02,3.091472623644524020e+00,8.145477148230396480e+00,1.103033039356560963e+01,1.048222573058939666e+01,9.329708449062405151e+00,7.803104958695310955e+00
2.510280557889132957e-02,3.091752342779497287e+00,8.151213151042465910e+00,1.105895291407326297e+01,1.052167306730294172e+01,9.370409090125980001e+00,7.842705879998302265e+00
2.497513308644938590e-02,3.092031067018022661e+00,8.156927795223232636e+00,1.108763644779965141e+01,1.056132693892273444e+01,9.411342958535136916e+00,7.882544419959373272e+00
2.484746059400766427e-02,3.092308796083421019e+00,8.162620964458048078e+00,1.111638068132188195e+01,1.060118916767291708e+01,9.452512359309137580e+00,7.922622942426195358e+00
2.471978810156549855e-02,3.092585529699898750e+00,8.168292542465028561e+00,1.114518528882993031e+01,1.064126159908919789e+01,9.493919632054799607e+00,7.962943846487476662e+00
2.459211560912355488e-02,3.092861267592548646e+00,8.173942413000247598e+00,1.117404993186604045e+01,1.068154610238759084e+01,9.535567151657659224e+00,8.003509567217450993e+00
2.446444311668183325e-02,3.093136009487352567e+00,8.179570459863057863e+00,1.120297425905932087e+01,1.072204457083934059e+01,9.577457328989549268e+00,8.044322576441572892e+00
2.433677062423988957e-02,3.093409755111193871e+00,8.185176566901503747e+00,1.123195790585520548e+01,1.076275892215153185e+01,9.619592611632839407e+00,8.085385383523027159e+00
2.420909813179772385e-02,3.093682504191842320e+00,8.190760618017687733e+00,1.126100049423898675e+01,1.080369109885239531e+01,9.661975484620883847e+00,8.126700536169018108e+00
2.408142563935600222e-02,3.093954256457974061e+00,8.196322497173246902e+00,1.129010163245417786e+01,1.084484306868230874e+01,9.704608471196582542e+00,8.168270621258002961e+00
2.395375314691383650e-02,3.094225011639166301e+00,8.201862088394992867e+00,1.131926091471586027e+01,1.088621682499093168e+01,9.747494133590167920e+00,8.210098265688316133e+00
2.382608065447189283e-02,3.094494769465898187e+00,8.207379275780409600e+00,1.134847792091719043e+01,1.092781438713785569e+01,9.790635073814389244e+00,8.252186137245697495e+00
2.369840816202994915e-02,3.094763529669558366e+00,8.212873943503415930e+00,1.137775221633121348e+01,1.096963780089998508e+01,9.834033934481229977e+00,8.294536945493204527e+00
2.357073566958800548e-02,3.095031291982447641e+00,8.218345975820055216e+00,1.140708335130623752e+01,1.101168913888328227e+01,9.877693399638557636e+00,8.337153442681252358e+00
2.344306317714606180e-02,3.095298056137776754e+00,8.223795257074321796e+00,1.143647086095538512e+01,1.105397050093990252e+01,9.921616195628676138e+00,8.380038424679247200e+00
2.331539068470434017e-02,3.095563821869674825e+00,8.229221671704008756e+00,1.146591426484003762e+01,1.109648401459045708e+01,9.965805091969437868e+00,8.423194731928774104e+00
2.318771819226217445e-02,3.095828588913189350e+00,8.234625104246703131e+00,1.149541306664746010e+01,1.113923183545207074e+01,1.001026290225948756e+01,8.466625250419617998e+00
2.306004569982023078e-02,3.096092357004286200e+00,8.240005439345658544e+00,1.152496675386122504e+01,1.118221614767035632e+01,1.005499248510673560e+01,8.510332912687138318e+00
2.293237320737850915e-02,3.096355125879858949e+00,8.245362561755989361e+00,1.155457479742659821e+01,1.122543916435873079e+01,1.009999674508451051e+01,8.554320698835148562e+00
2.280470071493656548e-02,3.096616895277725767e+00,8.250696356350758265e+00,1.158423665140868586e+01,1.126890312804205152e+01,1.014527863371335314e+01,8.598591637581966651e+00
2.267702822249439976e-02,3.096877664936633856e+00,8.256006708127145544e+00,1.161395175264405388e+01,1.131261031110589776e+01,1.019084115047076011e+01,8.643148807331732186e+00
2.254935573005245608e-02,3.097137434596261230e+00,8.261293502212698314e+00,1.164371952038590408e+01,1.135656301625179054e+01,1.023668734383031698e+01,8.687995337272292673e+00
2.242168323761051241e-02,3.097396203997222930e+00,8.266556623871728959e+00,1.167353935594299230e+01,1.140076357695895837e+01,1.028282031233186444e+01,8.733134408501182833e+00
2.229401074516856873e-02,3.097653972881068363e+00,8.271795958511633629e+00,1.170341064231106465e+01,1.144521435795100395e+01,1.032924320568213261e+01,8.778569255179261788e+00
2.216633825272640301e-02,3.097910740990288403e+00,8.277011391689388375e+00,1.173333274379803903e+01,1.148991775566954310e+01,1.037595922588910824e+01,8.824303165715246422e+00
2.203866576028468138e-02,3.098166508068314506e+00,8.282202809118011544e+00,1.176330500564185577e+01,1.153487619875345516e+01,1.042297162842985969e+01,8.870339483981146245e+00
2.191099326784273771e-02,3.098421273859524039e+00,8.287370096673230435e+00,1.179332675362207716e+01,1.158009214852550883e+01,1.047028372345489799e+01,8.916681610561834503e+00
2.178332077540101608e-02,3.098675038109238500e+00,8.292513140400032512e+00,1.182339729366364267e+01,1.162556809948419101e+01,1.051789887702798509e+01,8.963333004038142704e+00
2.165564828295885036e-02,3.098927800563735069e+00,8.297631826519452858e+00,1.185351591143438021e+01,1.167130657980324493e+01,1.056582051240535769e+01,9.010297182307681396e+00
2.152797579051712873e-02,3.099179560970235503e+00,8.302726041435249726e+00,1.188368187193456116e+01,1.171731015183648239e+01,1.061405211135304505e+01,9.057577723942758396e+00
2.140030329807496301e-02,3.099430319076923901e+00,8.307795671740805687e+00,1.191389441908032865e+01,1.176358141263066059e+01,1.066259721550666484e+01,9.105178269590185280e+00
2.127263080563324138e-02,3.099680074632935156e+00,8.312840604225939956e+00,1.194415277527894226e+01,1.181012299444343938e+01,1.071145942777192772e+01,9.153102523411968505e+00
2.114495831319107566e-02,3.099928827388367836e+00,8.317860725883919670e+00,1.197445614099778055e+01,1.185693756526914733e+01,1.076064241377032893e+01,9.201354254571995739e+00
2.101728582074913199e-02,3.100176577094281960e+00,8.322855923918366372e+00,1.200480369432521854e+01,1.190402782936967441e+01,1.081014990332861458e+01,9.249937298768141858e+00
2.088961332830741036e-02,3.100423323502701223e+00,8.327826085750366758e+00,1.203519459052499485e+01,1.195139652781261930e+01,1.085998569201603203e+01,9.298855559814690253e+00
2.076194083586546668e-02,3.100669066366617876e+00,8.332771099025556794e+00,1.206562796158312523e+01,1.199904643901519563e+01,1.091015364272951693e+01,9.348113011275991369e+00
2.063426834342330096e-02,3.100913805439993620e+00,8.337690851621253785e+00,1.209610291574727370e+01,1.204698037929350640e+01,1.096065768732809786e+01,9.397713698153825845e+00
2.050659585098157933e-02,3.101157540477760932e+00,8.342585231653629307e+00,1.212661853705911241e+01,1.209520120341764837e+01,1.101150182831909774e+01,9.447661738631845552e+00
2.037892335853963566e-02,3.101400271235827510e+00,8.347454127485026021e+00,1.215717388487990647e+01,1.214371180517275306e+01,1.106269014059808597e+01,9.497961325880284633e+00
2.025125086609769198e-02,3.101641997471081158e+00,8.352297427731180335e+00,1.218776799340809802e+01,1.219251511792359643e+01,1.111422677324234698e+01,9.548616729921665325e+00
2.012357837365552626e-02,3.101882718941384454e+00,8.357115021268580080e+00,1.221839987119039783e+01,1.224161411518466913e+01,1.116611595136194879e+01,9.599632299562827598e+00
1.999590588121358259e-02,3.102122435405584966e+00,8.361906797241818623e+00,1.224906850062538055e+01,1.229101181119361286e+01,1.121836197800868717e+01,9.651012464394552737e+00
1.986823338877163891e-02,3.102361146623513921e+00,8.366672645071037806e+00,1.227977283746039561e+01,1.234071126148871400e+01,1.127096923614601742e+01,9.702761736863161346e+00
1.974056089632991728e-02,3.102598852355988868e+00,8.371412454459331798e+00,1.231051181028117547e+01,1.239071556348880065e+01,1.132394219068079622e+01,9.754884714415970492e+00
1.961288840388775156e-02,3.102835552364819893e+00,8.376126115400296612e+00,1.234128431999502773e+01,1.244102785707636549e+01,1.137728539056052313e+01,9.807386081725447013e+00
1.948521591144580789e-02,3.103071246412803408e+00,8.380813518185428634e+00,1.237208923930624849e+01,1.249165132518078281e+01,1.143100347093553459e+01,9.860270612992632522e+00
1.935754341900408626e-02,3.103305934263735910e+00,8.385474553411789600e+00,1.240292541218634703e+01,1.254258919436519193e+01,1.148510115539296095e+01,9.913543174337618780e+00
1.922987092656214259e-02,3.103539615682406438e+00,8.390109111989508150e+00,1.243379165333642078e+01,1.259384473541176774e+01,1.153958325825999154e+01,9.967208726275782027e+00
1.910219843411997687e-02,3.103772290434605008e+00,8.394717085149389746e+00,1.246468674764366824e+01,1.264542126390768750e+01,1.159445468698220338e+01,1.002127232628633458e+01
1.897452594167825524e-02,3.104003958287122611e+00,8.399298364450508814e+00,1.249560944963143960e+01,1.269732214082995903e+01,1.164972044457834599e+01,1.007573913147558287e+01
1.884685344923608952e-02,3.104234619007755214e+00,8.403852841787907479e+00,1.252655848290358520e+01,1.274955077312920970e+01,1.170538563217541395e+01,1.013061440133948565e+01
1.871918095679414584e-02,3.104464272365304645e+00,8.408380409400169953e+00,1.255753253958214088e+01,1.280211061430991037e+01,1.176145545162497186e+01,1.018590350062722649e+01
1.859150846435220217e-02,3.104692918129580814e+00,8.412880959877144349e+00,1.258853027974003425e+01,1.285500516500862744e+01,1.181793520820639820e+01,1.024161190231210838e+01
1.846383597191025849e-02,3.104920556071406157e+00,8.417354386167602343e+00,1.261955033082777966e+01,1.290823797356750546e+01,1.187483031341811923e+01,1.029774519067141725e+01
1.833616347946853686e-02,3.105147185962616518e+00,8.421800581586921908e+00,1.265059128709508585e+01,1.296181263660312766e+01,1.193214628786136444e+01,1.035430906448020316e+01
1.820849098702659319e-02,3.105372807576065597e+00,8.426219439824794932e+00,1.268165170900747540e+01,1.301573279956987150e+01,1.198988876421986660e+01,1.041130934032285182e+01
1.808081849458442747e-02,3.105597420685622279e+00,8.430610854952929500e+00,1.271273012265810287e+01,1.307000215731646264e+01,1.204806349033890100e+01,1.046875195602604158e+01
1.795314600214248379e-02,3.105821025066179963e+00,8.434974721432705991e+00,1.274382501917481925e+01,1.312462445463452809e+01,1.210667633240724506e+01,1.052664297421697270e+01
1.782547350970054012e-02,3.106043620493653457e+00,8.439310934122932650e+00,1.277493485412380281e+01,1.317960348679978644e+01,1.216573327824792727e+01,1.058498858601277703e+01
1.769780101725881849e-02,3.106265206744983409e+00,8.443619388287507022e+00,1.280605804690869753e+01,1.323494310010244490e+01,1.222524044071946747e+01,1.064379511484296614e+01
1.757012852481665277e-02,3.106485783598142536e+00,8.447899979603127107e+00,1.283719298016678501e+01,1.329064719236770564e+01,1.228520406123427833e+01,1.070306902041160768e+01
1.744245603237470910e-02,3.106705350832128509e+00,8.452152604166933259e+00,1.286833799916162491e+01,1.334671971346347874e+01,1.234563051339714335e+01,1.076281690280209702e+01
1.731478353993298747e-02,3.106923908226976394e+00,8.456377158504203351e+00,1.289949141117357101e+01,1.340316466579576371e+01,1.240652630677051960e+01,1.082304550673136490e+01
1.718711104749104379e-02,3.107141455563756871e+00,8.460573539576026647e+00,1.293065148488795124e+01,1.345998610478917001e+01,1.246789809077071887e+01,1.088376172595751967e+01
1.705943855504910012e-02,3.107357992624576681e+00,8.464741644786901276e+00,1.296181644978111791e+01,1.351718813935050534e+01,1.252975265869976695e+01,1.094497260784578252e+01
1.693176606260715644e-02,3.107573519192583511e+00,8.468881371992356577e+00,1.299298449550565948e+01,1.357477493231521493e+01,1.259209695192021528e+01,1.100668535810019399e+01
1.680409357016521277e-02,3.107788035051970432e+00,8.472992619506602097e+00,1.302415377127503326e+01,1.363275070087431473e+01,1.265493806417842215e+01,1.106890734566667689e+01
1.667642107772326909e-02,3.108001539987973239e+00,8.477075286110038022e+00,1.305532238524738275e+01,1.369111971697833319e+01,1.271828324608095073e+01,1.113164610781257657e+01
1.654874858528132542e-02,3.108214033786875774e+00,8.481129271056852659e+00,1.308648840391046875e+01,1.374988630771843745e+01,1.278213990973338809e+01,1.119490935539243104e+01
1.642107609283938174e-02,3.108425516236013042e+00,8.485154474082531095e+00,1.311764985146715290e+01,1.380905485568011315e+01,1.284651563354626802e+01,1.125870497830523220e+01
1.629340360039721602e-02,3.108635987123772981e+00,8.489150795411354977e+00,1.314880470922278555e+01,1.386862979926777051e+01,1.291141816721661328e+01,1.132304105115274240e+01
1.616573110795549439e-02,3.108845446239595134e+00,8.493118135763847221e+00,1.317995091497463456e+01,1.392861563299639016e+01,1.297685543689197374e+01,1.138792583910672285e+01
1.603805861551355072e-02,3.109053893373981303e+00,8.497056396364259356e+00,1.321108636240501610e+01,1.398901690774840390e+01,1.304283555052687937e+01,1.145336780399643040e+01
1.591038612307160705e-02,3.109261328318489781e+00,8.500965478947890119e+00,1.324220890047720545e+01,1.404983823098888607e+01,1.310936680343676031e+01,1.151937561062316107e+01
1.578271363062966337e-02,3.109467750865742008e+00,8.504845285768512397e+00,1.327331633283687395e+01,1.411108426693871998e+01,1.317645768406265638e+01,1.158595813331705848e+01
1.565504113818771970e-02,3.109673160809424353e+00,8.508695719605679386e+00,1.330440641721844131e+01,1.417275973669836375e+01,1.324411687995319120e+01,1.165312446274510094e+01
1.552736864574555398e-02,3.109877557944287663e+00,8.512516683772000547e+00,1.333547686485769113e+01,1.423486941831797914e+01,1.331235328397479378e+01,1.172088391298388110e+01
1.539969615330383235e-02,3.110080942066155263e+00,8.516308082120380263e+00,1.336652533991138725e+01,1.429741814680827972e+01,1.338117600076077984e+01,1.178924602887087225e+01
1.527202366086188867e-02,3.110283312971918512e+00,8.520069819051256488e+00,1.339754945888554261e+01,1.436041081408728282e+01,1.345059435341193677e+01,1.185822059365023229e+01
1.514435116841994500e-02,3.110484670459547907e+00,8.523801799519734601e+00,1.342854679007185759e+01,1.442385236885350963e+01,1.352061789045743723e+01,1.192781763692586949e+01
1.501667867597800132e-02,3.110685014328083309e+00,8.527503929042719477e+00,1.345951485299478101e+01,1.448774781638117126e+01,1.359125639309187861e+01,1.199804744294168657e+01
1.488900618353605765e-02,3.110884344377649047e+00,8.531176113705976505e+00,1.349045111786936424e+01,1.455210221822782657e+01,1.366251988269989504e+01,1.206892055920513940e+01
1.476133369109411397e-02,3.111082660409447254e+00,8.534818260171176618e+00,1.352135300507132598e+01,1.461692069184639564e+01,1.373441862868314267e+01,1.214044780547386893e+01
1.463366119865239234e-02,3.111279962225762752e+00,8.538430275682873827e+00,1.355221788462034560e+01,1.468220841009212307e+01,1.380696315660446416e+01,1.221264028312558203e+01
1.450598870621022662e-02,3.111476249629967938e+00,8.542012068075450770e+00,1.358304307567791014e+01,1.474797060061468379e+01,1.388016425666537401e+01,1.228550938493309985e+01
1.437831621376806090e-02,3.111671522426522341e+00,8.545563545779989667e+00,1.361382584606041668e+01,1.481421254512345520e+01,1.395403299253252527e+01,1.235906680526626644e+01
1.425064372132633927e-02,3.111865780420972172e+00,8.549084617831127275e+00,1.364456341176951426e+01,1.488093957851564397e+01,1.402858071053248068e+01,1.243332455074662235e+01
1.412297122888439560e-02,3.112059023419961434e+00,8.552575193873870774e+00,1.367525293654057350e+01,1.494815708785388964e+01,1.410381904923288943e+01,1.250829495137960023e+01
1.399529873644222988e-02,3.112251251231223925e+00,8.556035184170324825e+00,1.370589153141027339e+01,1.501587051117880200e+01,1.417975994942893436e+01,1.258399067219033540e+01
1.386762624400028621e-02,3.112442463663591230e+00,8.559464499606390220e+00,1.373647625430525210e+01,1.508408533614300495e+01,1.425641566455765386e+01,1.266042472539308150e+01
1.373995375155856458e-02,3.112632660526994499e+00,8.562863051698425210e+00,1.376700410965292676e+01,1.515280709845026763e+01,1.433379877156158777e+01,1.273761048312350219e+01
1.361228125911662090e-02,3.112821841632466224e+00,8.566230752599881981e+00,1.379747204801623894e+01,1.522204138008349794e+01,1.441192218222633414e+01,1.281556169076647755e+01
1.348460876667467723e-02,3.113010006792140238e+00,8.569567515107806344e+00,1.382787696575285707e+01,1.529179380730120030e+01,1.449079915501446614e+01,1.289429248091033742e+01
1.335693627423295560e-02,3.113197155819256601e+00,8.572873252669401367e+00,1.385821570470163522e+01,1.536207004838591317e+01,1.457044330742564853e+01,1.297381738796616091e+01
1.322926378179101192e-02,3.113383288528164705e+00,8.576147879388480888e+00,1.388848505189712057e+01,1.543287581112195817e+01,1.465086862890898800e+01,1.305415136348740113e+01
1.310159128934884620e-02,3.113568404734319284e+00,8.579391310031880380e+00,1.391868173931362485e+01,1.550421683998005840e+01,1.473208949435730375e+01,1.313530979222907646e+01
1.297391879690690253e-02,3.113752504254288844e+00,8.582603460035837628e+00,1.394880244364080824e+01,1.557609891298567639e+01,1.481412067821551304e+01,1.321730850898899234e+01
1.284624630446495885e-02,3.113935586905757891e+00,8.585784245512332546e+00,1.397884378609247236e+01,1.564852783824557747e+01,1.489697736923675109e+01,1.330016381627524957e+01
1.271857381202323722e-02,3.114117652507521150e+00,8.588933583255361270e+00,1.400880233224977722e+01,1.572150945010416478e+01,1.498067518592033842e+01,1.338389250284564724e+01
1.259090131958129355e-02,3.114298700879494675e+00,8.592051390747192485e+00,1.403867459194115597e+01,1.579504960490166532e+01,1.506523019267063646e+01,1.346851186317022275e+01
1.246322882713912783e-02,3.114478731842716286e+00,8.595137586164574017e+00,1.406845701916026314e+01,1.586915417630193659e+01,1.515065891671565090e+01,1.355403971786898154e+01
1.233555633469718416e-02,3.114657745219341578e+00,8.598192088384848830e+00,1.409814601202360684e+01,1.594382905015591945e+01,1.523697836582710075e+01,1.364049443518084281e+01
1.220788384225546253e-02,3.114835740832648803e+00,8.601214816992131418e+00,1.412773791277056823e+01,1.601908011886733618e+01,1.532420604688965504e+01,1.372789495352710709e+01
1.208021134981351885e-02,3.115012718507045975e+00,8.604205692283358076e+00,1.415722900780636451e+01,1.609491327521911685e+01,1.541235998536341967e+01,1.381626080523074052e+01
1.195253885737135313e-02,3.115188678068067318e+00,8.607164635274328290e+00,1.418661552779052570e+01,1.617133440562107438e+01,1.550145874569228255e+01,1.390561214146287483e+01
1.182486636492940946e-02,3.115363619342372381e+00,8.610091567705694615e+00,1.421589364777254261e+01,1.624834938273470897e+01,1.559152145271175449e+01,1.399596975849133074e+01
1.169719387248746578e-02,3.115537542157758022e+00,8.612986412048954321e+00,1.424505948737676597e+01,1.632596405742816259e+01,1.568256781411398393e+01,1.408735512531201373e+01
1.156952138004574415e-02,3.115710446343149531e+00,8.615849091512352231e+00,1.427410911103790525e+01,1.640418425000983405e+01,1.577461814402958673e+01,1.417979041274903196e+01
1.144184888760380048e-02,3.115882331728608179e+00,8.618679530046794213e+00,1.430303852828957645e+01,1.648301574068761965e+01,1.586769338779279614e+01,1.427329852411906863e+01
1.131417639516185680e-02,3.116053198145332992e+00,8.621477652351686061e+00,1.433184369410721537e+01,1.656246425919451681e+01,1.596181514795748768e+01,1.436790312756026822e+01
1.118650390271969108e-02,3.116223045425660754e+00,8.624243383880770608e+00,1.436052050930775437e+01,1.664253547351945883e+01,1.605700571163922419e+01,1.446362869013728769e+01
1.105883141027796945e-02,3.116391873403066448e+00,8.626976650847902661e+00,1.438906482100739304e+01,1.672323497767531464e+01,1.615328807926030308e+01,1.456050051384057653e+01
1.093115891783580373e-02,3.116559681912169033e+00,8.629677380232845252e+00,1.441747242314003152e+01,1.680456827843416079e+01,1.625068599478382581e+01,1.465854477361178709e+01
1.080348642539386006e-02,3.116726470788729664e+00,8.632345499786959309e+00,1.444573905703706096e+01,1.688654078094987554e+01,1.634922397752231760e+01,1.475778855753239682e+01
1.067581393295213843e-02,3.116892239869653913e+00,8.634980938038921749e+00,1.447386041207164631e+01,1.696915777318910301e+01,1.644892735562076069e+01,1.485825990933305363e+01
1.054814144050997271e-02,3.117056988992997102e+00,8.637583624300400942e+00,1.450183212636838981e+01,1.705242440907972323e+01,1.654982230131284737e+01,1.495998787338706038e+01
1.042046894806802904e-02,3.117220717997957191e+00,8.640153488671684201e+00,1.452964978758015846e+01,1.713634569028163668e+01,1.665193586805912318e+01,1.506300254236882807e+01
1.029279645562630741e-02,3.117383426724886775e+00,8.642690462047287525e+00,1.455730893373431556e+01,1.722092644647994319e+01,1.675529602968541454e+01,1.516733510777640603e+01
1.016512396318436373e-02,3.117545115015287305e+00,8.645194476121570659e+00,1.458480505414988926e+01,1.730617131409065834e+01,1.685993172164493714e+01,1.527301791353159999e+01
1.003745147074242006e-02,3.117705782711813534e+00,8.647665463394256236e+00,1.461213359042646331e+01,1.739208471325971317e+01,1.696587288453424947e+01,1.538008451288838963e+01
9.909778978300254337e-03,3.117865429658275289e+00,8.650103357175989771e+00,1.463928993750774410e+01,1.747867082303399400e+01,1.707315051000981754e+01,1.548856972890866146e+01
9.782106485858310663e-03,3.118024055699635255e+00,8.652508091593816175e+00,1.466626944482004191e+01,1.756593355456657335e+01,1.718179668925266768e+01,1.559850971877789583e+01
9.654433993416366988e-03,3.118181660682015188e+00,8.654879601596693561e+00,1.469306741748828138e+01,1.765387652221656367e+01,1.729184466414831434e+01,1.570994204226756707e+01
9.526761500974423313e-03,3.118338244452694141e+00,8.657217822960914688e+00,1.471967911762961734e+01,1.774250301238591732e+01,1.740332888135049672e+01,1.582290573466853978e+01
9.399089008532701683e-03,3.118493806860112905e+00,8.659522692295546165e+00,1.474609976572702763e+01,1.783181594993341079e+01,1.751628504941955811e+01,1.593744138455998716e+01
9.271416516090758009e-03,3.118648347753870453e+00,8.661794147047826797e+00,1.477232454208357915e+01,1.792181786198972304e+01,1.763075019923261877e+01,1.605359121680506007e+01
9.143744023648814334e-03,3.118801866984730609e+00,8.664032125508541071e+00,1.479834858835848266e+01,1.801251083898758054e+01,1.774676274787844221e+01,1.617139918120293274e+01
9.016071531206870660e-03,3.118954364404617596e+00,8.666236566817355325e+00,1.482416700918583352e+01,1.810389649270921097e+01,1.786436256626470964e+01,1.629091104726738592e+01
8.888399038764926985e-03,3.119105839866622709e+00,8.668407410968150373e+00,1.484977487387758366e+01,1.819597591114333213e+01,1.798359105068427866e+01,1.641217450565006786e+01
8.760726546322983310e-03,3.119256293225002530e+00,8.670544598814297288e+00,1.487516721821029186e+01,1.828874960992482457e+01,1.810449119859563893e+01,1.653523927676792482e+01
8.633054053881039636e-03,3.119405724335178931e+00,8.672648072073927850e+00,1.490033904629759931e+01,1.838221748012617240e+01,1.822710768890159017e+01,1.666015722726091397e+01
8.505381561439095961e-03,3.119554133053747513e+00,8.674717773335174797e+00,1.492528533254807499e+01,1.847637873214885573e+01,1.835148696701957860e+01,1.678698249495785433e+01
8.377709068996930242e-03,3.119701519238466503e+00,8.676753646061353464e+00,1.495000102370889294e+01,1.857123183545290956e+01,1.847767733506081456e+01,1.691577162310088056e+01
8.250036576555208612e-03,3.119847882748266077e+00,8.678755634596134527e+00,1.497448104099596478e+01,1.866677445385100143e+01,1.860572904745790268e+01,1.704658370465756079e+01
8.122364084113264937e-03,3.119993223443253250e+00,8.680723684168718535e+00,1.499872028231046706e+01,1.876300337607820623e+01,1.873569441239957456e+01,1.717948053763269556e+01
7.994691591671321262e-03,3.120137541184697660e+00,8.682657740898887866e+00,1.502271362454095538e+01,1.885991444133400563e+01,1.886762789945073493e+01,1.731452679238507386e+01
7.867019099229377588e-03,3.120280835835052446e+00,8.684557751802111980e+00,1.504645592595194437e+01,1.895750245948803681e+01,1.900158625376770871e+01,1.745179019207183302e+01
7.739346606787433913e-03,3.120423107257938700e+00,8.686423664794558519e+00,1.506994202865755028e+01,1.905576112562236446e+01,1.913762861733180642e+01,1.759134170745414494e+01
7.611674114345490239e-03,3.120564355318153904e+00,8.688255428698107963e+00,1.509316676118020517e+01,1.915468292857957877e+01,1.927581665765502095e+01,1.773325576744321452e+01
7.484001621903546564e-03,3.120704579881673268e+00,8.690052993245286572e+00,1.511612494109306581e+01,1.925425905317394282e+01,1.941621470442850139e+01,1.787761048691423582e+01
7.356329129461380845e-03,3.120843780815649282e+00,8.691816309084201109e+00,1.513881137774566632e+01,1.935447927572149140e+01,1.955888989461124083e+01,1.802448791349705459e+01
7.228656637019437170e-03,3.120981957988409494e+00,8.693545327783377630e+00,1.516122087507079996e+01,1.945533185253777475e+01,1.970391232646890955e+01,1.817397429524353925e+01
7.100984144577715540e-03,3.121119111269464064e+00,8.695240001836612720e+00,1.518334823447230519e+01,1.955680340106061976e+01,1.985135522309957068e+01,1.832616037130824793e+01
6.973311652135771865e-03,3.121255240529499542e+00,8.696900284667739456e+00,1.520518825779116057e+01,1.965887877325281607e+01,2.000129510598263138e+01,1.848114168802302970e+01
6.845639159693606146e-03,3.121390345640385533e+00,8.698526130635345410e+00,1.522673575034822591e+01,1.976154092095566739e+01,2.015381197909977473e+01,1.863901894304544271e+01
6.717966667251884516e-03,3.121524426475170255e+00,8.700117495037432036e+00,1.524798552406169350e+01,1.986477075288202343e+01,2.030898952417239656e+01,1.879989836059429464e+01
6.590294174809940841e-03,3.121657482908086312e+00,8.701674334116070497e+00,1.526893240063761681e+01,1.996854698296586506e+01,2.046691530754974764e+01,1.896389210117165902e+01
6.462621682367997167e-03,3.121789514814547140e+00,8.703196605061918945e+00,1.528957121482904213e+01,2.007284596980772662e+01,2.062768099923146892e+01,1.913111870958842076e+01
6.334949189925831448e-03,3.121920522071151005e+00,8.704684266018748673e+00,1.530989681776332390e+01,2.017764154702140189e+01,2.079138260448769060e+01,1.930170360564417464e+01
6.207276697484109818e-03,3.122050504555679673e+00,8.706137276087860144e+00,1.532990408033283813e+01,2.028290484432586638e+01,2.095812070843116004e+01,1.947577962235962090e+01
6.079604205041944098e-03,3.122179462147098405e+00,8.707555595332477694e+00,1.534958789664703183e+01,2.038860409931319850e+01,2.112800073380331867e+01,1.965348759734765594e+01
5.951931712600222468e-03,3.122307394725558627e+00,8.708939184782023446e+00,1.536894318754131561e+01,2.049470445990188594e+01,2.130113321205978139e+01,1.983497702366184257e+01
5.824259220158056749e-03,3.122434302172400145e+00,8.710288006436378794e+00,1.538796490414036100e+01,2.060116777760495310e+01,2.147763406763981919e+01,2.002040676737141922e+01
5.696586727716113074e-03,3.122560184370145819e+00,8.711602023270017980e+00,1.540664803147032913e+01,2.070795239185736136e+01,2.165762491498558617e+01,2.020994586012147565e+01
5.568914235274169400e-03,3.122685041202508227e+00,8.712881199236099050e+00,1.542498759211759207e+01,2.081501290581881847e+01,2.184123336751170186e+01,2.040377437617022949e+01
5.441241742832447770e-03,3.122808872554385218e+00,8.714125499270465980e+00,1.544297864992804747e+01,2.092229995423132749e+01,2.202859335717676714e+01,2.060208440476804270e+01
5.313569250390504095e-03,3.122931678311867021e+00,8.715334889295579757e+00,1.546061631374375978e+01,2.102975996413742976e+01,2.221984546265303706e+01,2.080508113041069151e+01
5.185896757948560420e-03,3.123053458362229584e+00,8.716509336224328663e+00,1.547789574117071787e+01,2.113733490949275051e+01,2.241513724317238498e+01,2.101298403539294313e+01
5.058224265506616746e-03,3.123174212593938570e+00,8.717648807963792379e+00,1.549481214237422222e+01,2.124496206100218387e+01,2.261462357399848244e+01,2.122602824137714705e+01
4.930551773064673071e-03,3.123293940896652021e+00,8.718753273418899497e+00,1.551136078389563977e+01,2.135257373280964188e+01,2.281846697794376766e+01,2.144446600932059965e+01
4.802879280622507352e-03,3.123412643161216806e+00,8.719822702495971356e+00,1.552753699248542851e+01,2.146009702803588937e+01,2.302683794541872331e+01,2.166856842025755370e+01
4.675206788180785722e-03,3.123530319279669065e+00,8.720857066106210809e+00,1.554333615894691611e+01,2.156745358555332359e+01,2.323991523297880235e+01,2.189862726313837626e+01
4.547534295738842047e-03,3.123646969145241759e+00,8.721856336169050650e+00,1.555875374198544669e+01,2.167455933082771224e+01,2.345788612708713572e+01,2.213495716033393279e+01
4.419861803296898373e-03,3.123762592652354009e+00,8.722820485615429220e+00,1.557378527205604435e+01,2.178132423412680652e+01,2.368094665559171474e+01,2.237789796662221775e+01
4.292189310854954698e-03,3.123877189696622203e+00,8.723749488390945217e+00,1.558842635520464626e+01,2.188765207992641848e+01,2.390930172401468923e+01,2.262781748372615453e+01
4.164516818413011023e-03,3.123990760174853332e+00,8.724643319458911250e+00,1.560267267689603266e+01,2.199344025188484864e+01,2.414316514672024994e+01,2.288511453987072741e+01
4.036844325971067349e-03,3.124103303985048985e+00,8.725501954803293714e+00,1.561652000582244781e+01,2.209857953834170985e+01,2.438275953398198581e+01,2.315022249270362664e+01
3.909171833529123674e-03,3.124214821026404465e+00,8.726325371431546074e+00,1.562996419768639278e+01,2.220295396389229481e+01,2.462831598425873736e+01,2.342361322450978633e+01
3.781499341087179999e-03,3.124325311199309230e+00,8.727113547377333802e+00,1.564300119895136731e+01,2.230644065319503255e+01,2.488007351585887506e+01,2.370580171131824443e+01
3.653826848645236325e-03,3.124434774405347781e+00,8.727866461703111867e+00,1.565562705055355153e+01,2.240890973375568507e+01,2.513827815258106568e+01,2.399735126259617246e+01
3.526154356203514695e-03,3.124543210547303218e+00,8.728584094502627622e+00,1.566783789156840179e+01,2.251022428500234795e+01,2.540318155262077582e+01,2.429887954625101187e+01
3.398481863761348976e-03,3.124650619529147910e+00,8.729266426903274478e+00,1.567962996282518162e+01,2.261024034146244333e+01,2.567503903727604708e+01,2.461106553498353477e+01
3.270809371319183256e-03,3.124757001256055933e+00,8.729913441068319457e+00,1.569099961046269520e+01,2.270880695827463569e+01,2.595410683370015192e+01,2.493465753515053152e+01
3.143136878877461626e-03,3.124862355634398625e+00,8.730525120199017053e+00,1.570194328941995288e+01,2.280576634757203891e+01,2.624063829141712745e+01,2.527048248848320000e+01
3.015464386435517952e-03,3.124966682571740151e+00,8.731101448536612963e+00,1.571245756685509676e+01,2.290095409441135388e+01,2.653487876215654495e+01,2.561945677020816703e+01
2.887791893993574277e-03,3.125069981976848155e+00,8.731642411364177292e+00,1.572253912548550403e+01,2.299419946086196020e+01,2.683705874270170710e+01,2.598259874362451427e+01
2.760119401551630602e-03,3.125172253759682217e+00,8.732147995008348929e+00,1.573218476684337297e+01,2.308532578657817425e+01,2.714738476611507423e+01,2.636104336896095646e+01
2.632446909109686928e-03,3.125273497831405400e+00,8.732618186840927166e+00,1.574139141443976087e+01,2.317415099358041175e+01,2.746602738246028963e+01,2.675605919855462389e+01
2.504774416667743253e-03,3.125373714104378919e+00,8.733052975280335417e+00,1.575015611683113903e+01,2.326048820206164081e+01,2.779310539074852926e+01,2.716906811162895252e+01
2.377101924226021623e-03,3.125472902492162142e+00,8.733452349792965919e+00,1.575847605058210199e+01,2.334414646274726124e+01,2.812866526505912290e+01,2.760166813156633836e+01
2.249429431783633859e-03,3.125571062909517472e+00,8.733816300894366336e+00,1.576634852311837420e+01,2.342493160966302668e+01,2.847265445908515247e+01,2.805565959156911404e+01
2.121756939341690185e-03,3.125668195272404581e+00,8.734144820150310906e+00,1.577377097546393614e+01,2.350264723506688469e+01,2.882488698195497534e+01,2.853307470522061351e+01
1.994084446899968555e-03,3.125764299497986620e+00,8.734437900177734804e+00,1.578074098485725330e+01,2.357709578580647758e+01,2.918499933697756887e+01,2.903621013430613118e+01
1.866411954458024880e-03,3.125859375504627113e+00,8.734695534645522841e+00,1.578725626724046549e+01,2.364807977745137180e+01,2.955239465474170402e+01,2.956766119803072002e+01
1.738739462016081205e-03,3.125953423211893067e+00,8.734917718275179155e+00,1.579331467961671187e+01,2.371540311930673184e+01,2.992617273202501593e+01,3.013035450503175383e+01
1.611066969573915486e-03,3.126046442540552306e+00,8.735104446841342352e+00,1.579891422227058762e+01,2.377887253987999472e+01,3.030504388463614873e+01,3.072757219641210824e+01
1.483394477132193856e-03,3.126138433412576134e+00,8.735255717172181633e+00,1.580405304084697526e+01,2.383829909865310981e+01,3.068722532807261061e+01,3.136295410689640306e+01
1.355721984690250181e-03,3.126229395751141116e+00,8.735371527149647264e+00,1.580872942828387195e+01,2.389349976623944016e+01,3.107032066348796207e+01,3.204045098908787281e+01
1.228049492248306507e-03,3.126319329480627296e+00,8.735451875709605574e+00,1.581294182659506653e+01,2.394429905131890735e+01,3.145118659168790742e+01,3.276417674217657350e+01
1.100376999806584877e-03,3.126408234526618646e+00,8.735496762841803431e+00,1.581668882849887048e+01,2.399053064932850532e+01,3.182579694548124749e+01,3.353805936136507881e+01
9.727045073646412021e-04,3.126496110815905283e+00,8.735506189589736792e+00,1.581996917888953647e+01,2.403203908491002849e+01,3.218912313970382399e+01,3.436509885216818816e+01
8.450320149224754829e-04,3.126582958276482582e+00,8.735480158050368260e+00,1.582278177614803560e+01,2.406868131777745035e+01,3.253506211907772894e+01,3.524587172675197166e+01
7.173595224805318082e-04,3.126668776837552954e+00,8.735418671373716748e+00,1.582512567328962128e+01,2.410032828013763861e+01,3.285645606776831329e+01,3.617563361185553816e+01
5.896870300385881336e-04,3.126753566429524955e+00,8.735321733762317464e+00,1.582700007894567662e+01,2.412686631322772257e+01,3.314525776077285002e+01,3.713897461810728373e+01
4.620145375966444590e-04,3.126837326984014176e+00,8.735189350470550451e+00,1.582840435817775848e+01,2.414819847104292450e+01,3.339289296164244547e+01,3.810081458412771127e+01
3.343420451549228289e-04,3.126920058433848126e+00,8.735021527803853658e+00,1.582933803312230836e+01,2.416424566098611137e+01,3.359084604938205842e+01,3.899406047958318311e+01
2.066695527127571097e-04,3.127001760713059131e+00,8.734818273117781473e+00,1.582980078346461994e+01,2.417494759398215010e+01,3.373144038885642004e+01,3.971103838145334919e+01
7.899706027081343507e-05,3.127082433756889657e+00,8.734579594816986869e+00,1.582979244674128161e+01,2.418026352051365180e+01,3.380870813038839628e+01,4.011895360791015008e+01
-4.867543217090819496e-05,3.127162077501791870e+00,8.734305502354024142e+00,1.582931301847055039e+01,2.418017273393081368e+01,3.381917357583373018e+01,4.011801398220404735e+01
-1.763479246128518696e-04,3.127240691885430302e+00,8.733996006228078812e+00,1.582836265211055604e+01,2.417467482808058676e+01,3.376235211189643337e+01,3.970850864281850789e+01
-3.040204170550175888e-04,3.127318276846680067e+00,8.733651117983555423e+00,1.582694165884568704e+01,2.416378970256350200e+01,3.364082226005734810e+01,3.899058792281407904e+01
-4.316929094968502412e-04,3.127394832325626872e+00,8.733270850208553426e+00,1.582505050720175532e+01,2.414755731548342865e+01,3.345984931419364727e+01,3.809703082966641574e+01
-5.593654019387939158e-04,3.127470358263569672e+00,8.732855216533227605e+00,1.582268982249108902e+01,2.412603719011866588e+01,3.322667039077183659e+01,3.713531530847101436e+01
-6.870378943807375904e-04,3.127544854603022451e+00,8.732404231628047242e+00,1.581986038608899747e+01,2.409930768822293956e+01,3.294963032664986002e+01,3.617234374092781479e+01
-8.147103868226812651e-04,3.127618321287710668e+00,8.731917911201929172e+00,1.581656313454340079e+01,2.406746506838530664e+01,3.263735832392468694e+01,3.524306881669954805e+01
-9.423828792647359620e-04,3.127690758262573922e+00,8.731396272000276682e+00,1.581279915851987461e+01,2.403062235281035441e+01,3.229811520822646287e+01,3.436282816501512372e+01
-1.070055371706679637e-03,3.127762165473772171e+00,8.730839331802911829e+00,1.580856970158466623e+01,2.398890802983559212e+01,3.193936226523054245e+01,3.353632888890790298e+01
-1.197727864148401267e-03,3.127832542868671961e+00,8.730247109421899410e+00,1.580387615882855989e+01,2.394246462236109352e+01,3.156753932551562514e+01,3.276297675699536427e+01
-1.325400356590455964e-03,3.127901890395865969e+00,8.729619624699278546e+00,1.579872007533482758e+01,2.389144715407057618e+01,3.118800564252062202e+01,3.203976431897476829e+01
-1.453072849032399638e-03,3.127970208005158348e+00,8.728956898504696582e+00,1.579310314449498875e+01,2.383602154587962474e+01,3.080508866603767970e+01,3.136276132103318304e+01
-1.580745341474232291e-03,3.128037495647574495e+00,8.728258952732947051e+00,1.578702720617600619e+01,2.377636297451662628e+01,3.042219273999604212e+01,3.072785411008336354e+01
-1.708417833916286988e-03,3.128103753275354837e+00,8.727525810301413500e+00,1.578049424474327012e+01,2.371265422365173237e+01,3.004193251006224585e+01,3.013109330061837454e+01
-1.836090326358341684e-03,3.128168980841964597e+00,8.726757495147429822e+00,1.577350638694385410e+01,2.364508405567722349e+01,2.966626848703580421e+01,2.956884084454536676e+01
-1.963762818800285359e-03,3.128233178302084028e+00,8.725954032225555324e+00,1.576606589965457950e+01,2.357384562929103922e+01,2.929663221065883505e+01,2.903781646060505750e+01
-2.091435311242118011e-03,3.128296345611616402e+00,8.725115447504755650e+00,1.575817518750000445e+01,2.349913498463250505e+01,2.893403532525188027e+01,2.853509531072426597e+01
-2.219107803684172708e-03,3.128358482727687573e+00,8.724241767965517980e+00,1.574983679034542305e+01,2.342114961404261209e+01,2.857916109829420748e+01,2.805808368889242033e+01
-2.346780296126227405e-03,3.128419589608644635e+00,8.723333021596875625e+00,1.574105338067040449e+01,2.334008713274744196e+01,2.823243922633790959e+01,2.760448636871209871e+01
-2.474452788567949035e-03,3.128479666214057264e+00,8.722389237393365136e+00,1.573182776082824219e+01,2.325614406003950663e+01,2.789410585185924418e+01,2.717227239694842922e+01
-2.602125281009892710e-03,3.128538712504719932e+00,8.721410445351896357e+00,1.572216286019711973e+01,2.316951471799139384e+01,2.756425106329249175e+01,2.675964253895731559e+01
-2.729797773451836385e-03,3.128596728442651020e+00,8.720396676468570973e+00,1.571206173222911673e+01,2.308039025147427026e+01,2.724285610568608718e+01,2.636499972527330726e+01
-2.857470265893669037e-03,3.128653713991094598e+00,8.719347962735424673e+00,1.570152755140264844e+01,2.298895777033332877e+01,2.692982229934120753e+01,2.598692290372194691e+01
-2.985142758335723734e-03,3.128709669114520420e+00,8.718264337137085818e+00,1.569056361008476941e+01,2.289539961205653285e+01,2.662499336813117168e+01,2.562414423897288174e+01
-3.112815250777667408e-03,3.128764593778624814e+00,8.717145833647402142e+00,1.567917331530954073e+01,2.279989272116429433e+01,2.632817258128031312e+01,2.527552939299509660e+01
-3.240487743219389039e-03,3.128818487950331129e+00,8.715992487225985741e+00,1.566736018547847209e+01,2.270260813984855730e+01,2.603913584215103327e+01,2.494006054330512256e+01
-3.368160235661554758e-03,3.128871351597791062e+00,8.714804333814679893e+00,1.565512784698958093e+01,2.260371060309696389e+01,2.575764162618760267e+01,2.461682178578388758e+01
-3.495832728103609455e-03,3.128923184690385995e+00,8.713581410334024113e+00,1.564248003080159499e+01,2.250335823060690643e+01,2.548343847881998769e+01,2.430498659014758900e+01
-3.623505220545331085e-03,3.128973987198726547e+00,8.712323754679609067e+00,1.562942056893908216e+01,2.240170230718776878e+01,2.521627062947115405e+01,2.400380701042666232e+01
-3.751177712987274759e-03,3.129023759094649471e+00,8.711031405718378196e+00,1.561595339094530033e+01,2.229888714304782837e+01,2.495588215475818572e+01,2.371260439057859415e+01
-3.878850205429329456e-03,3.129072500351228747e+00,8.709704403284931118e+00,1.560208252028914799e+01,2.219505000529253280e+01,2.470202002702045618e+01,2.343076134185631076e+01
-4.006522697871162109e-03,3.129120210942764491e+00,8.708342788177724003e+00,1.558781207073215924e+01,2.209032111209214122e+01,2.445443630847952221e+01,2.315771480173754426e+01
-4.134195190313105783e-03,3.129166890844792714e+00,8.706946602155213100e+00,1.557314624266179059e+01,2.198482368127467979e+01,2.421288969233153310e+01,2.289295001339016622e+01
-4.261867682755160480e-03,3.129212540034079115e+00,8.705515887932014252e+00,1.555808931939752071e+01,2.187867402551700025e+01,2.397714654628329001e+01,2.263599528974438257e+01
-4.389540175197104155e-03,3.129257158488624846e+00,8.704050689174938071e+00,1.554264566347534071e+01,2.177198168680357782e+01,2.374698157856835579e+01,2.238641744755622653e+01
-4.517212667639047829e-03,3.129300746187662075e+00,8.702551050499033991e+00,1.552681971291674223e+01,2.166484960338576116e+01,2.352217821905575690e+01,2.214381781484511791e+01
-4.644885160080991504e-03,3.129343303111660646e+00,8.701017017463559711e+00,1.551061597748810073e+01,2.155737430306622215e+01,2.330252878685147877e+01,2.190782873019043819e+01
-4.772557652522713134e-03,3.129384829242324528e+00,8.699448636567922222e+00,1.549403903495605661e+01,2.144964611723391457e+01,2.308783449938868415e+01,2.167811046501706329e+01
-4.900230144964878853e-03,3.129425324562590482e+00,8.697845955247551331e+00,1.547709352734426069e+01,2.134174941067326969e+01,2.287790536532055441e+01,2.145434851058459103e+01
-5.027902637406822528e-03,3.129464789056634721e+00,8.696209021869780287e+00,1.545978415719744881e+01,2.123376282275558680e+01,2.267255999372783748e+01,2.123625118026154368e+01
-5.155575129848655180e-03,3.129503222709868915e+00,8.694537885729621607e+00,1.544211568385712496e+01,2.112575951616327075e+01,2.247162534454097482e+01,2.102354748506111548e+01
-5.283247622290598855e-03,3.129540625508941076e+00,8.692832597045534015e+00,1.542409291975475227e+01,2.101780742982807837e+01,2.227493643922348099e+01,2.081598524666003414e+01
-5.410920114732764574e-03,3.129576997441736452e+00,8.691093206955150308e+00,1.540572072672696891e+01,2.090996953323670482e+01,2.208233604619615065e+01,2.061332941732784008e+01
-5.538592607174597227e-03,3.129612338497379298e+00,8.689319767510960801e+00,1.538700401235756843e+01,2.080230407969908413e+01,2.189367435196409772e+01,2.041536058059536884e+01
-5.666265099616540901e-03,3.129646648666231101e+00,8.687512331675925736e+00,1.536794772635037454e+01,2.069486485657084529e+01,2.170880862617720908e+01,2.022187361019419072e+01
-5.793937592058484576e-03,3.129679927939892803e+00,8.685670953319093002e+00,1.534855685693811722e+01,2.058770143078508497e+01,2.152760288675690958e+01,2.003267646794371615e+01
-5.921610084500539273e-03,3.129712176311203464e+00,8.683795687211130598e+00,1.532883642733052199e+01,2.048085938835616204e+01,2.134992756957540649e+01,1.984758912389936114e+01
-6.049282576942260903e-03,3.129743393774239824e+00,8.681886589019855549e+00,1.530879149220616675e+01,2.037438056680672460e+01,2.117565920593107975e+01,1.966644258434471482e+01
-6.176955069384315600e-03,3.129773580324321625e+00,8.679943715305668661e+00,1.528842713425109245e+01,2.026830327970612800e+01,2.100468011008480929e+01,1.948907801511674975e+01
-6.304627561826148252e-03,3.129802735958006288e+00,8.677967123517008829e+00,1.526774846074868464e+01,2.016266253272930697e+01,2.083687807839494255e+01,1.931534594940583816e+01
-6.432300054268202949e-03,3.129830860673090687e+00,8.675956871985695429e+00,1.524676060022270896e+01,2.005749023081404658e+01,2.067214610100167960e+01,1.914510557055118056e+01
-6.559972546710146624e-03,3.129857954468612036e+00,8.673913019922290246e+00,1.522546869913799128e+01,1.995281537616435230e+01,2.051038208660613549e+01,1.897822406157772335e+01
-6.687645039152201321e-03,3.129884017344848779e+00,8.671835627411356384e+00,1.520387791866031435e+01,1.984866425696397840e+01,2.035148860054323805e+01,1.881457601422943782e+01
-6.815317531594033973e-03,3.129909049303316149e+00,8.669724755406718941e+00,1.518199343147919578e+01,1.974506062678496576e+01,2.019537261612553891e+01,1.865404289116189318e+01
-6.942990024035977648e-03,3.129933050346775048e+00,8.667580465726627992e+00,1.515982041869511932e+01,1.964202587475629969e+01,2.004194527904319401e+01,1.849651253570935694e+01
-7.070662516477810300e-03,3.129956020479221834e+00,8.665402821048926896e+00,1.513736406677429081e+01,1.953957918663963511e+01,1.989112168449127083e+01,1.834187872431937905e+01
-7.198335008919642952e-03,3.129977959705895874e+00,8.663191884906124685e+00,1.511462956457212670e+01,1.943773769700931098e+01,1.974282066659433355e+01,1.819004075731128012e+01
-7.326007501361586627e-03,3.129998868033274650e+00,8.660947721680447131e+00,1.509162210042794783e+01,1.933651663278704547e+01,1.959696459964902715e+01,1.804090308412645172e+01
-7.453679993803752346e-03,3.130018745469078212e+00,8.658670396598814989e+00,1.506834685933219120e+01,1.923592944841231756e+01,1.945347921066207775e+01,1.789437495966805614e+01
-7.581352486245584998e-03,3.130037592022263393e+00,8.656359975727808020e+00,1.504480902016784860e+01,1.913598795295793309e+01,1.931229340264470196e+01,1.775037012871197462e+01
-7.709024978687528673e-03,3.130055407703029147e+00,8.654016525968502904e+00,1.502101375302673780e+01,1.903670242951486102e+01,1.917333908811247767e+01,1.760880653569921961e+01
-7.836697471129472348e-03,3.130072192522812546e+00,8.651640115051336011e+00,1.499696621660286411e+01,1.893808174718936144e+01,1.903655103225304401e+01,1.746960605752260776e+01
-7.964369963571416022e-03,3.130087946494290563e+00,8.649230811530859597e+00,1.497267155566269992e+01,1.884013346605210870e+01,1.890186670522025381e+01,1.733269425716346746e+01
-8.092042456013359697e-03,3.130102669631376511e+00,8.646788684780453593e+00,1.494813489859369326e+01,1.874286393538804774e+01,1.876922614303871484e+01,1.719800015627083312e+01
-8.219714948455303372e-03,3.130116361949224046e+00,8.644313804986991201e+00,1.492336135503150629e+01,1.864627838559000494e+01,1.863857181661609630e+01,1.706545602496950664e+01
-8.347387440897136024e-03,3.130129023464225835e+00,8.641806243145421007e+00,1.489835601356640282e+01,1.855038101403529183e+01,1.850984850838277751e+01,1.693499718736116577e+01
-8.475059933339190721e-03,3.130140654194009553e+00,8.639266071053306462e+00,1.487312393952891298e+01,1.845517506527605889e+01,1.838300319609932387e+01,1.680656184133723841e+01
-8.602732425781134395e-03,3.130151254157440111e+00,8.636693361305312067e+00,1.484767017285548540e+01,1.836066290586769156e+01,1.825798494339866807e+01,1.668009089146406154e+01
-8.730404918223078070e-03,3.130160823374618762e+00,8.634088187287598970e+00,1.482199972603321747e+01,1.826684609414369476e+01,1.813474479664594696e+01,1.655552779381663342e+01
-8.858077410665021745e-03,3.130169361866881772e+00,8.631450623172177927e+00,1.479611758212446304e+01,1.817372544524029365e+01,1.801323568773051065e+01,1.643281841175551250e+01
-8.985749903107076442e-03,3.130176869656802197e+00,8.628780743911194762e+00,1.477002869287051645e+01,1.808130109165646360e+01,1.789341234241985035e+01,1.631191088173147818e+01
-9.113422395548909094e-03,3.130183346768183217e+00,8.626078625231158981e+00,1.474373797687429821e+01,1.798957253962553438e+01,1.777523119393148932e+01,1.619275548829430278e+01
-9.241094887990741746e-03,3.130188793226065247e+00,8.623344343627083575e+00,1.471725031786119509e+01,1.789853872155869041e+01,1.765865030139571701e+01,1.607530454755577409e+01
-9.368767380432796443e-03,3.130193209056719272e+00,8.620577976356578631e+00,1.469057056301801012e+01,1.780819804481138391e+01,1.754362927290725338e+01,1.595951229843203478e+01
-9.496439872874962163e-03,3.130196594287646850e+00,8.617779601433882775e+00,1.466370352140908828e+01,1.771854843700766224e+01,1.743012919287869877e+01,1.584533480104841452e+01
-9.624112365316683793e-03,3.130198948947580551e+00,8.614949297623823554e+00,1.463665396246875083e+01,1.762958738814526072e+01,1.731811255342767453e+01,1.573272984174733047e+01
-9.751784857758627467e-03,3.130200273066482630e+00,8.612087144435676578e+00,1.460942661456889624e+01,1.754131198969139405e+01,1.720754318954594808e+01,1.562165684418921607e+01
-9.879457350200460120e-03,3.130200566675543250e+00,8.609193222117026423e+00,1.458202616366211046e+01,1.745371897087219182e+01,1.709838621782135704e+01,1.551207678608869323e+01
-1.000712984264262584e-02,3.130199829807180922e+00,8.606267611647487215e+00,1.455445725199742846e+01,1.736680473233688460e+01,1.699060797848567361e+01,1.540395212115596202e+01
-1.013480233508456951e-02,3.130198062495035849e+00,8.603310394732440969e+00,1.452672447690949298e+01,1.728056537737828791e+01,1.688417598059054114e+01,1.529724670586508672e+01
-1.026247482752651319e-02,3.130195264773978803e+00,8.600321653796601851e+00,1.449883238967823473e+01,1.719499674086956631e+01,1.677905885011312392e+01,1.519192573069045871e+01
-1.039014731996823482e-02,3.130191436680100026e+00,8.597301471977623066e+00,1.447078549445946116e+01,1.711009441607700765e+01,1.667522628081842839e+01,1.508795565549525008e+01
-1.051781981241051156e-02,3.130186578250710561e+00,8.594249933119529672e+00,1.444258824728373192e+01,1.702585377948981815e+01,1.657264898770558403e+01,1.498530414877164674e+01
-1.064549230485245523e-02,3.130180689524347137e+00,8.591167121766224213e+00,1.441424505512382126e+01,1.694227001380784259e+01,1.647129866288759104e+01,1.488394003046837177e+01
-1.077316479729417686e-02,3.130173770540759293e+00,8.588053123154782753e+00,1.438576027502723775e+01,1.685933812920777086e+01,1.637114793375030430e+01,1.478383321814914808e+01
-1.090083728973612054e-02,3.130165821340919585e+00,8.584908023208759786e+00,1.435713821331437323e+01,1.677705298301281545e+01,1.627217032326113610e+01,1.468495467626108386e+01
-1.102850978217806421e-02,3.130156841967011605e+00,8.581731908531452291e+00,1.432838312484022047e+01,1.669540929787500971e+01,1.617434021229752972e+01,1.458727636830056440e+01
-1.115618227461989687e-02,3.130146832462437079e+00,8.578524866399057203e+00,1.429949921231769494e+01,1.661440167857249861e+01,1.607763280387386828e+01,1.449077121168120641e+01
-1.128385476706195156e-02,3.130135792871808320e+00,8.575286984753772046e+00,1.427049062570157467e+01,1.653402462752028867e+01,1.598202408915733663e+01,1.439541303512711679e+01
-1.141152725950389524e-02,3.130123723240946454e+00,8.572018352196877800e+00,1.424136146163182026e+01,1.645427255908562358e+01,1.588749081516911588e+01,1.430117653842716940e+01
-1.153919975194572789e-02,3.130110623616886745e+00,8.568719057981709852e+00,1.421211576293393897e+01,1.637513981278998187e+01,1.579401045407077220e+01,1.420803725439468579e+01
-1.166687224438767156e-02,3.130096494047866607e+00,8.565389192006604091e+00,1.418275751817550123e+01,1.629662066547853527e+01,1.570156117394718542e+01,1.411597151289340957e+01
-1.179454473682961524e-02,3.130081334583331820e+00,8.562028844807795025e+00,1.415329066127729973e+01,1.621870934253003682e+01,1.561012181100043072e+01,1.402495640679802769e+01
-1.192221722927144789e-02,3.130065145273928540e+00,8.558638107552246410e+00,1.412371907117706726e+01,1.614140002817459418e+01,1.551967184307384429e+01,1.393496975976592722e+01
-1.204988972171361361e-02,3.130047926171508177e+00,8.555217072030417924e+00,1.409404657154447804e+01,1.606468687498342618e+01,1.543019136443226458e+01,1.384599009570722217e+01
-1.217756221415555729e-02,3.130029677329115412e+00,8.551765830649038946e+00,1.406427693054640038e+01,1.598856401259162396e+01,1.534166106173065991e+01,1.375799660984904804e+01
-1.230523470659738994e-02,3.130010398800998850e+00,8.548284476423765099e+00,1.403441386065951590e+01,1.591302555570552002e+01,1.525406219110173467e+01,1.367096914129135321e+01
-1.243290719903933361e-02,3.129990090642595479e+00,8.544773102971825907e+00,1.400446101853006553e+01,1.583806561144977643e+01,1.516737655630566195e+01,1.358488814696629987e+01
-1.256057969148149933e-02,3.129968752910539109e+00,8.541231804504651137e+00,1.397442200487859054e+01,1.576367828610039012e+01,1.508158648788281297e+01,1.349973467691328111e+01
-1.268825218392322096e-02,3.129946385662651931e+00,8.537660675820442080e+00,1.394430036444820331e+01,1.568985769124865648e+01,1.499667482325645018e+01,1.341549035078978136e+01
-1.281592467636516464e-02,3.129922988957946295e+00,8.534059812296650449e+00,1.391409958599415475e+01,1.561659794943562396e+01,1.491262488773307915e+01,1.333213733554064717e+01
-1.294359716880710831e-02,3.129898562856617161e+00,8.530429309882533673e+00,1.388382310231484240e+01,1.554389319930001534e+01,1.482942047635825311e+01,1.324965832416053324e+01
-1.307126966124905199e-02,3.129873107420044764e+00,8.526769265091591166e+00,1.385347429032086453e+01,1.547173760027074252e+01,1.474704583657845802e+01,1.316803651547829901e+01
-1.319894215369110668e-02,3.129846622710790616e+00,8.523079774994004154e+00,1.382305647114174363e+01,1.540012533684020823e+01,1.466548565167074436e+01,1.308725559490515167e+01
-1.332661464613305036e-02,3.129819108792592619e+00,8.519360937209052409e+00,1.379257291026859988e+01,1.532905062244885741e+01,1.458472502490063150e+01,1.300729971608833146e+01
-1.345428713857488301e-02,3.129790565730367291e+00,8.515612849897500780e+00,1.376202681773095726e+01,1.525850770300906944e+01,1.450474946437087098e+01,1.292815348341578563e+01
-1.358195963101693771e-02,3.129760993590200879e+00,8.511835611753948427e+00,1.373142134830660233e+01,1.518849086009601557e+01,1.442554486852759332e+01,1.284980193532260273e+01
-1.370963212345899240e-02,3.129730392439353359e+00,8.508029321999218908e+00,1.370075960176316698e+01,1.511899441383061315e+01,1.434709751229185670e+01,1.277223052835263317e+01
-1.383730461590049199e-02,3.129698762346251328e+00,8.504194080372680986e+00,1.367004462312948121e+01,1.505001272547653102e+01,1.426939403378469962e+01,1.269542512193028116e+01
-1.396497710834254669e-02,3.129666103380488451e+00,8.500329987124532138e+00,1.363927940299530839e+01,1.498154019977269513e+01,1.419242142161697018e+01,1.261937196380177717e+01
-1.409264960078482343e-02,3.129632415612817464e+00,8.496437143008192194e+00,1.360846687783940645e+01,1.491357128702417434e+01,1.411616700272023728e+01,1.254405767611141798e+01
-1.422032209322676710e-02,3.129597699115154619e+00,8.492515649272577960e+00,1.357760993038258412e+01,1.484610048496550938e+01,1.404061843068806148e+01,1.246946924207252039e+01
-1.434799458566837771e-02,3.129561953960572573e+00,8.488565607654408041e+00,1.354671138996558888e+01,1.477912234041627926e+01,1.396576367460647461e+01,1.239559399320346955e+01
-1.447566707811054343e-02,3.129525180223295511e+00,8.484587120370502333e+00,1.351577403295040014e+01,1.471263145074439826e+01,1.389159100835033556e+01,1.232241959709798884e+01
-1.460333957055259813e-02,3.129487377978703133e+00,8.480580290110143693e+00,1.348480058314392593e+01,1.464662246515260691e+01,1.381808900032455334e+01,1.224993404570232514e+01
-1.473101206299443078e-02,3.129448547303321337e+00,8.476545220027372096e+00,1.345379371224192866e+01,1.458109008579977761e+01,1.374524650362739742e+01,1.217812564407100240e+01
-1.485868455543637445e-02,3.129408688274821770e+00,8.472482013733293016e+00,1.342275604029263647e+01,1.451602906877108978e+01,1.367305264661793629e+01,1.210698299957866908e+01
-1.498635704787842915e-02,3.129367800972020497e+00,8.468390775288451522e+00,1.339169013617907922e+01,1.445143422490942520e+01,1.360149682386974135e+01,1.203649501156623458e+01
-1.511402954031992873e-02,3.129325885474872226e+00,8.464271609195201052e+00,1.336059851811847921e+01,1.438730042051766489e+01,1.353056868749188268e+01,1.196665086139942247e+01
-1.524170203276198343e-02,3.129282941864468093e+00,8.460124620390006456e+00,1.332948365417711756e+01,1.432362257794108196e+01,1.346025813879959898e+01,1.189744000291962678e+01
-1.536937452520392711e-02,3.129238970223035210e+00,8.455949914235924680e+00,1.329834796280143117e+01,1.426039567604303393e+01,1.339055532032289442e+01,1.182885215327350537e+01
-1.549704701764575976e-02,3.129193970633928235e+00,8.451747596514980643e+00,1.326719381336171288e+01,1.419761475057723921e+01,1.332145060813203230e+01,1.176087728409905253e+01
-1.562471951008781446e-02,3.129147943181633806e+00,8.447517773420582188e+00,1.323602352670919657e+01,1.413527489446849650e+01,1.325293460446971672e+01,1.169350561305694214e+01
-1.575239200252986915e-02,3.129100887951759002e+00,8.443260551550039850e+00,1.320483937574509525e+01,1.407337125800831146e+01,1.318499813067513138e+01,1.162672759569189651e+01
-1.588006449497170181e-02,3.129052805031038886e+00,8.438976037897042204e+00,1.317364358600005225e+01,1.401189904897119654e+01,1.311763222038554133e+01,1.156053391760945281e+01
-1.600773698741353446e-02,3.129003694507320077e+00,8.434664339844159642e+00,1.314243833622344049e+01,1.395085353265877615e+01,1.305082811300370516e+01,1.149491548695641896e+01
-1.613540947985570018e-02,3.128953556469569630e+00,8.430325565155420975e+00,1.311122575898170162e+01,1.389023003187785577e+01,1.298457724741952646e+01,1.142986342719344250e+01
-1.626308197229742181e-02,3.128902391007866157e+00,8.425959821968957542e+00,1.308000794126488664e+01,1.383002392685797766e+01,1.291887125597455999e+01,1.136536907014862763e+01
-1.639075446473947650e-02,3.128850198213397604e+00,8.421567218789528297e+00,1.304878692509924321e+01,1.377023065511098032e+01,1.285370195865572995e+01,1.130142394933869099e+01
-1.651842695718142018e-02,3.128796978178458144e+00,8.417147864481314912e+00,1.301756470816740929e+01,1.371084571124203322e+01,1.278906135751313755e+01,1.123801979355269332e+01
-1.664609944962336385e-02,3.128742730996444621e+00,8.412701868260541005e+00,1.298634324443279553e+01,1.365186464671132072e+01,1.272494163128635236e+01,1.117514852068303099e+01
-1.677377194206530753e-02,3.128687456761855223e+00,8.408229339688265469e+00,1.295512444476917580e+01,1.359328306955397991e+01,1.266133513023365076e+01,1.111280223179798732e+01
-1.690144443450725120e-02,3.128631155570285038e+00,8.403730388663179340e+00,1.292391017759381810e+01,1.353509664406029245e+01,1.259823437115331224e+01,1.105097320544503248e+01
-1.702911692694919488e-02,3.128573827518422057e+00,8.399205125414431095e+00,1.289270226950374187e+01,1.347730109042015201e+01,1.253563203258895342e+01,1.098965389217646482e+01
-1.715678941939124957e-02,3.128515472704047617e+00,8.394653660494514114e+00,1.286150250591419564e+01,1.341989218433480247e+01,1.247352095021037144e+01,1.092883690928861107e+01
-1.728446191183319325e-02,3.128456091226027524e+00,8.390076104772218102e+00,1.283031263169893421e+01,1.336286575659923059e+01,1.241189411236262252e+01,1.086851503576661315e+01
-1.741213440427491488e-02,3.128395683184312936e+00,8.385472569425585831e+00,1.279913435183118331e+01,1.330621769265723131e+01,1.235074465577493719e+01,1.080868120742571747e+01
-1.753980689671685855e-02,3.128334248679938145e+00,8.380843165934919625e+00,1.276796933202492035e+01,1.324994393213228250e+01,1.229006586142297408e+01,1.074932851224165553e+01
-1.766747938915902427e-02,3.128271787815015248e+00,8.376188006075892645e+00,1.273681919937619433e+01,1.319404046833717636e+01,1.222985115053824501e+01,1.069045018586284357e+01
-1.779515188160096795e-02,3.128208300692731036e+00,8.371507201912674390e+00,1.270568554300328934e+01,1.313850334776370765e+01,1.217009408075718113e+01,1.063203960729567754e+01
-1.792282437404280060e-02,3.128143787417343891e+00,8.366800865791056196e+00,1.267456991468513472e+01,1.308332866955434071e+01,1.211078834240356983e+01,1.057409029475523354e+01
-1.805049686648474427e-02,3.128078248094182001e+00,8.362069110331688648e+00,1.264347382949807752e+01,1.302851258495916298e+01,1.205192775489986978e+01,1.051659590167551173e+01
-1.817816935892690999e-02,3.128011682829641149e+00,8.357312048423356288e+00,1.261239876645005609e+01,1.297405129677905578e+01,1.199350626330104141e+01,1.045955021287111819e+01
-1.830584185136874265e-02,3.127944091731176712e+00,8.352529793216314502e+00,1.258134616911183201e+01,1.291994105879717303e+01,1.193551793494576785e+01,1.040294714084378569e+01
-1.843351434381068632e-02,3.127875474907307662e+00,8.347722458115589106e+00,1.255031744624411516e+01,1.286617817519909224e+01,1.187795695621894154e+01,1.034678072222582301e+01
-1.856118683625262999e-02,3.127805832467605462e+00,8.342890156774450006e+00,1.251931397242162092e+01,1.281275899998576939e+01,1.182081762942334180e+01,1.029104511435661706e+01
-1.868885932869457367e-02,3.127735164522701616e+00,8.338033003087838679e+00,1.248833708865213410e+01,1.275967993637809705e+01,1.176409436975312595e+01,1.023573459198321167e+01
-1.881653182113640632e-02,3.127663471184271682e+00,8.333151111185891580e+00,1.245738810299106269e+01,1.270693743621592553e+01,1.170778170236661531e+01,1.018084354408060577e+01
-1.894420431357846102e-02,3.127590752565043264e+00,8.328244595427463537e+00,1.242646829115062346e+01,1.265452799935200368e+01,1.165187425955328493e+01,1.012636647078497276e+01
-1.907187680602029367e-02,3.127517008778788465e+00,8.323313570393789718e+00,1.239557889710398797e+01,1.260244817304308818e+01,1.159636677799236537e+01,1.007229798043558588e+01
-1.919954929846223735e-02,3.127442239940319446e+00,8.318358150882044555e+00,1.236472113368286330e+01,1.255069455133737755e+01,1.154125409609721231e+01,1.001863278671800295e+01
-1.932722179090418102e-02,3.127366446165490643e+00,8.313378451899101407e+00,1.233389618316966363e+01,1.249926377446166370e+01,1.148653115144454517e+01,9.965365705906043203e+00
-1.945489428334590265e-02,3.127289627571188557e+00,8.308374588655242476e+00,1.230310519788280210e+01,1.244815252820724538e+01,1.143219297828314929e+01,9.912491654195719093e+00
-1.958256677578784632e-02,3.127211784275335305e+00,8.303346676557897155e+00,1.227234930075516495e+01,1.239735754331594109e+01,1.137823470511943214e+01,9.860005645127174034e+00
-1.971023926823012307e-02,3.127132916396885065e+00,8.298294831205506483e+00,1.224162958590610195e+01,1.234687559486802400e+01,1.132465155237782639e+01,9.807902787091332897e+00
-1.983791176067184470e-02,3.127053024055816532e+00,8.293219168381401829e+00,1.221094711920608944e+01,1.229670350167178405e+01,1.127143883013216907e+01,9.756178280916227408e+00
-1.996558425311378837e-02,3.126972107373132914e+00,8.288119804047592964e+00,1.218030293883316340e+01,1.224683812565422514e+01,1.121859193590399073e+01,9.704827417527955191e+00
-2.009325674555573205e-02,3.126890166470860599e+00,8.282996854338801285e+00,1.214969805582309093e+01,1.219727637125710729e+01,1.116610635252905226e+01,9.653845575686514024e+00
-2.022092923799778674e-02,3.126807201472045605e+00,8.277850435556393549e+00,1.211913345461077540e+01,1.214801518483498555e+01,1.111397764608546268e+01,9.603228219789114561e+00
-2.034860173043973042e-02,3.126723212500749582e+00,8.272680664162397335e+00,1.208861009356417071e+01,1.209905155405819599e+01,1.106220146388359282e+01,9.552970897740392431e+00
-2.047627422288167409e-02,3.126638199682047592e+00,8.267487656773509386e+00,1.205812890550985017e+01,1.205038250731992022e+01,1.101077353251430857e+01,9.503069238885395009e+00
-2.060394671532339572e-02,3.126552163142026330e+00,8.262271530155219423e+00,1.202769079825067067e+01,1.200200511314880814e+01,1.095968965595440281e+01,9.453518952003607367e+00
-2.073161920776556144e-02,3.126465103007780577e+00,8.257032401215832706e+00,1.199729665507465626e+01,1.195391647962606818e+01,1.090894571372582611e+01,9.404315823360278159e+00
-2.085929170020761614e-02,3.126377019407409197e+00,8.251770387000711082e+00,1.196694733525635002e+01,1.190611375380960801e+01,1.085853765910914426e+01,9.355455714814871371e+00
-2.098696419264933777e-02,3.126287912470017805e+00,8.246485604686364823e+00,1.193664367454875475e+01,1.185859412116255562e+01,1.080846151740636252e+01,9.306934561981703879e+00
-2.111463668509128144e-02,3.126197782325708108e+00,8.241178171574626177e+00,1.190638648566700475e+01,1.181135480498825530e+01,1.075871338425343104e+01,9.258748372442632046e+00
-2.124230917753333614e-02,3.126106629105581014e+00,8.235848205086922391e+00,1.187617655876397116e+01,1.176439306587233702e+01,1.070928942398113826e+01,9.210893224010446190e+00
-2.136998166997516879e-02,3.126014452941734856e+00,8.230495822758506108e+00,1.184601466189677410e+01,1.171770620113038852e+01,1.066018586802129420e+01,9.163365263039693787e+00
-2.149765416241722349e-02,3.125921253967259617e+00,8.225121142232666216e+00,1.181590154148451965e+01,1.167129154426194759e+01,1.061139901335727131e+01,9.116160702783947301e+00
-2.162532665485916716e-02,3.125827032316234710e+00,8.219724281255103904e+00,1.178583792275805564e+01,1.162514646441199950e+01,1.056292522101878006e+01,9.069275821799367421e+00
-2.175299914730122186e-02,3.125731788123726762e+00,8.214305357668166607e+00,1.175582451020042285e+01,1.157926836583808594e+01,1.051476091461743856e+01,9.022706962391183083e+00
-2.188067163974305451e-02,3.125635521525790494e+00,8.208864489405238274e+00,1.172586198797923807e+01,1.153365468738492439e+01,1.046690257892390363e+01,8.976450529103873421e+00
-2.200834413218499819e-02,3.125538232659462068e+00,8.203401794485035481e+00,1.169595102037003187e+01,1.148830290196485571e+01,1.041934675848361991e+01,8.930502987252252112e+00
-2.213601662462671982e-02,3.125439921662759968e+00,8.197917391006035004e+00,1.166609225217162482e+01,1.144321051604589101e+01,1.037209005627189207e+01,8.884860861494264128e+00
-2.226368911706888554e-02,3.125340588674676123e+00,8.192411397140794804e+00,1.163628630911234474e+01,1.139837506914532561e+01,1.032512913238510244e+01,8.839520734442530170e+00
-2.239136160951082921e-02,3.125240233835184789e+00,8.186883931130445546e+00,1.160653379824880638e+01,1.135379413333136966e+01,1.027846070276972412e+01,8.794479245316354721e+00
-2.251903410195277289e-02,3.125138857285229665e+00,8.181335111279036454e+00,1.157683530835526220e+01,1.130946531272972067e+01,1.023208153798488773e+01,8.749733088630328837e+00
-2.264670659439460554e-02,3.125036459166728342e+00,8.175765055948009064e+00,1.154719141030555107e+01,1.126538624303789504e+01,1.018598846200061026e+01,8.705279012921721460e+00
-2.277437908683677126e-02,3.124933039622566078e+00,8.170173883550621241e+00,1.151760265744637479e+01,1.122155459104524411e+01,1.014017835102868048e+01,8.661113819513918344e+00
-2.290205157927871493e-02,3.124828598796596246e+00,8.164561712546476002e+00,1.148806958596318495e+01,1.117796805416030814e+01,1.009464813238708913e+01,8.617234361317013480e+00
-2.302972407172054758e-02,3.124723136833634562e+00,8.158928661435933094e+00,1.145859271523724843e+01,1.113462435994328459e+01,1.004939478339487380e+01,8.573637541662742834e+00
-2.315739656416249126e-02,3.124616653879463968e+00,8.153274848754620052e+00,1.142917254819554529e+01,1.109152126564568519e+01,1.000441533029884766e+01,8.530320313175325353e+00
-2.328506905660432391e-02,3.124509150080823527e+00,8.147600393067980562e+00,1.139980957165288977e+01,1.104865655775616773e+01,9.959706847230282989e+00,8.487279676676612539e+00
-2.341274154904615656e-02,3.124400625585412428e+00,8.141905412965748212e+00,1.137050425664620512e+01,1.100602805155213026e+01,9.915266455190488770e+00,8.444512680124644177e+00
-2.354041404148821126e-02,3.124291080541885535e+00,8.136190027056489527e+00,1.134125705876159884e+01,1.096363359065782106e+01,9.871091321065218693e+00,8.402016417585775443e+00
-2.366808653393015494e-02,3.124180515099853395e+00,8.130454353962194958e+00,1.131206841845426325e+01,1.092147104660871726e+01,9.827178656666980316e+00,8.359788028239572455e+00
-2.379575902637209861e-02,3.124068929409877349e+00,8.124698512312775733e+00,1.128293876136080520e+01,1.087953831842136410e+01,9.783525717803634336e+00,8.317824695415090730e+00
-2.392343151881404228e-02,3.123956323623468201e+00,8.118922620740683271e+00,1.125386849860500504e+01,1.083783333216991096e+01,9.740129803373781314e+00,8.276123645659076544e+00
-2.405110401125609698e-02,3.123842697893086218e+00,8.113126797875466423e+00,1.122485802709647373e+01,1.079635404056831405e+01,9.696988254487159509e+00,8.234682147834446297e+00
-2.417877650369781861e-02,3.123728052372137132e+00,8.107311162338422861e+00,1.119590772982292393e+01,1.075509842255895165e+01,9.654098453610005848e+00,8.193497512249043879e+00
-2.430644899613998433e-02,3.123612387214970809e+00,8.101475832737110139e+00,1.116701797613526992e+01,1.071406448290633051e+01,9.611457823733317696e+00,8.152567089812638557e+00
-2.443412148858181698e-02,3.123495702576879474e+00,8.095620927660124977e+00,1.113818912202747313e+01,1.067325025179843401e+01,9.569063827565718938e+00,8.111888271223785196e+00
-2.456179398102364964e-02,3.123377998614093709e+00,8.089746565671614320e+00,1.110942151040889314e+01,1.063265378445212050e+01,9.526913966746615614e+00,8.071458486182232051e+00
-2.468946647346559331e-02,3.123259275483784680e+00,8.083852865305994229e+00,1.108071547137155832e+01,1.059227316072595393e+01,9.485005781082151088e+00,8.031275202629235110e+00
-2.481713896590775903e-02,3.123139533344057917e+00,8.077939945062627913e+00,1.105207132245119439e+01,1.055210648473843804e+01,9.443336847801221623e+00,7.991335926012869351e+00
-2.494481145834959168e-02,3.123018772353956418e+00,8.072007923400546403e+00,1.102348936888277287e+01,1.051215188449257454e+01,9.401904780831561226e+00,7.951638198578145023e+00
-2.507248395079153536e-02,3.122896992673450001e+00,8.066056918733071512e+00,1.099496990384997019e+01,1.047240751150558680e+01,9.360707230094014619e+00,7.912179598679848880e+00
-2.520015644323347903e-02,3.122774194463445063e+00,8.060087049422639538e+00,1.096651320873002255e+01,1.043287154044571174e+01,9.319741880816126312e+00,7.872957740118826209e+00
-2.532782893567553373e-02,3.122650377885772155e+00,8.054098433775502386e+00,1.093811955333284125e+01,1.039354216877418935e+01,9.279006452862251564e+00,7.833970271498721161e+00
-2.545550142811747740e-02,3.122525543103191303e+00,8.048091190036533504e+00,1.090978919613542253e+01,1.035441761639362923e+01,9.238498700080793213e+00,7.795214875603272198e+00
-2.558317392055931006e-02,3.122399690279387130e+00,8.042065436383987631e+00,1.088152238451108467e+01,1.031549612530191951e+01,9.198216409666812865e+00,7.756689268792104741e+00
-2.571084641300114271e-02,3.122272819578964409e+00,8.036021290924326266e+00,1.085331935495422329e+01,1.027677595925227827e+01,9.158157401539986253e+00,7.718391200414485454e+00
-2.583851890544319740e-02,3.122144931167454285e+00,8.029958871687060906e+00,1.082518033330043750e+01,1.023825540341910134e+01,9.118319527736794328e+00,7.680318452239492721e+00
-2.596619139788525210e-02,3.122016025211301837e+00,8.023878296619638917e+00,1.079710553494246383e+01,1.019993276406984073e+01,9.078700671816534395e+00,7.642468837901704504e+00
-2.609386389032719578e-02,3.121886101877872743e+00,8.017779683582318739e+00,1.076909516504157516e+01,1.016180636824222283e+01,9.039298748279833262e+00,7.604840202360554358e+00
-2.622153638276902843e-02,3.121755161335448392e+00,8.011663150343078854e+00,1.074114941873506268e+01,1.012387456342738545e+01,9.000111701999577107e+00,7.567430421372814742e+00
-2.634920887521108313e-02,3.121623203753221887e+00,8.005528814572562268e+00,1.071326848133973009e+01,1.008613571725850910e+01,8.961137507663384127e+00,7.530237400976744766e+00
-2.647688136765313782e-02,3.121490229301301156e+00,7.999376793839097388e+00,1.068545252855189709e+01,1.004858821720538131e+01,8.922374169227405005e+00,7.493259076987227374e+00
-2.660455386009497047e-02,3.121356238150702733e+00,7.993207205603679810e+00,1.065770172664338844e+01,1.001123047027387614e+01,8.883819719380067426e+00,7.456493414499990813e+00
-2.673222635253680313e-02,3.121221230473349539e+00,7.987020167214993194e+00,1.063001623265412121e+01,9.974060902710833787e+00,8.845472219015785953e+00,7.419938407404435665e+00
-2.685989884497896885e-02,3.121085206442073101e+00,7.980815795904502963e+00,1.060239619458144134e+01,9.937077959714367026e+00,8.807329756718237590e+00,7.383592077904255646e+00
-2.698757133742069048e-02,3.120948166230609111e+00,7.974594208781633498e+00,1.057484175156649187e+01,9.900280105149501964e+00,8.769390448252954329e+00,7.347452476045011061e+00
-2.711524382986263415e-02,3.120810110013596983e+00,7.968355522828780124e+00,1.054735303407660929e+01,9.863665821267646905e+00,8.731652436067211198e+00,7.311517679246454904e+00
-2.724291632230468885e-02,3.120671037966573635e+00,7.962099854896611539e+00,1.051993016408577830e+01,9.827233608432258904e+00,8.694113888799572365e+00,7.275785791841395067e+00
-2.737058881474652150e-02,3.120530950265978820e+00,7.955827321699269206e+00,1.049257325525167595e+01,9.790981984848388109e+00,8.656773000796491147e+00,7.240254944618259358e+00
-2.749826130718846517e-02,3.120389847089144908e+00,7.949538039809582735e+00,1.046528241308980078e+01,9.754909486296545751e+00,8.619627991636303221e+00,7.204923294367437947e+00
-2.762593379963040885e-02,3.120247728614304883e+00,7.943232125654438924e+00,1.043805773514547575e+01,9.719014665871569036e+00,8.582677105661261407e+00,7.169789023431735409e+00
-2.775360629207213048e-02,3.120104595020580351e+00,7.936909695510109941e+00,1.041089931116294487e+01,9.683296093725218157e+00,8.545918611516240659e+00,7.134850339259469543e+00
-2.788127878451418518e-02,3.119960446487984207e+00,7.930570865497609034e+00,1.038380722325190852e+01,9.647752356812617336e+00,8.509350801694274935e+00,7.100105473960246272e+00
-2.800895127695623987e-02,3.119815283197422850e+00,7.924215751578197242e+00,1.035678154605226986e+01,9.612382058643323290e+00,8.472971992089812332e+00,7.065552683864138928e+00
-2.813662376939807253e-02,3.119669105330686865e+00,7.917844469548843911e+00,1.032982234689600531e+01,9.577183819035312240e+00,8.436780521557949442e+00,7.031190249082658106e+00
-2.826429626184001620e-02,3.119521913070451458e+00,7.911457135037704980e+00,1.030292968596696923e+01,9.542156273872654637e+00,8.400774751480652114e+00,6.997016473072475762e+00
-2.839196875428207090e-02,3.119373706600278240e+00,7.905053863499775346e+00,1.027610361645887416e+01,9.507298074867010840e+00,8.364953065340170468e+00,6.963029682202249937e+00
-2.851964124672390355e-02,3.119224486104607674e+00,7.898634770212500378e+00,1.024934418473102404e+01,9.472607889322109287e+00,8.329313868299001555e+00,6.929228225322043855e+00
-2.864731373916595825e-02,3.119074251768761741e+00,7.892199970271405185e+00,1.022265143046180391e+01,9.438084399900999344e+00,8.293855586786412104e+00,6.895610473335603174e+00
-2.877498623160790192e-02,3.118923003778937719e+00,7.885749578585901531e+00,1.019602538680080706e+01,9.403726304397114433e+00,8.258576668092713291e+00,6.862174818776858309e+00
-2.890265872404984560e-02,3.118770742322211298e+00,7.879283709875007702e+00,1.016946608051852152e+01,9.369532315507386855e+00,8.223475579969782956e+00,6.828919675389562904e+00
-2.903033121649167825e-02,3.118617467586528580e+00,7.872802478663216696e+00,1.014297353215453334e+01,9.335501160608670190e+00,8.188550810239320299e+00,6.795843477711773772e+00
-2.915800370893362192e-02,3.118463179760707860e+00,7.866305999276351102e+00,1.011654775616371538e+01,9.301631581536550897e+00,8.153800866408122516e+00,6.762944680664912944e+00
-2.928567620137556560e-02,3.118307879034436958e+00,7.859794385837543196e+00,1.009018876106089913e+01,9.267922334367046489e+00,8.119224275291109905e+00,6.730221759148506955e+00
-2.941334869381762029e-02,3.118151565598270558e+00,7.853267752263196400e+00,1.006389654956354818e+01,9.234372189200550807e+00,8.084819582641699753e+00,6.697673207640637116e+00
-2.954102118625956397e-02,3.117994239643629317e+00,7.846726212259063082e+00,1.003767111873300877e+01,9.200979929948582381e+00,8.050585352790271543e+00,6.665297539805249194e+00
-2.966869367870139662e-02,3.117835901362793649e+00,7.840169879316325918e+00,1.001151246011378149e+01,9.167744354122643102e+00,8.016520168290240278e+00,6.633093288106334029e+00
-2.979636617114345132e-02,3.117676550948908609e+00,7.833598866707741415e+00,9.985420559871272417e+00,9.134664272625681036e+00,7.982622629572410311e+00,6.601059003430041372e+00
-2.992403866358550601e-02,3.117516188595973681e+00,7.827013287483914894e+00,9.959395398928094778e+00,9.101738509546230205e+00,7.948891354607848569e+00,6.569193254715414376e+00
-3.005171115602744969e-02,3.117354814498847659e+00,7.820413254469525732e+00,9.933436953098373934e+00,9.068965901954577191e+00,7.915324978578739845e+00,6.537494628593666590e+00
-3.017938364846917132e-02,3.117192428853241104e+00,7.813798880259668955e+00,9.907545193220597568e+00,9.036345299701567413e+00,7.881922153557986199e+00,6.505961729037138319e+00
-3.030705614091111499e-02,3.117029031855716781e+00,7.807170277216208376e+00,9.881720085288680622e+00,9.003875565219738419e+00,7.848681548197281366e+00,6.474593177018038048e+00
-3.043472863335339174e-02,3.116864623703687442e+00,7.800527557464258521e+00,9.855961590581674869e+00,8.971555573327373523e+00,7.815601847424336945e+00,6.443387610178007208e+00
-3.056240112579511337e-02,3.116699204595411832e+00,7.793870832888729616e+00,9.830269665791814049e+00,8.939384211035051209e+00,7.782681752148864263e+00,6.412343682508404363e+00
-3.069007361823705704e-02,3.116532774729995126e+00,7.787200215130725134e+00,9.804644263150141370e+00,8.907360377353978009e+00,7.749919978976524071e+00,6.381460064040883395e+00
-3.081774611067900072e-02,3.116365334307380941e+00,7.780515815584307049e+00,9.779085330551636090e+00,8.875482983108435420e+00,7.717315259933258176e+00,6.350735440550725031e+00
-3.094541860312094439e-02,3.116196883528357109e+00,7.773817745393084344e+00,9.753592811677791019e+00,8.843750950749988959e+00,7.684866342197431699e+00,6.320168513270713717e+00
-3.107309109556299909e-02,3.116027422594547680e+00,7.767106115446949843e+00,9.728166646117784921e+00,8.812163214174946191e+00,7.652571987841266576e+00,6.289757998617083956e+00
-3.120076358800494276e-02,3.115856951708410705e+00,7.760381036378874775e+00,9.702806769487972716e+00,8.780718718544830992e+00,7.620430973581159506e+00,6.259502627927159502e+00
-3.132843608044666439e-02,3.115685471073236457e+00,7.753642618561721100e+00,9.677513113549437662e+00,8.749416420109671577e+00,7.588442090536474893e+00,6.229401147208443845e+00
-3.145610857288860807e-02,3.115512980893146100e+00,7.746890972105102691e+00,9.652285606323792067e+00,8.718255286034469975e+00,7.556604143997026846e+00,6.199452316899191295e+00
-3.158378106533055174e-02,3.115339481373089914e+00,7.740126206852392166e+00,9.627124172207476960e+00,8.687234294229268627e+00,7.524915953199381669e+00,6.169654911640577666e+00
-3.171145355777238439e-02,3.115164972718841963e+00,7.733348432377674442e+00,9.602028732083834228e+00,8.656352433182011197e+00,7.493376351110953237e+00,6.140007720059341700e+00
-3.183912605021443909e-02,3.114989455136996988e+00,7.726557757982774888e+00,9.576999203433441465e+00,8.625608701794956090e+00,7.461984184222294481e+00,6.110509544561081086e+00
-3.196679854265649379e-02,3.114812928834973071e+00,7.719754292694418041e+00,9.552035500442762839e+00,8.595002109224806119e+00,7.430738312347494379e+00,6.081159201133883307e+00
-3.209447103509832644e-02,3.114635394021003645e+00,7.712938145261346357e+00,9.527137534110645234e+00,8.564531674726016064e+00,7.399637608431764768e+00,6.051955519161136721e+00
-3.222214352754027011e-02,3.114456850904137042e+00,7.706109424151499354e+00,9.502305212352808894e+00,8.534196427497667159e+00,7.368680958366220501e+00,6.022897341243250935e+00
-3.234981601998199174e-02,3.114277299694233392e+00,7.699268237549317995e+00,9.477538440104737560e+00,8.503995406534356150e+00,7.337867260809986192e+00,5.993983523028013849e+00
-3.247748851242415746e-02,3.114096740601963731e+00,7.692414693352999322e+00,9.452837119422104806e+00,8.473927660480235602e+00,7.307195427018296385e+00,5.965212933047992827e+00
-3.260516100486610114e-02,3.113915173838805561e+00,7.685548899171914528e+00,9.428201149579649609e+00,8.443992247487269509e+00,7.276664380677297039e+00,5.936584452565253578e+00
-3.273283349730804481e-02,3.113732599617038410e+00,7.678670962323945304e+00,9.403630427167524175e+00,8.414188235076629496e+00,7.246273057744035739e+00,5.908096975421541330e+00
-3.286050598974976644e-02,3.113549018149746495e+00,7.671780989832979181e+00,9.379124846185927566e+00,8.384514700004219279e+00,7.216020406292219747e+00,5.879749407894099278e+00
-3.298817848219204318e-02,3.113364429650809839e+00,7.664879088426347131e+00,9.354684298137339482e+00,8.354970728129497815e+00,7.185905386362470004e+00,5.851540668555496261e+00
-3.311585097463398686e-02,3.113178834334906497e+00,7.657965364532469899e+00,9.330308672117107349e+00,8.325555414288547951e+00,7.155926969817649308e+00,5.823469688137617339e+00
-3.324352346707570849e-02,3.112992232417505889e+00,7.651039924278343562e+00,9.305997854901244537e+00,8.296267862169932172e+00,7.126084140201319528e+00,5.795535409397611915e+00
-3.337119595951765216e-02,3.112804624114869689e+00,7.644102873487196526e+00,9.281751731032505504e+00,8.267107184194644631e+00,7.096375892600300439e+00,5.767736786986356279e+00
-3.349886845195981788e-02,3.112616009644045612e+00,7.637154317676193571e+00,9.257570182904256484e+00,8.238072501399473779e+00,7.066801233510224378e+00,5.740072787318045933e+00
-3.362654094440142849e-02,3.112426389222868295e+00,7.630194362054160351e+00,9.233453090842104416e+00,8.209162943323706330e+00,7.037359180703653294e+00,5.712542388440258634e+00
-3.375421343684348319e-02,3.112235763069950867e+00,7.623223111519248363e+00,9.209400333183028309e+00,8.180377647898740889e+00,7.008048763099932188e+00,5.685144579903433026e+00
-3.388188592928542686e-02,3.112044131404689828e+00,7.616240670656868161e+00,9.185411786352986496e+00,8.151715761341705502e+00,6.978869020637632481e+00,5.657878362630365032e+00
-3.400955842172759258e-02,3.111851494447255728e+00,7.609247143737424501e+00,9.161487324941571586e+00,8.123176438051247672e+00,6.949819004147340884e+00,5.630742748783483798e+00
-3.413723091416931421e-02,3.111657852418592718e+00,7.602242634714260205e+00,9.137626821775025832e+00,8.094758840506919739e+00,6.920897775226006132e+00,5.603736761630944585e+00
-3.426490340661147993e-02,3.111463205540415444e+00,7.595227247221496114e+00,9.113830147986529795e+00,8.066462139170738510e+00,6.892104406111158710e+00,5.576859435409906141e+00
-3.439257589905342360e-02,3.111267554035209493e+00,7.588201084572076205e+00,9.090097173084863869e+00,8.038285512392098653e+00,6.863437979555973456e+00,5.550109815187926010e+00
-3.452024839149525626e-02,3.111070898126221174e+00,7.581164249755680373e+00,9.066427765020328877e+00,8.010228146314485542e+00,6.834897588703395144e+00,5.523486956720923047e+00
-3.464792088393719993e-02,3.110873238037461519e+00,7.574116845436783763e+00,9.042821790248792624e+00,7.982289234784918364e+00,6.806482336960209878e+00,5.496989926308605945e+00
-3.477559337637914361e-02,3.110674573993698733e+00,7.567058973952706324e+00,9.019279113793464475e+00,7.954467979265440469e+00,6.778191337870138611e+00,5.470617800646756734e+00
-3.490326586882086524e-02,3.110474906220463076e+00,7.559990737311723663e+00,8.995799599304543648e+00,7.926763588746618794e+00,6.750023714985990075e+00,5.444369666676605490e+00
-3.503093836126325300e-02,3.110274234944028660e+00,7.552912237191113043e+00,8.972383109116456978e+00,7.899175279662599358e+00,6.721978601740245196e+00,5.418244621431044017e+00
-3.515861085370497463e-02,3.110072560391432095e+00,7.545823574935473843e+00,8.949029504303746663e+00,7.871702275808689642e+00,6.694055141315184976e+00,5.392241771879024981e+00
-3.528628334614680728e-02,3.109869882790446738e+00,7.538724851554738038e+00,8.925738644733719696e+00,7.844343808259122142e+00,6.666252486510141573e+00,5.366360234766251125e+00
-3.541395583858875096e-02,3.109666202369600452e+00,7.531616167722475552e+00,8.902510389117960443e+00,7.817099115287248878e+00,6.638569799608267985e+00,5.340599136454860840e+00
-3.554162833103080565e-02,3.109461519358156067e+00,7.524497623774148103e+00,8.879344595061461121e+00,7.789967442286500621e+00,6.611006252241290682e+00,5.314957612760999872e+00
-3.566930082347263831e-02,3.109255833986120265e+00,7.517369319705389685e+00,8.856241119109816040e+00,7.762948041692481205e+00,6.583561025252694598e+00,5.289434808791243725e+00
-3.579697331591447096e-02,3.109049146484234694e+00,7.510231355170269296e+00,8.833199816794248704e+00,7.736040172905678247e+00,6.556233308559073159e+00,5.264029878777980898e+00
-3.592464580835641463e-02,3.108841457083975079e+00,7.503083829479660238e+00,8.810220542675013533e+00,7.709243102215349808e+00,6.529022301010375173e+00,5.238741985914931121e+00
-3.605231830079835831e-02,3.108632766017547677e+00,7.495926841599610313e+00,8.787303150382802741e+00,7.682556102723863134e+00,6.501927210248588551e+00,5.213570302192768402e+00
-3.617999079324030198e-02,3.108423073517886159e+00,7.488760490149721782e+00,8.764447492658252514e+00,7.655978454271529010e+00,6.474947252565139699e+00,5.188514008235520336e+00
-3.630766328568235668e-02,3.108212379818652060e+00,7.481584873401549984e+00,8.741653421389695922e+00,7.629509443361873977e+00,6.448081652757265303e+00,5.163572293138346758e+00
-3.643533577812418933e-02,3.108000685154228115e+00,7.474400089277100534e+00,8.718920787649315329e+00,7.603148363087458783e+00,6.421329643983753499e+00,5.138744354307396733e+00
-3.656300827056624403e-02,3.107787989759715597e+00,7.467206235347210175e+00,8.696249441727241347e+00,7.576894513055492553e+00,6.394690467619616570e+00,5.114029397301626645e+00
-3.669068076300818770e-02,3.107574293870935200e+00,7.460003408830139904e+00,8.673639233164562867e+00,7.550747199314305824e+00,6.368163373111123349e+00,5.089426635678114152e+00
-3.681835325544990933e-02,3.107359597724420830e+00,7.452791706590034870e+00,8.651090010784249884e+00,7.524705734279405256e+00,6.341747617830185924e+00,5.064935290840138826e+00
-3.694602574789196403e-02,3.107143901557418264e+00,7.445571225135436677e+00,8.628601622720697861e+00,7.498769436659764587e+00,6.315442466929182430e+00,5.040554591889088165e+00
-3.707369824033412975e-02,3.106927205607881604e+00,7.438342060617941343e+00,8.606173916448108585e+00,7.472937631384587220e+00,6.289247193196729313e+00,5.016283775480751217e+00
-3.720137073277585138e-02,3.106709510114474604e+00,7.431104308830769334e+00,8.583806738807137293e+00,7.447209649529769493e+00,6.263161076914000702e+00,4.992122085685578803e+00
-3.732904322521779505e-02,3.106490815316560905e+00,7.423858065207278756e+00,8.561499936029999702e+00,7.421584828244181864e+00,6.237183405712046991e+00,4.968068773853224762e+00
-3.745671571765973873e-02,3.106271121454207584e+00,7.416603424819737000e+00,8.539253353764909349e+00,7.396062510676799207e+00,6.211313474431461756e+00,4.944123098482474887e+00
-3.758438821010190445e-02,3.106050428768178939e+00,7.409340482377908543e+00,8.517066837098729692e+00,7.370642045903244011e+00,6.185550584983269928e+00,4.920284325095304112e+00
-3.771206070254373710e-02,3.105828737499938708e+00,7.402069332227804388e+00,8.494940230578846396e+00,7.345322788852945095e+00,6.159894046212585295e+00,4.896551726116173064e+00
-3.783973319498568078e-02,3.105606047891639854e+00,7.394790068350296508e+00,8.472873378233446218e+00,7.320104100235904632e+00,6.134343173764197132e+00,4.872924580755528368e+00
-3.796740568742740241e-02,3.105382360186129453e+00,7.387502784359952557e+00,8.450866123591353585e+00,7.294985346470377330e+00,6.108897289951795706e+00,4.849402174898639117e+00
-3.809507817986967915e-02,3.105157674626942033e+00,7.380207573503680507e+00,8.428918309700234701e+00,7.269965899610112636e+00,6.083555723629592293e+00,4.825983800998262296e+00
-3.822275067231162282e-02,3.104931991458300011e+00,7.372904528659681489e+00,8.407029779144730597e+00,7.245045137272877689e+00,6.058317810068345466e+00,4.802668757972550218e+00
-3.835042316475356650e-02,3.104705310925110595e+00,7.365593742336069560e+00,8.385200374062653950e+00,7.220222442568219101e+00,6.033182890833899137e+00,4.779456351105960010e+00
-3.847809565719528813e-02,3.104477633272958670e+00,7.358275306669818328e+00,8.363429936161272948e+00,7.195497204026687577e+00,6.008150313670607368e+00,4.756345891954977034e+00
-3.860576814963734282e-02,3.104248958748111242e+00,7.350949313425523712e+00,8.341718306732255783e+00,7.170868815528966600e+00,5.983219432388247938e+00,4.733336698256799480e+00
-3.873344064207939752e-02,3.104019287597512111e+00,7.343615853994384324e+00,8.320065326666462369e+00,7.146336676236250796e+00,5.958389606753819123e+00,4.710428093841939834e+00
-3.886111313452123017e-02,3.103788620068781867e+00,7.336275019393045937e+00,8.298470836467643608e+00,7.121900190520792151e+00,5.933660202387251559e+00,4.687619408549323019e+00
-3.898878562696328487e-02,3.103556956410210788e+00,7.328926900262480615e+00,8.276934676265593538e+00,7.097558767897313992e+00,5.909030590661741300e+00,4.664909978144207159e+00
-3.911645811940522854e-02,3.103324296870763277e+00,7.321571586867033687e+00,8.255456685829184238e+00,7.073311822955697714e+00,5.884500148609120629e+00,4.642299144238952735e+00
-3.924413061184706120e-02,3.103090641700067653e+00,7.314209169093324192e+00,8.234036704578439725e+00,7.049158775294083412e+00,5.860068258829408627e+00,4.619786254215488164e+00
-3.937180310428911589e-02,3.102855991148423254e+00,7.306839736449248335e+00,8.212674571596373596e+00,7.025099049453183753e+00,5.835734309405249398e+00,4.597370661149930093e+00
-3.949947559673105957e-02,3.102620345466793328e+00,7.299463378063062891e+00,8.191370125640652589e+00,7.001132074851879494e+00,5.811497693821285893e+00,4.575051723739134601e+00
-3.962714808917278120e-02,3.102383704906802819e+00,7.292080182682378009e+00,8.170123205154583346e+00,6.977257285723531766e+00,5.787357810887724163e+00,4.552828806228421676e+00
-3.975482058161472487e-02,3.102146069720736588e+00,7.284690238673222851e+00,8.148933648277914443e+00,6.953474121053608847e+00,5.763314064668644932e+00,4.530701278340799831e+00
-3.988249307405666855e-02,3.101907440161539853e+00,7.277293634019218693e+00,8.127801292857668614e+00,6.929782024518797101e+00,5.739365864415020724e+00,4.508668515207694405e+00
-4.001016556649861222e-02,3.101667816482815976e+00,7.269890456320652561e+00,8.106725976458410088e+00,6.906180444426991194e+00,5.715512624501664973e+00,4.486729897300477887e+00
-4.013783805894066692e-02,3.101427198938820240e+00,7.262480792793645890e+00,8.085707536372533255e+00,6.882668833658730279e+00,5.691753764368553625e+00,4.464884810363233036e+00
-4.026551055138261059e-02,3.101185587784466957e+00,7.255064730269370266e+00,8.064745809630466056e+00,6.859246649610027724e+00,5.668088708466159531e+00,4.443132645346609344e+00
-4.039318304382433222e-02,3.100942983275318809e+00,7.247642355193226749e+00,8.043840633010660213e+00,6.835913354136345710e+00,5.644516886204435480e+00,4.421472798342564126e+00
-4.052085553626627590e-02,3.100699385667589514e+00,7.240213753624068715e+00,8.022991843049501526e+00,6.812668413497878994e+00,5.621037731905299317e+00,4.399904670520072614e+00
-4.064852802870855264e-02,3.100454795218142934e+00,7.232779011233524180e+00,8.002199276051461752e+00,6.789511298306454279e+00,5.597650684758726847e+00,4.378427668062137457e+00
-4.077620052115027427e-02,3.100209212184489083e+00,7.225338213305344759e+00,7.981462768099165217e+00,6.766441483473665031e+00,5.574355188781829007e+00,4.357041202103779653e+00
-4.090387301359221794e-02,3.099962636824786344e+00,7.217891444734567230e+00,7.960782155062984700e+00,6.743458448159699081e+00,5.551150692780088214e+00,4.335744688670527758e+00
-4.103154550603427264e-02,3.099715069397835254e+00,7.210438790027034806e+00,7.940157272611529038e+00,6.720561675724421313e+00,5.528036650312094125e+00,4.314537548618946339e+00
-4.115921799847610529e-02,3.099466510163082944e+00,7.202980333298754090e+00,7.919587956221708858e+00,6.697750653679085175e+00,5.505012519655884340e+00,4.293419207577698238e+00
-4.128689049091804897e-02,3.099216959380615588e+00,7.195516158275260921e+00,7.899074041188830719e+00,6.675024873639224587e+00,5.482077763777181367e+00,4.272389095889754351e+00
-4.141456298336010367e-02,3.098966417311161514e+00,7.188046348291143417e+00,7.878615362637154007e+00,6.652383831279054860e+00,5.459231850299637756e+00,4.251446648556068908e+00
-4.154223547580182530e-02,3.098714884216091647e+00,7.180570986289533941e+00,7.858211755530430054e+00,6.629827026286829295e+00,5.436474251476256292e+00,4.230591305180263717e+00
-4.166990796824399101e-02,3.098462360357410628e+00,7.173090154821530007e+00,7.837863054682286723e+00,6.607353962320950735e+00,5.413804444161582019e+00,4.209822509914156186e+00
-4.179758046068593469e-02,3.098208845997766581e+00,7.165603936045918054e+00,7.817569094767521598e+00,6.584964146967873688e+00,5.391221909785487654e+00,4.189139711405120536e+00
-4.192525295312765632e-02,3.097954341400441347e+00,7.158112411728629887e+00,7.797329710332732589e+00,6.562657091700093481e+00,5.368726134326603727e+00,4.168542362743703933e+00
-4.205292544556982204e-02,3.097698846829350483e+00,7.150615663242364306e+00,7.777144735807540954e+00,6.540432311835465029e+00,5.346316608286444172e+00,4.148029921412619281e+00
-4.218059793801176571e-02,3.097442362549050365e+00,7.143113771566373060e+00,7.757014005516278843e+00,6.518289326497660241e+00,5.323992826663934252e+00,4.127601849236989473e+00
-4.230827043045370939e-02,3.097184888824727977e+00,7.135606817286012316e+00,7.736937353689212316e+00,6.496227658576718689e+00,5.301754288928988146e+00,4.107257612334765717e+00
-4.243594292289554204e-02,3.096926425922203574e+00,7.128094880592550808e+00,7.716914614474514877e+00,6.474246834690903007e+00,5.279600498996327218e+00,4.086996681068510107e+00
-4.256361541533748571e-02,3.096666974107932013e+00,7.120578041282882964e+00,7.696945621950119332e+00,6.452346385148917562e+00,5.257530965198384365e+00,4.066818529997556553e+00
-4.269128790777965143e-02,3.096406533648999648e+00,7.113056378759370801e+00,7.677030210135975530e+00,6.430525843912930029e+00,5.235545200257677223e+00,4.046722637831019931e+00
-4.281896040022148409e-02,3.096145104813126103e+00,7.105529972029698271e+00,7.657168213006508850e+00,6.408784748562227129e+00,5.213642721258311852e+00,4.026708487381400303e+00
-4.294663289266342776e-02,3.095882687868659389e+00,7.097998899706650100e+00,7.637359464502893935e+00,6.387122640256946760e+00,5.191823049616052010e+00,4.006775565518344351e+00
-4.307430538510559348e-02,3.095619283084579010e+00,7.090463240008098467e+00,7.617603798546040750e+00,6.365539063702887468e+00,5.170085711047854637e+00,3.986923363123433983e+00
-4.320197787754731511e-02,3.095354890730497743e+00,7.082923070756974582e+00,7.597901049049582411e+00,6.344033567116583505e+00,5.148430235540022437e+00,3.967151375045321338e+00
-4.332965036998925878e-02,3.095089511076655864e+00,7.075378469381127466e+00,7.578251049932644534e+00,6.322605702190358556e+00,5.126856157314643170e+00,3.947459100054994785e+00
-4.345732286243120246e-02,3.094823144393922476e+00,7.067829512913469614e+00,7.558653635133469884e+00,6.301255024058526111e+00,5.105363014795526233e+00,3.927846040802299932e+00
-4.358499535487303511e-02,3.094555790953799068e+00,7.060276277991977878e+00,7.539108638622675329e+00,6.279981091263420190e+00,5.083950350572258081e+00,3.908311703772628043e+00
-4.371266784731497879e-02,3.094287451028413294e+00,7.052718840859776073e+00,7.519615894416781465e+00,6.258783465721901251e+00,5.062617711363079032e+00,3.888855599244485095e+00
-4.384034033975703348e-02,3.094018124890525190e+00,7.045157277365291293e+00,7.500175236591991812e+00,6.237661712692347038e+00,5.041364647976643631e+00,3.869477241248072019e+00
-4.396801283219864409e-02,3.093747812813524956e+00,7.037591662962451089e+00,7.480786499298041292e+00,6.216615400741973829e+00,5.020190715272491389e+00,3.850176147524903669e+00
-4.409568532464092083e-02,3.093476515071425403e+00,7.030022072710747416e+00,7.461449516771762269e+00,6.195644101714017360e+00,4.999095472119917005e+00,3.830951839488248467e+00
-4.422335781708275348e-02,3.093204231938875726e+00,7.022448581275716251e+00,7.442164123351668437e+00,6.174747390696352589e+00,4.978078481356784657e+00,3.811803842185970570e+00
-4.435103030952458614e-02,3.092930963691151280e+00,7.014871262928993545e+00,7.422930153491414274e+00,6.153924845989142689e+00,4.957139309746027678e+00,3.792731684263808578e+00
-4.447870280196652981e-02,3.092656710604155812e+00,7.007290191548732672e+00,7.403747441774187976e+00,6.133176049073824743e+00,4.936277527932216636e+00,3.773734897931394272e+00
-4.460637529440858451e-02,3.092381472954426780e+00,6.999705440619957919e+00,7.384615822926802409e+00,6.112500584582141627e+00,4.915492710396972775e+00,3.754813018930014845e+00
-4.473404778685052818e-02,3.092105251019128254e+00,6.992117083234953512e+00,7.365535131833841120e+00,6.091898040265614434e+00,4.894784435413771284e+00,3.735965586502679514e+00
-4.486172027929247186e-02,3.091828045076054465e+00,6.984525192093653523e+00,7.346505203551684460e+00,6.071368006965359498e+00,4.874152285002073981e+00,3.717192143366540691e+00
-4.498939277173441553e-02,3.091549855403632030e+00,6.976929839504133923e+00,7.327525873322678684e+00,6.050910078582524498e+00,4.853595844881260390e+00,3.698492235688084939e+00
-4.511706526417647023e-02,3.091270682280917725e+00,6.969331097383091311e+00,7.308596976589124772e+00,6.030523852049083366e+00,4.833114704424137820e+00,3.679865413060960044e+00
-4.524473775661830288e-02,3.090990525987599824e+00,6.961729037256414898e+00,7.289718349007316078e+00,6.010208927299277804e+00,4.812708456610462093e+00,3.661311228486730407e+00
-4.537241024906024656e-02,3.090709386803998981e+00,6.954123730259671454e+00,7.270889826461224281e+00,5.989964907241307479e+00,4.792376697980171407e+00,3.642829238358270771e+00
-4.550008274150207921e-02,3.090427265011068680e+00,6.946515247138797200e+00,7.252111245076421575e+00,5.969791397729978577e+00,4.772119028587155753e+00,3.624419002446376936e+00
-4.562775523394402288e-02,3.090144160890392122e+00,6.938903658250655582e+00,7.233382441233517923e+00,5.949688007539543300e+00,4.751935051952914435e+00,3.606080083888852261e+00
-4.575542772638618860e-02,3.089860074724191552e+00,6.931289033563742485e+00,7.214703251581657817e+00,5.929654348337410674e+00,4.731824375020839746e+00,3.587812049182523388e+00
-4.588310021882813228e-02,3.089575006795319378e+00,6.923671442658919872e+00,7.196073513051838511e+00,5.909690034658458657e+00,4.711786608111021124e+00,3.569614468177782385e+00
-4.601077271126996493e-02,3.089288957387265722e+00,6.916050954730060596e+00,7.177493062869727325e+00,5.889794683879706838e+00,4.691821364875356615e+00,3.551486914075185464e+00
-4.613844520371201963e-02,3.089001926784153973e+00,6.908427638584852204e+00,7.158961738568522470e+00,5.869967916195889757e+00,4.671928262253651987e+00,3.533428963424319225e+00
-4.626611769615396330e-02,3.088713915270746124e+00,6.900801562645622944e+00,7.140479378001587385e+00,5.850209354595757638e+00,4.652106920430584047e+00,3.515440196124444139e+00
-4.639379018859568493e-02,3.088424923132442768e+00,6.893172794950125137e+00,7.122045819354570817e+00,5.830518624838752828e+00,4.632356962793252819e+00,3.497520195426218947e+00
-4.652146268103773963e-02,3.088134950655278654e+00,6.885541403152346973e+00,7.103660901157260454e+00,5.810895355432387888e+00,4.612678015889736471e+00,3.479668547934397616e+00
-4.664913517347968330e-02,3.087843998125930689e+00,6.877907454523500164e+00,7.085324462295456982e+00,5.791339177610631772e+00,4.593069709388995392e+00,3.461884843611360285e+00
-4.677680766592162698e-02,3.087552065831717485e+00,6.870271015952825522e+00,7.067036342021996376e+00,5.771849725312395485e+00,4.573531676041268312e+00,3.444168675780185485e+00
-4.690448015836357065e-02,3.087259154060593591e+00,6.862632153948574398e+00,7.048796379967749992e+00,5.752426635160996504e+00,4.554063551639896623e+00,3.426519641127608651e+00
-4.703215265080562535e-02,3.086965263101161483e+00,6.854990934638940381e+00,7.030604416152103298e+00,5.733069546444057529e+00,4.534664974984072394e+00,3.408937339705964575e+00
-4.715982514324756902e-02,3.086670393242662680e+00,6.847347423773079811e+00,7.012460290993116629e+00,5.713778101094093564e+00,4.515335587842773002e+00,3.391421374933837107e+00
-4.728749763568951270e-02,3.086374544774985296e+00,6.839701686722073681e+00,6.994363845317118411e+00,5.694551943669456939e+00,4.496075034919577718e+00,3.373971353594769518e+00
-4.741517012813145637e-02,3.086077717988662705e+00,6.832053788479980128e+00,6.976314920368007932e+00,5.675390721335942246e+00,4.476882963818729522e+00,3.356586885833904077e+00
-4.754284262057317800e-02,3.085779913174873101e+00,6.824403793664900242e+00,6.958313357816056310e+00,5.656294083848826482e+00,4.457759025012127729e+00,3.339267585151991291e+00
-4.767051511301512168e-02,3.085481130625443047e+00,6.816751766519983491e+00,6.940358999766078618e+00,5.637261683535131240e+00,4.438702871807160832e+00,3.322013068396352242e+00
-4.779818760545717637e-02,3.085181370632848363e+00,6.809097770914610770e+00,6.922451688765461242e+00,5.618293175276630080e+00,4.419714160315796114e+00,3.304822955748991653e+00
-4.792586009789900903e-02,3.084880633490216351e+00,6.801441870345469098e+00,6.904591267811416522e+00,5.599388216492902970e+00,4.400792549424276778e+00,3.287696870711088071e+00
-4.805353259034095270e-02,3.084578919491323123e+00,6.793784127937639639e+00,6.886777580357699158e+00,5.580546467124618104e+00,4.381937700763556265e+00,3.270634440083947769e+00
-4.818120508278300740e-02,3.084276228930597608e+00,6.786124606445791407e+00,6.869010470321032180e+00,5.561767589617280017e+00,4.363149278680731769e+00,3.253635293946625762e+00
-4.830887757522484005e-02,3.083972562103125092e+00,6.778463368255357224e+00,6.851289782086896096e+00,5.543051248905043416e+00,4.344426950211009775e+00,3.236699065629892402e+00
-4.843655006766689475e-02,3.083667919304642790e+00,6.770800475383630612e+00,6.833615360514599502e+00,5.524397112394448861e+00,4.325770385050052624e+00,3.219825391686583327e+00
-4.856422256010883842e-02,3.083362300831546499e+00,6.763135989481061650e+00,6.815987050942221792e+00,5.505804849948661150e+00,4.307179255527250561e+00,3.203013911859028617e+00
-4.869189505255056005e-02,3.083055706980890598e+00,6.755469971832399168e+00,6.798404699190609080e+00,5.487274133871313353e+00,4.288653236579006212e+00,3.186264269043057151e+00
-4.881956754499261475e-02,3.082748138050385833e+00,6.747802483357872916e+00,6.780868151566942004e+00,5.468804638890434333e+00,4.270192005722444506e+00,3.169576109249343521e+00
-4.894724003743455842e-02,3.082439594338407751e+00,6.740133584614538265e+00,6.763377254868046862e+00,5.450396042142603648e+00,4.251795243029700799e+00,3.152949081562613998e+00
-4.907491252987650210e-02,3.082130076143987374e+00,6.732463335797401527e+00,6.745931856382685332e+00,5.432048023156514915e+00,4.233462631101884810e+00,3.136382838098415782e+00
-4.920258502231855680e-02,3.081819583766827186e+00,6.724791796740720251e+00,6.728531803893637253e+00,5.413760263836722153e+00,4.215193855043485982e+00,3.119877033958645018e+00
-4.933025751476050047e-02,3.081508117507288702e+00,6.717119026919268876e+00,6.711176945679185657e+00,5.395532448447116991e+00,4.196988602436761973e+00,3.103431327185947275e+00
-4.945793000720233312e-02,3.081195677666404453e+00,6.709445085449577739e+00,6.693867130513978303e+00,5.377364263594111904e+00,4.178846563315985918e+00,3.087045378717467425e+00
-4.958560249964427680e-02,3.080882264545869553e+00,6.701770031091195179e+00,6.676602207669406042e+00,5.359255398209622712e+00,4.160767430141685708e+00,3.070718852338613303e+00
-4.971327499208633149e-02,3.080567878448052355e+00,6.694093922248004702e+00,6.659382026913569064e+00,5.341205543533855682e+00,4.142750897774799768e+00,3.054451414637344708e+00
-4.984094748452838619e-02,3.080252519675990452e+00,6.686416816969492416e+00,6.642206438510640965e+00,5.323214393097743802e+00,4.124796663450622347e+00,3.038242734959399449e+00
-4.996861997697010782e-02,3.079936188533396457e+00,6.678738772952049985e+00,6.625075293219785166e+00,5.305281642705108602e+00,4.106904426752537418e+00,3.022092485364988868e+00
-5.009629246941205150e-02,3.079618885324652666e+00,6.671059847540194099e+00,6.607988442293435405e+00,5.287406990414340591e+00,4.089073889585379540e+00,3.006000340587288822e+00
-5.022396496185432824e-02,3.079300610354819057e+00,6.663380097727942264e+00,6.590945737475433219e+00,5.269590136520142742e+00,4.071304756148895976e+00,2.989965977993576107e+00
-5.035163745429604987e-02,3.078981363929634174e+00,6.655699580160156614e+00,6.573947030998646746e+00,5.251830783534854774e+00,4.053596732910881073e+00,2.973989077549006765e+00
-5.047930994673799354e-02,3.078661146355512024e+00,6.648018351133666570e+00,6.556992175581701332e+00,5.234128636169011806e+00,4.035949528579591217e+00,2.958069321782984318e+00
-5.060698243917993722e-02,3.078339957939548732e+00,6.640336466598748544e+00,6.540081024426063649e+00,5.216483401312435930e+00,4.018362854076756641e+00,2.942206395759552784e+00
-5.073465493162176987e-02,3.078017798989521214e+00,6.632653982160352513e+00,6.523213431212196767e+00,5.198894788014460921e+00,4.000836422509820522e+00,2.926399987050738005e+00
-5.086232742406393559e-02,3.077694669813889838e+00,6.624970953079377445e+00,6.506389250095478971e+00,5.181362507464067235e+00,3.983369949144180300e+00,2.910649785713628201e+00
-5.098999991650587926e-02,3.077370570721800203e+00,6.617287434274089719e+00,6.489608335702055975e+00,5.163886272970077407e+00,3.965963151375597739e+00,2.894955484271357626e+00
-5.111767240894760089e-02,3.077045502023085355e+00,6.609603480321307956e+00,6.472870543123931064e+00,5.146465799940705743e+00,3.948615748702116068e+00,2.879316777697330743e+00
-5.124534490138976661e-02,3.076719464028263129e+00,6.601919145457712190e+00,6.456175727914005513e+00,5.129100805863182622e+00,3.931327462696229347e+00,2.863733363403201615e+00
-5.137301739383182131e-02,3.076392457048544138e+00,6.594234483581271178e+00,6.439523746081104782e+00,5.111791010283531556e+00,3.914098016977426653e+00,2.848204941230539244e+00
-5.150068988627343192e-02,3.076064481395828665e+00,6.586549548252441433e+00,6.422914454084342140e+00,5.094536134785804471e+00,3.896927137184424961e+00,2.832731213445238261e+00
-5.162836237871548661e-02,3.075735537382710660e+00,6.578864392695413343e+00,6.406347708827306420e+00,5.077335902971302772e+00,3.879814550947736862e+00,2.817311884734934768e+00
-5.175603487115743029e-02,3.075405625322478187e+00,6.571179069799581107e+00,6.389823367652605945e+00,5.060190040438346415e+00,3.862759987863082056e+00,2.801946662209502392e+00
-5.188370736359926294e-02,3.075074745529116527e+00,6.563493632120708021e+00,6.373341288335606869e+00,5.043098274761385724e+00,3.845763179464587012e+00,2.786635255403173250e+00
-5.201137985604098457e-02,3.074742898317305517e+00,6.555808131882261414e+00,6.356901329078380236e+00,5.026060335470523555e+00,3.828823859198827062e+00,2.771377376278830074e+00
-5.213905234848292825e-02,3.074410084002427546e+00,6.548122620976704056e+00,6.340503348503533587e+00,5.009075954031115607e+00,3.811941762399459144e+00,2.756172739233650582e+00
-5.226672484092509396e-02,3.074076302900564883e+00,6.540437150966806001e+00,6.324147205647951964e+00,4.992144863823479106e+00,3.795116626262523774e+00,2.741021061105699097e+00
-5.239439733336703764e-02,3.073741555328503239e+00,6.532751773086935998e+00,6.307832759956505164e+00,4.975266800122785327e+00,3.778348189822545500e+00,2.725922061180993339e+00
-5.252206982580898131e-02,3.073405841603730870e+00,6.525066538244320924e+00,6.291559871275688387e+00,4.958441500079077358e+00,3.761636193929422056e+00,2.710875461200518366e+00
-5.264974231825070294e-02,3.073069162044443470e+00,6.517381497020373615e+00,6.275328399847377447e+00,4.941668702697647575e+00,3.744980381226374888e+00,2.695880985366899907e+00
-5.277741481069264662e-02,3.072731516969541943e+00,6.509696699671943421e+00,6.259138206302520047e+00,4.924948148819537685e+00,3.728380496128791854e+00,2.680938360350037186e+00
-5.290508730313492336e-02,3.072392906698639958e+00,6.502012196132626265e+00,6.242989151655025992e+00,4.908279581102451772e+00,3.711836284804267194e+00,2.666047315291512732e+00
-5.303275979557664499e-02,3.072053331552060396e+00,6.494328036014099581e+00,6.226881097295753342e+00,4.891662744002005958e+00,3.695347495153793016e+00,2.651207581807277780e+00
-5.316043228801847764e-02,3.071712791850838009e+00,6.486644268607300035e+00,6.210813904986344447e+00,4.875097383752969193e+00,3.678913876793810100e+00,2.636418893987915180e+00
-5.328810478046075438e-02,3.071371287916719872e+00,6.478960942883769114e+00,6.194787436853539830e+00,4.858583248351219019e+00,3.662535181039838772e+00,2.621680988396794199e+00
-5.341577727290236499e-02,3.071028820072174703e+00,6.471278107497009380e+00,6.178801555383674149e+00,4.842120087536045503e+00,3.646211160891321690e+00,2.606993604065475534e+00
-5.354344976534441969e-02,3.070685388640381319e+00,6.463595810783600903e+00,6.162856123416883491e+00,4.825707652772289968e+00,3.629941571017206048e+00,2.592356482485690172e+00
-5.367112225778636336e-02,3.070340993945243735e+00,6.455914100764669428e+00,6.146951004142212405e+00,4.809345697233590400e+00,3.613726167743492645e+00,2.577769367598803818e+00
-5.379879475022819602e-02,3.069995636311384057e+00,6.448233025147057873e+00,6.131086061092398509e+00,4.793033975785368384e+00,3.597564709041387143e+00,2.563232005781470590e+00
-5.392646724267025071e-02,3.069649316064142930e+00,6.440552631324633737e+00,6.115261158139116304e+00,4.776772244968411130e+00,3.581456954516863966e+00,2.548744145828103935e+00
-5.405413973511219439e-02,3.069302033529594631e+00,6.432872966379640012e+00,6.099476159488615323e+00,4.760560262982918900e+00,3.565402665401512294e+00,2.534305538930112345e+00
-5.418181222755424908e-02,3.068953789034529311e+00,6.425194077083905775e+00,6.083730929677338750e+00,4.744397789672582633e+00,3.549401604544136113e+00,2.519915938651497100e+00
-5.430948471999619276e-02,3.068604582906469425e+00,6.417516009900206875e+00,6.068025333568138890e+00,4.728284586509280629e+00,3.533453536403672768e+00,2.505575100901493268e+00
-5.443715721243813643e-02,3.068254415473666619e+00,6.409838810983522706e+00,6.052359236346561033e+00,4.712220416577856952e+00,3.517558227042821173e+00,2.491282783903909781e+00
-5.456482970488008011e-02,3.067903287065101292e+00,6.402162526182348934e+00,6.036732503517599824e+00,4.696205044561340358e+00,3.501715444122652787e+00,2.477038748163722381e+00
-5.469250219732180174e-02,3.067551198010487035e+00,6.394487201040025326e+00,6.021145000902762057e+00,4.680238236726407486e+00,3.485924956897942906e+00,2.462842756430997593e+00
-5.482017468976385643e-02,3.067198148640270627e+00,6.386812880795971203e+00,6.005596594637298224e+00,4.664319760908935741e+00,3.470186536212978012e+00,2.448694573662331564e+00
-5.494784718220591113e-02,3.066844139285636484e+00,6.379139610387102088e+00,5.990087151168134838e+00,4.648449386500166369e+00,3.454499954498249092e+00,2.434593966980591606e+00
-5.507551967464774378e-02,3.066489170278503984e+00,6.371467434449091805e+00,5.974616537251814741e+00,4.632626884432700543e+00,3.438864985767176030e+00,2.420540705632685974e+00
-5.520319216708968746e-02,3.066133241951534139e+00,6.363796397317655895e+00,5.959184619952845097e+00,4.616852027166792105e+00,3.423281405613205930e+00,2.406534560946118617e+00
-5.533086465953185318e-02,3.065776354638124701e+00,6.356126543029928300e+00,5.943791266642582727e+00,4.601124588676944960e+00,3.407748991207208533e+00,2.392575306284825842e+00
-5.545853715197368583e-02,3.065418508672421272e+00,6.348457915325828260e+00,5.928436344998408103e+00,4.585444344438633912e+00,3.392267521294851207e+00,2.378662717004513816e+00
-5.558620964441562950e-02,3.065059704389307971e+00,6.340790557649286008e+00,5.913119723002996153e+00,4.569811071414874526e+00,3.376836776193608891e+00,2.364796570407714071e+00
-5.571388213685757318e-02,3.064699942124418541e+00,6.333124513149681611e+00,5.897841268944351789e+00,4.554224548043317000e+00,3.361456537789941912e+00,2.350976645699594414e+00
-5.584155462929929481e-02,3.064339222214133684e+00,6.325459824683166588e+00,5.882600851415932475e+00,4.538684554223187284e+00,3.346126589535896478e+00,2.337202723944328486e+00
-5.596922712174123848e-02,3.063977544995579727e+00,6.317796534813973075e+00,5.867398339317081657e+00,4.523190871302244176e+00,3.330846716445182487e+00,2.323474588022610199e+00
-5.609689961418329318e-02,3.063614910806637504e+00,6.310134685815848243e+00,5.852233601854058165e+00,4.507743282064074819e+00,3.315616705088947569e+00,2.309792022590937854e+00
-5.622457210662512583e-02,3.063251319985940579e+00,6.302474319673394554e+00,5.837106508541180183e+00,4.492341570715212562e+00,3.300436343590678501e+00,2.296154814042612458e+00
-5.635224459906718053e-02,3.062886772872873919e+00,6.294815478083393145e+00,5.822016929202233904e+00,4.476985522872229062e+00,3.285305421620275279e+00,2.282562750470841895e+00
-5.647991709150912421e-02,3.062521269807580548e+00,6.287158202456263112e+00,5.806964733972503900e+00,4.461674925549167448e+00,3.270223730387600725e+00,2.269015621634594915e+00
-5.660758958395084584e-02,3.062154811130963328e+00,6.279502533917396434e+00,5.791949793300794624e+00,4.446409567144662844e+00,3.255191062634815058e+00,2.255513218926824770e+00
-5.673526207639278951e-02,3.061787397184676962e+00,6.271848513308519557e+00,5.776971977951816051e+00,4.431189237429185468e+00,3.240207212627844058e+00,2.242055335345626066e+00
-5.686293456883484421e-02,3.061419028311145762e+00,6.264196181189168655e+00,5.762031159009048942e+00,4.416013727532447142e+00,3.225271976147023878e+00,2.228641765468482028e+00
-5.699060706127678788e-02,3.061049704853553433e+00,6.256545577838057426e+00,5.747127207877672284e+00,4.400882829930637286e+00,3.210385150476531280e+00,2.215272305429379252e+00
-5.711827955371873156e-02,3.060679427155848398e+00,6.248896743254458208e+00,5.732259996287743853e+00,4.385796338433672226e+00,3.195546534392773808e+00,2.201946752898944926e+00
-5.724595204616067523e-02,3.060308195562744693e+00,6.241249717159646160e+00,5.717429396297745825e+00,4.370754048172562634e+00,3.180755928151862033e+00,2.188664907067667365e+00
-5.737362453860284095e-02,3.059936010419725072e+00,6.233604538998294586e+00,5.702635280298247622e+00,4.355755755586691258e+00,3.166013133475940489e+00,2.175426568631918300e+00
-5.750129703104467360e-02,3.059562872073044559e+00,6.225961247939963528e+00,5.687877521015941795e+00,4.340801258411302932e+00,3.151317953538690375e+00,2.162231539782862644e+00
-5.762896952348661728e-02,3.059188780869726454e+00,6.218319882880413374e+00,5.673155991517548458e+00,4.325890355664657960e+00,3.136670192949522207e+00,2.149079624197586469e+00
-5.775664201592833891e-02,3.058813737157570767e+00,6.210680482443152073e+00,5.658470565214327230e+00,4.311022847635676669e+00,3.122069657737280846e+00,2.135970627032942382e+00
-5.788431450837028258e-02,3.058437741285148448e+00,6.203043084980763844e+00,5.643821115866335170e+00,4.296198535871221580e+00,3.107516155332688434e+00,2.122904354921004266e+00
-5.801198700081255932e-02,3.058060793601810712e+00,6.195407728576432405e+00,5.629207517587175857e+00,4.281417223163758834e+00,3.093009494550303273e+00,2.109880615966543527e+00
-5.813965949325450300e-02,3.057682894457689038e+00,6.187774451045394031e+00,5.614629644848786683e+00,4.266678713539022283e+00,3.078549485569694433e+00,2.096899219745748333e+00
-5.826733198569622463e-02,3.057304044203693394e+00,6.180143289936292916e+00,5.600087372486085791e+00,4.251982812243483956e+00,3.064135939915705986e+00,2.083959977305723577e+00
-5.839500447813827932e-02,3.056924243191514901e+00,6.172514282532644891e+00,5.585580575701984074e+00,4.237329325732205554e+00,3.049768670438440132e+00,2.071062701164805286e+00
-5.852267697058033402e-02,3.056543491773633825e+00,6.164887465854365090e+00,5.571109130072549931e+00,4.222718061656854260e+00,3.035447491292848632e+00,2.058207205313142385e+00
-5.865034946302216667e-02,3.056161790303312920e+00,6.157262876659150841e+00,5.556672911551990168e+00,4.208148828853593315e+00,3.021172217917711844e+00,2.045393305212879209e+00
-5.877802195546411035e-02,3.055779139134601863e+00,6.149640551443900094e+00,5.542271796477730383e+00,4.193621437331149338e+00,3.006942667014378401e+00,2.032620817797793134e+00
-5.890569444790605402e-02,3.055395538622343921e+00,6.142020526446216877e+00,5.527905661575712060e+00,4.179135698259218046e+00,2.992758656525536409e+00,2.019889561472160366e+00
-5.903336694034799770e-02,3.055010989122173282e+00,6.134402837645824391e+00,5.513574383965512915e+00,4.164691423956794480e+00,2.978620005613661803e+00,2.007199356108123389e+00
-5.916103943279005239e-02,3.054625490990516834e+00,6.126787520765999417e+00,5.499277841165532088e+00,4.150288427880763464e+00,2.964526534639577715e+00,1.994550023041517184e+00
-5.928871192523199607e-02,3.054239044584596385e+00,6.119174611275034259e+00,5.485015911098213515e+00,4.135926524614690791e+00,2.950478065141123096e+00,1.981941385065792094e+00
-5.941638441767382872e-02,3.053851650262434880e+00,6.111564144387646280e+00,5.470788472095136079e+00,4.121605529857673922e+00,2.936474419811895054e+00,1.969373266423660063e+00
-5.954405691011577240e-02,3.053463308382848851e+00,6.103956155066398992e+00,5.456595402902106429e+00,4.107325260413453805e+00,2.922515422480296277e+00,1.956845492796397412e+00
-5.967172940255771607e-02,3.053074019305461739e+00,6.096350678023153336e+00,5.442436582684262447e+00,4.093085534179748741e+00,2.908600898088955944e+00,1.944357891290617868e+00
-5.979940189499954872e-02,3.052683783390697236e+00,6.088747747720479886e+00,5.428311891031022185e+00,4.078886170137715261e+00,2.894730672674442395e+00,1.931910290422277132e+00
-5.992707438744160342e-02,3.052292600999782834e+00,6.081147398373030200e+00,5.414221207960910220e+00,4.064726988341549330e+00,2.880904573347389253e+00,1.919502520097847054e+00
-6.005474687988354709e-02,3.051900472494758709e+00,6.073549663949007638e+00,5.400164413926474616e+00,4.050607809908487233e+00,2.867122428273274348e+00,1.907134411592866785e+00
-6.018241937232526872e-02,3.051507398238469282e+00,6.065954578171512068e+00,5.386141389818880576e+00,4.036528457008770054e+00,2.853384066653524176e+00,1.894805797527481239e+00
-6.031009186476721240e-02,3.051113378594569436e+00,6.058362174519903220e+00,5.372152016972423283e+00,4.022488752855868377e+00,2.839689318707208532e+00,1.882516511839298134e+00
-6.043776435720926710e-02,3.050718413927529404e+00,6.050772486231240421e+00,5.358196177169096686e+00,4.008488521697056939e+00,2.826038015653490998e+00,1.870266389753770131e+00
-6.056543684965109975e-02,3.050322504602635654e+00,6.043185546301637068e+00,5.344273752642845210e+00,3.994527588804046125e+00,2.812429989694523069e+00,1.858055267751952400e+00
-6.069310934209315445e-02,3.049925650985986003e+00,6.035601387487536051e+00,5.330384626083581878e+00,3.980605780463686294e+00,2.798865073998854314e+00,1.845882983535884758e+00
-6.082078183453509812e-02,3.049527853444505165e+00,6.028020042307168147e+00,5.316528680641365412e+00,3.966722923969214332e+00,2.785343102685770234e+00,1.833749375992192121e+00
-6.094845432697693077e-02,3.049129112345931425e+00,6.020441543041798127e+00,5.302705799930061303e+00,3.952878847611309698e+00,2.771863910809898357e+00,1.821654285153537778e+00
-6.107612681941898547e-02,3.048729428058828184e+00,6.012865921737049035e+00,5.288915868031000223e+00,3.939073380669531499e+00,2.758427334346591930e+00,1.809597552158694000e+00
-6.120379931186104017e-02,3.048328800952586626e+00,6.005293210204268206e+00,5.275158769496517408e+00,3.925306353403992699e+00,2.745033210177951766e+00,1.797579019211391405e+00
-6.133147180430276180e-02,3.047927231397421721e+00,5.997723440021767161e+00,5.261434389353160768e+00,3.911577597047066757e+00,2.731681376079296619e+00,1.785598529538109158e+00
-6.145914429674492752e-02,3.047524719764376222e+00,5.990156642536045517e+00,5.247742613104623643e+00,3.897886943795194181e+00,2.718371670706091869e+00,1.773655927345128891e+00
-6.158681678918676017e-02,3.047121266425327324e+00,5.982592848863205859e+00,5.234083326734896957e+00,3.884234226801285494e+00,2.705103933581818776e+00,1.761751057775660989e+00
-6.171448928162859282e-02,3.046716871752983558e+00,5.975032089890036424e+00,5.220456416710628211e+00,3.870619280166706755e+00,2.691878005085776682e+00,1.749883766866442647e+00
-6.184216177407064752e-02,3.046311536120886565e+00,5.967474396275314952e+00,5.206861769983685662e+00,3.857041938933849057e+00,2.678693726441752965e+00,1.738053901505012044e+00
-6.196983426651259119e-02,3.045905259903416873e+00,5.959919798451053907e+00,5.193299273993437382e+00,3.843502039078793509e+00,2.665550939707058475e+00,1.726261309387523646e+00
-6.209750675895464589e-02,3.045498043475793892e+00,5.952368326623628469e+00,5.179768816668618214e+00,3.829999417503957115e+00,2.652449487761814773e+00,1.714505838977331775e+00
-6.222517925139647854e-02,3.045089887214078583e+00,5.944820010775031527e+00,5.166270286429242908e+00,3.816533912031162323e+00,2.639389214298834663e+00,1.702787339464936878e+00
-6.235285174383842222e-02,3.044680791495171235e+00,5.937274880663954590e+00,5.152803572187998782e+00,3.803105361394598205e+00,2.626369963813615538e+00,1.691105660729169458e+00
-6.248052423628058794e-02,3.044270756696821234e+00,5.929732965827002822e+00,5.139368563351679242e+00,3.789713605234193317e+00,2.613391581594890045e+00,1.679460653300238082e+00
-6.260819672872242059e-02,3.043859783197623958e+00,5.922194295579848777e+00,5.125965149822321543e+00,3.776358484089110679e+00,2.600453913715398802e+00,1.667852168324626572e+00
-6.273586922116425324e-02,3.043447871377022995e+00,5.914658899018261806e+00,5.112593221997884463e+00,3.763039839391182362e+00,2.587556807022735050e+00,1.656280057531877015e+00
-6.286354171360619691e-02,3.043035021615311919e+00,5.907126805019263571e+00,5.099252670773008589e+00,3.749757513458833458e+00,2.574700109130707570e+00,1.644744173203880333e+00
-6.299121420604802957e-02,3.042621234293640953e+00,5.899598042242227613e+00,5.085943387539414218e+00,3.736511349491047795e+00,2.561883668410830595e+00,1.633244368146453684e+00
-6.311888669849019529e-02,3.042206509794009861e+00,5.892072639129888323e+00,5.072665264185964418e+00,3.723301191561426027e+00,2.549107333983873236e+00,1.621780495663338817e+00
-6.324655919093213896e-02,3.041790848499281275e+00,5.884550623909492018e+00,5.059418193098772498e+00,3.710126884612704679e+00,2.536370955711906738e+00,1.610352409533038820e+00
-6.337423168337397161e-02,3.041374250793173584e+00,5.877032024593727755e+00,5.046202067160727722e+00,3.696988274451111778e+00,2.523674384190134568e+00,1.598959963988028754e+00
-6.350190417581602631e-02,3.040956717060265380e+00,5.869516868981786928e+00,5.033016779751019243e+00,3.683885207741146584e+00,2.511017470739107971e+00,1.587603013696875509e+00
-6.362957666825808101e-02,3.040538247686001228e+00,5.862005184660402435e+00,5.019862224744471746e+00,3.670817532000605343e+00,2.498400067397119617e+00,1.576281413749148097e+00
-6.375724916069991366e-02,3.040118843056689002e+00,5.854496999004824787e+00,5.006738296510508057e+00,3.657785095595655900e+00,2.485822026912566596e+00,1.564995019642927865e+00


==> data/laser_power_1dB_loss_0.25_Vp_200GBd.csv <==
laser_powers,IQ,1,2,3,4,5,6
-40,-18.2852734541445,-2.29866175391426,-0.77452579484775,-0.446749464815023,-1.13580614847901,-2.10061884141663,-3.09827125128535
-39,-17.2852734541444,-1.9451012755853,-0.12047511406703,0.467366386075561,-0.145508929819055,-1.10126354605804,-2.0983083371817
-38,-16.2852734541445,-1.64218728545919,0.479862324562418,1.36160501157857,0.842306735033389,-0.102075045053221,-1.09835502510874
-37,-15.2852734541445,-1.38554879225585,1.02396273024962,2.23202011287709,1.82701601271174,0.896903553800209,-0.0984138010128516
-36,-14.2852734541445,-1.17030295962628,1.51067989866768,3.07419500091095,2.80784236891344,1.89561802741742,0.901512205638907
-35,-13.2852734541445,-0.991383846750473,1.94036148216668,3.88332817307868,3.78382392596494,2.89400018646402,1.90141905532502
-34,-12.2852734541445,-0.843816288959615,2.31481336301289,4.65438658030519,4.75377415775502,3.89196430195879,2.90130178886858
-33,-11.2852734541445,-0.722917746838605,2.63711965159807,5.38233313692335,5.71623700782706,4.88940263151793,3.90115416364879
-32,-10.2852734541445,-0.624427042637992,2.91135495923732,6.06242238287897,6.66943723988443,5.88617982651215,4.90096832164313
-31,-9.28527345414445,-0.544569518331012,3.14224251073225,6.69054074931483,7.6112279771526,6.88212595303755,5.90073437172678
-30,-8.28527345414445,-0.480073089647466,3.33481266125002,7.2635496137769,8.53903907428523,7.87702780338784,6.90043986415068
-29,-7.28527345414445,-0.428150298192131,3.49410441692467,7.77957690258261,9.44983226200589,8.87061811121501,7.90006912947443
-28,-6.28527345414445,-0.386459555824013,3.6249344069647,8.23820326540623,10.3400718481795,9.86256221484939,8.89960244716512
-27,-5.28527345414445,-0.353055827021406,3.73174014166067,8.64050502970651,11.2057228273784,10.8524416439591,9.8990150002444
-26,-4.28527345414445,-0.326337982798555,3.81849147314435,8.98894487136896,12.0422908088002,11.8397340436645,10.898275561356
-25,-3.28527345414445,-0.30499748339114,3.88865711376388,9.28713302068459,12.8449189626788,12.8237888126574,11.8973448419292
-24,-2.28527345414445,-0.28797107356082,3.94521095701405,9.53950586832755,13.6085545098345,13.8037978427253,12.8961734191328
-23,-1.28527345414445,-0.274398783921052,3.99066406216199,9.75097796739959,14.328189458819,14.7787608450173,13.894699134342
-22,-0.28527345414445,-0.26358762238887,4.02711085010184,9.92661737317821,14.999166627043,15.747444990451,14.8928438310953
-21,0.714726545855549,-0.254980790961233,4.05628112831853,10.0713783381191,15.6175239890177,16.7083390574573,15.8905092691102
-20,1.71472654585555,-0.248131965384139,4.07959234499085,10.1899067773938,16.1803326422553,17.659603072868,16.8875720130031
-19,2.71472654585555,-0.242684042394442,4.09819868736935,10.2864182862842,16.6859730914794,18.5990156706333,17.8838770491034
-18,3.71472654585555,-0.238351727834968,4.11303524932197,10.3646384563474,17.1342976248072,19.5239231902692,18.8792298307046
-17,4.71472654585555,-0.234907365569491,4.12485657673252,10.4277907931009,17.526645463529,20.4311969450371,19.8733863913925
-16,5.71472654585555,-0.232169463310394,4.13426957570675,10.4786172354318,17.8657074834477,21.3172080094447,20.8660410991007
-15,6.71472654585555,-0.229993439520578,4.14176115311551,10.5194183447086,18.1552685385753,22.177831919712,21.8568115536987
-14,7.71472654585555,-0.228264185059825,4.147721147763,10.552103220739,18.3998771080877,23.0084980224263,22.8452200651194
-13,8.71472654585555,-0.226890098560024,4.15246117550364,10.5782421867245,18.6044981935998,23.8042984924443,23.8306710995945
-12,9.71472654585555,-0.22579831294719,4.15623000364512,10.5991178061245,18.7741970527273,24.5601685274932,24.8124240690677
-11,10.7147265458555,-0.224930881169149,4.15922602277091,10.6157717078803,18.9138844232145,25.2711403290816,25.7895608958674
-10,11.7147265458555,-0.224241732125785,4.16160731914345,10.6290460347265,19.028135489239,25.9326588112751,26.7609479602951
-9,12.7147265458555,-0.223694243640379,4.16349978102383,10.6396191981068,19.1210801145342,26.5409285945067,27.7251924030191
-8,13.7147265458555,-0.223259308887332,4.1650036048309,10.6480361430782,19.1963529028145,27.0932448551369,28.6805934009214
-7,14.7147265458555,-0.222913796889033,4.16619850574374,10.6547336046913,19.257088079443,27.5882521244636,29.6250900788417
-6,15.7147265458555,-0.22263932736293,4.16714788362086,10.6600609578725,19.305944441425,28.0260811554831,30.5562092799362
-5,16.7147265458555,-0.22242129610647,4.16790214920117,10.6642972869021,19.3451479497472,28.4083355119368,31.4710185793605
-4,17.7147265458555,-0.222248099922525,4.16850137701678,10.6676652700183,19.3765425797864,28.7379307143096,32.3660926657588
-3,18.7147265458555,-0.222110520381044,4.16897741951796,10.6703424166953,19.4016429693423,29.0188189691166,33.2375042803546
-2,19.7147265458555,-0.222001233960686,4.16935559070705,10.6724701265819,19.4216848186675,29.2556515809872,34.0808536619681
-1,20.7147265458556,-0.221914422711444,4.16965600622925,10.6741609698036,19.4376708008486,29.4534343979293,34.8913517579891
0,21.7147265458555,-0.221845464848428,4.16989464957078,10.6755045236039,19.450410985494,29.6172211724347,35.6639707014386
1,22.7147265458555,-0.221790688890528,4.17008422006059,10.67657204261,19.4605575756372,29.751872008078,36.3936684749472
2,23.7147265458555,-0.221747178308237,4.1702348071503,10.6774201901362,19.4686342266238,29.8618860394574,37.0756822625111
3,24.7147265458555,-0.221712616313557,4.17035442644859,10.6780940157237,19.4750604598525,29.9513037627496,37.7058676630618
4,25.7147265458556,-0.22168516254932,4.17044944578265,10.6786293289275,19.4801717834367,30.0236665489949,38.2810425952033
5,26.7147265458555,-0.221663355125558,4.1705249238041,10.6790545903471,19.4842361434433,30.082018147379,38.7992819319909
6,27.7147265458555,-0.221646032795101,4.17058487906247,10.6793924171779,19.487467292184,30.1289337470421,39.2601085878563
7,28.7147265458555,-0.22163227312969,4.17063250380688,10.6796607812966,19.4900355991339,30.1665647118402,39.664542365673
8,29.7147265458555,-0.221621343407886,4.17067033385821,10.6798739623117,19.4920767607965,30.1966901701099,40.0149962627624
9,30.7147265458556,-0.221612661601657,4.17070038357094,10.6800433054688,19.4936987970775,30.2207694899541,40.3150419076854
10,31.7147265458556,-0.221605765385472,4.17072425305439,10.6801778242257,19.494987658159,30.2399919739252,40.5690903175065
11,32.7147265458555,-0.22160028751844,4.17074321335253,10.6802846792417,19.4960117095602,30.255321800863,40.7820439208132
12,33.7147265458555,-0.221595936289069,4.17075827411167,10.6803695590716,19.4968253146172,30.2675373952963,40.9589702493158
13,34.7147265458555,-0.221592479981614,4.17077023733511,10.6804369826993,19.4974716927248,30.2772651323832,41.104832023059
14,35.7147265458555,-0.221589734537055,4.17077974008475,10.6804905399365,19.4979851976732,30.2850077065319,41.2242897332355
15,36.7147265458556,-0.221587553751688,4.17078728840192,10.6805330824328,19.4983931324257,30.2911677038469,41.3215770096332
16,37.7147265458555,-0.221585821491517,4.17079328425272,10.6805668754358,19.4987171938265,30.2960669978372,41.4004387963423
17,38.7147265458555,-0.221584445507861,4.1707980469322,10.6805937183595,19.4989746221803,30.2999625879372,41.4641177214906
18,39.7147265458555,-0.221583352524882,4.17080183006671,10.6806150405701,19.499179115665,30.3030594572728,41.5153736181297
19,40.7147265458556,-0.221582484337445,4.17080483511961,10.6806319774785,19.4993415574759,30.3055209627356,41.5565231598715
20,41.7147265458556,-0.221581794711528,4.17080722211946,10.6806454309901,19.4994705939229,30.3074772007464,41.5894895490668


==> data/maxSNR_bit_sequence_length_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
symbol_length,bit_sequence_length,1,2,3,4,5,6
4.00E+00,1.60E+01,9.05E+00,1.61E+01,2.23E+01,2.59E+01,2.96E+01,3.03E+01
8.00E+00,3.20E+01,7.40E+00,1.52E+01,2.05E+01,2.88E+01,3.34E+01,3.55E+01
1.60E+01,6.40E+01,5.01E+00,1.31E+01,2.02E+01,3.06E+01,3.56E+01,3.80E+01
3.20E+01,1.28E+02,5.15E+00,1.03E+01,1.83E+01,3.05E+01,3.73E+01,4.02E+01
6.40E+01,2.56E+02,5.11E+00,1.05E+01,1.83E+01,2.76E+01,3.91E+01,4.33E+01
1.28E+02,5.12E+02,4.07E+00,9.99E+00,1.82E+01,2.92E+01,3.88E+01,4.70E+01
2.56E+02,1.02E+03,3.72E+00,9.76E+00,1.88E+01,2.80E+01,3.91E+01,4.90E+01
5.12E+02,2.05E+03,3.68E+00,9.78E+00,1.79E+01,2.78E+01,3.98E+01,4.89E+01
1.02E+03,4.10E+03,3.58E+00,9.66E+00,1.72E+01,2.73E+01,3.79E+01,4.66E+01
2.05E+03,8.19E+03,3.51E+00,9.53E+00,1.69E+01,2.65E+01,3.76E+01,4.52E+01
4.10E+03,1.64E+04,3.52E+00,9.44E+00,1.66E+01,2.58E+01,3.56E+01,4.23E+01


==> data/maxSNR_dispserion_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_BW_55_GHz_power_limit_None.csv <==
disp,1,2,3,4,5,6
0.000000000000000000e+00,4.312825644126085045e+00,4.312825644126085045e+00,4.312825644126082381e+00,4.312825644126085045e+00,4.312825644126086821e+00,4.312825644126086821e+00
1.047210100637994828e-01,4.262703196741649769e+00,6.892328174221299619e+00,1.144150698127175581e+01,1.659578421498860124e+01,2.306996584485099078e+01,2.969080156878380805e+01
2.094420201275989657e-01,4.214658242236813734e+00,8.239060493337294844e+00,1.413522751349622553e+01,2.154013342683843746e+01,2.999253771954044723e+01,3.734846463920227677e+01
3.141630301913985179e-01,4.079353920932529576e+00,9.110384780970319341e+00,1.613764947040212760e+01,2.302950772152666303e+01,3.215363896597894922e+01,4.055861987440873406e+01
4.188840402551979314e-01,3.863405666645918668e+00,9.764050683682992116e+00,1.582987488914144691e+01,2.411123006816291436e+01,3.433088515732895729e+01,4.470108935727765243e+01
5.236050503189975114e-01,3.853293478075791256e+00,9.241602926457154865e+00,1.697903180563932324e+01,2.522927373840680687e+01,3.574734736226722021e+01,4.583339726466131481e+01
6.283260603827970359e-01,3.895292626620373788e+00,9.356077394786742829e+00,1.712039577221078446e+01,2.591125719397873439e+01,3.694821218082169878e+01,4.665292599638480908e+01
7.330470704465964493e-01,3.905902529798885858e+00,9.543198762971167426e+00,1.721190089444802851e+01,2.677879320701001120e+01,3.705889888597668147e+01,4.733939635206223073e+01
8.377680805103958628e-01,3.748967344054019879e+00,9.963912029980427576e+00,1.766674541631717332e+01,2.689921385862582426e+01,3.815569169984487985e+01,4.785417448667011797e+01
9.424890905741954983e-01,3.728296421285198115e+00,9.825862025926971555e+00,1.716954952390393885e+01,2.719644486551359464e+01,3.954761841069313277e+01,4.824233598561754377e+01
1.047210100637995023e+00,3.738882528207450484e+00,9.969320031047084640e+00,1.779056962847914392e+01,2.742939338532696425e+01,4.069893776307193178e+01,4.971438319665026029e+01
1.151931110701794658e+00,3.784041340768965256e+00,9.593384896802200856e+00,1.782577727303286963e+01,2.864329426163840253e+01,4.131690312659377184e+01,4.864342628054477302e+01
1.256652120765594072e+00,3.661201910959797079e+00,1.010503915055062585e+01,1.765384548339307358e+01,2.743743571585245178e+01,4.116619532554408067e+01,5.021048328315677622e+01
1.361373130829393485e+00,3.821415877736752620e+00,1.032787912667179597e+01,1.808792532468730485e+01,2.774811657523964925e+01,4.165226101460704911e+01,5.027921118059894212e+01
1.466094140893192899e+00,3.696221268905327761e+00,1.029327673877061322e+01,1.777454013790001852e+01,2.931528364098094386e+01,4.196116413325525940e+01,5.010710912350867119e+01
1.570815150956992534e+00,3.679330902931976510e+00,9.989925167820853602e+00,1.774257780070919210e+01,2.911269850649989621e+01,4.326795078280844109e+01,4.942996008497901528e+01
1.675536161020791726e+00,3.499828008695027748e+00,1.006717726814440184e+01,1.818239233128809929e+01,2.867961970425085028e+01,4.194835059864875149e+01,5.014966984760691560e+01
1.780257171084591583e+00,3.448204182927887107e+00,1.030991487414104135e+01,1.797128011582204721e+01,2.956466759501994801e+01,4.268647134734882798e+01,5.021710510158815310e+01
1.884978181148390997e+00,3.724099295747278937e+00,1.013483180504333880e+01,1.896371856027469249e+01,2.897175114000445006e+01,4.292683208480247714e+01,5.026512498199963375e+01
1.989699191212190410e+00,3.595222053315776822e+00,1.018626984566504490e+01,1.824149037078658253e+01,2.941717874857109649e+01,4.325212113984776607e+01,5.041837862092702949e+01


==> data/maxSNR_filterBW_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
BW,1,2,3,4,5,6
0.000000000000000000e+00,-2.751552716934756226e+00,-2.751552716934756226e+00,-2.751552716934756226e+00,-2.751552716934756226e+00,-2.751552716934756226e+00,-2.751552716934756226e+00
5.263157894736841813e-02,-1.165391174139018604e+00,-1.824378026293163590e-01,7.622895771271408494e-01,1.608852639193440570e+00,2.689166663215388109e+00,3.068305846364309808e+00
1.052631578947368363e-01,-1.045091399195891835e-01,1.481776756955280216e+00,3.071220581060658539e+00,4.483355120830265328e+00,6.234912242546236882e+00,7.873744975407329427e+00
1.578947368421052544e-01,7.441271723770597202e-01,3.036259478745310769e+00,4.969899289375232065e+00,8.075118382113755544e+00,1.065174855984548863e+01,1.375443742426497984e+01
2.105263157894736725e-01,1.306944652249683925e+00,4.038100250610456854e+00,7.503584099658882067e+00,1.092587261754519190e+01,1.464468119828447712e+01,1.998126175902893564e+01
2.631578947368420907e-01,1.963064727131970999e+00,5.800411889905672247e+00,9.627916253515376610e+00,1.361844351922693086e+01,1.892104103908589252e+01,2.562993680488115800e+01
3.157894736842105088e-01,2.383173081336391164e+00,6.713358259248569659e+00,1.147754547614652409e+01,1.685866195340650364e+01,2.337230995703988867e+01,3.206010255276083853e+01
3.684210526315789824e-01,2.830593809008816297e+00,7.593880205097086389e+00,1.296966653581304740e+01,1.945492062432387925e+01,2.843095464281721263e+01,3.689476628978348316e+01
4.210526315789473450e-01,3.363501669896773905e+00,8.172939953576724648e+00,1.441950405250023692e+01,2.260714073493577558e+01,3.260253413507277287e+01,4.235120648593429138e+01
4.736842105263157632e-01,3.568405766476969720e+00,8.886254035895779779e+00,1.598531698693496494e+01,2.487988200210426015e+01,3.431635171755298330e+01,4.496614899546013788e+01
5.263157894736841813e-01,3.752212275303666189e+00,9.469429301511002706e+00,1.691575682669140690e+01,2.703826145040813955e+01,3.792395828846348138e+01,4.738687439849346106e+01
5.789473684210526550e-01,3.741528479012438346e+00,1.033949302573581264e+01,1.830859682489722573e+01,2.863625251065545640e+01,4.097811459912864507e+01,5.101774231666350090e+01
6.315789473684210176e-01,3.950266343816141834e+00,1.059961829810002243e+01,1.939789666617010866e+01,3.137395044566727620e+01,4.383361912036299657e+01,5.228001991843906637e+01
6.842105263157894912e-01,3.965860464686590703e+00,1.081194458769881628e+01,1.994545369679390490e+01,3.311388873878875216e+01,4.687593330268641267e+01,5.347290835282407784e+01
7.368421052631579649e-01,4.175928261599585412e+00,1.120327391861351529e+01,2.058665280774156514e+01,3.444467157446811711e+01,4.801392612764492185e+01,5.465682082538005204e+01
7.894736842105263275e-01,4.452263639396533357e+00,1.206149998348842622e+01,2.217219258038961271e+01,3.764865850840050854e+01,5.009380402778659658e+01,5.643230658032896940e+01
8.421052631578946901e-01,4.325286162102995213e+00,1.232053844496558881e+01,2.283378449136700539e+01,3.878131245513334591e+01,5.191900264856390379e+01,5.779039342136469770e+01
8.947368421052631637e-01,4.395165639226194187e+00,1.257047924588000498e+01,2.431495579870602342e+01,4.119591849007349538e+01,5.244594048117210150e+01,5.866015918858437317e+01
9.473684210526315264e-01,4.617334505226869723e+00,1.276764956723901712e+01,2.537450114070192342e+01,4.171778974324244160e+01,5.376239377684140663e+01,6.140032438581850727e+01
1.000000000000000000e+00,4.611852782619129343e+00,1.281974682816628253e+01,2.620977535685305781e+01,4.532001403276463236e+01,5.545230893994147436e+01,6.532294122715362050e+01


==> data/meanSNR_ENOB_calc__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_BW_55_GHz_power_limit_None.csv <==
bits,1,2,3,4,5,6
0.000000000000000000e+00,nan,nan,nan,nan,nan,nan
2.564102564102563875e-01,-3.025213924209033678e+00,-3.003409084996155443e+00,-3.121657114657310661e+00,-3.043808624693541631e+00,-3.063049165287203390e+00,-3.000755386176152228e+00
5.128205128205127750e-01,-3.025213924209033678e+00,-3.003409084996155443e+00,-3.121657114657310661e+00,-3.043808624693541631e+00,-3.063049165287203390e+00,-3.000755386176152228e+00
7.692307692307691624e-01,-3.665150861862984222e+00,-2.981033474851784604e+00,-3.006848356613825324e+00,-3.052789090368925429e+00,-3.129870487105557597e+00,-3.050597115438330675e+00
1.025641025641025550e+00,-3.437217428633006389e+00,-2.887170364875271122e+00,-2.986079467366486551e+00,-2.863264276954309295e+00,-2.894194271370466698e+00,-3.022252001404228672e+00
1.282051282051281937e+00,-1.486604713753209905e+00,-3.092989403997915332e+00,-2.964569037998037615e+00,-2.933047498915241746e+00,-3.309592849606909581e+00,-3.608099286213372725e+00
1.538461538461538325e+00,1.772040219784513093e-01,-2.834010466823564833e+00,-2.872050545273229005e+00,-2.675717155603830832e+00,-2.172111463989752522e+00,-1.458079168621941868e+00
1.794871794871794712e+00,1.547952310615188010e+00,-2.596724662935728567e+00,-2.863188672135572599e+00,-2.069404924080746166e+00,-1.344428711187653169e+00,5.012792678081641196e-01
2.051282051282051100e+00,2.314714539247068714e+00,-1.765787551709551373e+00,-2.011828661630769233e+00,-3.686358657460159782e-01,7.819872338872093653e-01,3.036062244332147664e+00
2.307692307692307487e+00,2.724454310049729155e+00,-4.596996160927444008e-01,-6.502843041538465263e-01,1.314877745018419031e+00,3.108558706571009633e+00,5.711286735318658714e+00
2.564102564102563875e+00,3.010879358432763553e+00,1.211943156690477696e+00,1.272377982949293163e+00,3.798190177335057260e+00,5.534215334490583338e+00,8.362744748503924797e+00
2.820512820512820262e+00,3.147912253167429952e+00,2.943943039155727970e+00,3.285100959760223205e+00,6.170830631266214894e+00,7.955046921053282816e+00,1.086458524500682898e+01
3.076923076923076650e+00,3.219158159132333274e+00,4.276926591063422656e+00,5.178751548022039408e+00,8.435496094784138421e+00,1.048240726423261115e+01,1.321462295293274281e+01
3.333333333333333037e+00,3.263910290379317569e+00,5.592953616671695549e+00,7.363547373536598606e+00,1.083804259962962924e+01,1.276475057194081764e+01,1.562235317497539100e+01
3.589743589743589425e+00,3.286189972611965882e+00,6.622827941140020158e+00,9.390873004112201272e+00,1.273476022961750509e+01,1.490598253605218559e+01,1.793824767792429853e+01
3.846153846153845812e+00,3.302910309371966058e+00,7.364381708341570132e+00,1.100477466556830386e+01,1.484518760021199135e+01,1.707279713867005455e+01,1.989498014860735964e+01
4.102564102564102200e+00,3.310534980018018381e+00,7.921861848343479728e+00,1.217810877660136804e+01,1.659308533695322652e+01,1.905429371387310056e+01,2.183136543805619922e+01
4.358974358974358587e+00,3.316425990170065674e+00,8.273529711199659076e+00,1.333239734669371224e+01,1.798600752377052814e+01,2.097017866094150307e+01,2.352552011029995782e+01
4.615384615384614975e+00,3.320497877204598325e+00,8.489340993456295337e+00,1.410548201224766096e+01,1.925134073597800111e+01,2.251590948716430773e+01,2.513207643231509536e+01
4.871794871794871362e+00,3.322720650000490661e+00,8.651444521903151497e+00,1.463046038521354575e+01,2.029306567545614470e+01,2.396289604673545881e+01,2.663658229213374540e+01
5.128205128205127750e+00,3.324561317401372840e+00,8.749805530547170918e+00,1.497625584441588842e+01,2.095745196895624218e+01,2.512571589283470885e+01,2.828202651992927485e+01
5.384615384615384137e+00,3.325372621670617423e+00,8.819015944722176314e+00,1.521040279269594819e+01,2.164733126304790645e+01,2.641983842023033446e+01,2.968451542957424749e+01
5.641025641025640525e+00,3.326460463391975875e+00,8.856301652506202160e+00,1.541198477505168540e+01,2.209368285327127523e+01,2.749085331759534867e+01,3.112094395638496991e+01
5.897435897435896912e+00,3.327134462973459605e+00,8.886983011819301836e+00,1.552285666357717986e+01,2.246240421270984911e+01,2.844797793847636669e+01,3.256783054939533883e+01
6.153846153846153300e+00,3.327537656280934009e+00,8.908536529013046490e+00,1.561692735415779865e+01,2.271544891968933655e+01,2.922409219624532994e+01,3.369948076146104654e+01
6.410256410256409687e+00,3.327838271897176181e+00,8.920119567946207084e+00,1.567544290112547500e+01,2.293534774643679697e+01,2.996231728881476641e+01,3.493081860892558410e+01
6.666666666666666075e+00,3.328031650943072961e+00,8.929667222154419548e+00,1.572720103310800255e+01,2.307380027544326850e+01,3.051714165258337630e+01,3.587129448108338892e+01
6.923076923076922462e+00,3.328164881552924559e+00,8.935977186557702012e+00,1.576202739789618157e+01,2.318441007169947810e+01,3.093285726388676693e+01,3.684211367043157992e+01
7.179487179487178850e+00,3.328251276220088428e+00,8.941103219779501288e+00,1.578504293412279225e+01,2.326142614916047435e+01,3.127593973913954528e+01,3.771357707649938362e+01
7.435897435897435237e+00,3.328328222378414303e+00,8.943967045947999850e+00,1.579918880248223978e+01,2.331652761406375163e+01,3.150852619641538865e+01,3.841570479080194644e+01
7.692307692307691624e+00,3.328379995869614305e+00,8.946633179240601308e+00,1.581032318787792335e+01,2.335615786823221995e+01,3.172663143981758083e+01,3.903587637717258474e+01
7.948717948717948012e+00,3.328412344698309155e+00,8.948016385537410855e+00,1.581798616468961427e+01,2.338330583458256484e+01,3.185046280660332130e+01,3.946032550798357619e+01
8.205128205128204399e+00,3.328436030819690750e+00,8.949374077674480787e+00,1.582350512537266063e+01,2.340308857430556344e+01,3.196797608596367724e+01,3.991069955255613877e+01
8.461538461538459899e+00,3.328448562604393590e+00,8.950057026680401151e+00,1.582793963754773436e+01,2.341638069966088409e+01,3.203299047107289965e+01,4.021579644462654102e+01
8.717948717948717174e+00,3.328463159261032533e+00,8.950710142955525583e+00,1.583024512816360740e+01,2.342431795173503772e+01,3.207802982320376373e+01,4.039370523441054672e+01
8.974358974358974450e+00,3.328469371764088969e+00,8.951116781953501800e+00,1.583223265657058576e+01,2.343137454291042232e+01,3.210936719421834340e+01,4.056151033758716551e+01
9.230769230769229949e+00,3.328475976914663903e+00,8.951392555416049390e+00,1.583374523185210236e+01,2.343590943976617780e+01,3.213921336051676292e+01,4.068887221736797954e+01
9.487179487179485449e+00,3.328479231294398932e+00,8.951578953333477529e+00,1.583462650440258024e+01,2.343898259307057685e+01,3.215766489736782319e+01,4.077401927333727372e+01
9.743589743589742724e+00,3.328482198710868367e+00,8.951712934184838488e+00,1.583515289182019892e+01,2.344130514378844765e+01,3.217077098787549261e+01,4.082636170577561074e+01
1.000000000000000000e+01,3.328484139052259483e+00,8.951793951428733465e+00,1.583565625565255530e+01,2.344316114299286369e+01,3.217890553117775454e+01,4.087397589525991748e+01


==> data/meanSNR_bit_sequence_length_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
symbol_length,bit_sequence_length,1,2,3,4,5,6
4.00E+00,1.60E+01,5.79E+00,1.15E+01,1.69E+01,2.17E+01,2.53E+01,2.63E+01
8.00E+00,3.20E+01,4.77E+00,1.03E+01,1.71E+01,2.44E+01,2.83E+01,3.04E+01
1.60E+01,6.40E+01,3.97E+00,1.06E+01,1.78E+01,2.59E+01,3.09E+01,3.30E+01
3.20E+01,1.28E+02,3.34E+00,9.26E+00,1.64E+01,2.62E+01,3.32E+01,3.60E+01
6.40E+01,2.56E+02,3.56E+00,9.47E+00,1.69E+01,2.62E+01,3.49E+01,3.95E+01
1.28E+02,5.12E+02,3.49E+00,9.35E+00,1.68E+01,2.68E+01,3.58E+01,4.26E+01
2.56E+02,1.02E+03,3.33E+00,9.05E+00,1.67E+01,2.61E+01,3.65E+01,4.45E+01
5.12E+02,2.05E+03,3.36E+00,9.18E+00,1.66E+01,2.62E+01,3.73E+01,4.53E+01
1.02E+03,4.10E+03,3.43E+00,9.30E+00,1.65E+01,2.59E+01,3.62E+01,4.39E+01
2.05E+03,8.19E+03,3.43E+00,9.24E+00,1.64E+01,2.58E+01,3.56E+01,4.22E+01
4.10E+03,1.64E+04,3.43E+00,9.24E+00,1.64E+01,2.55E+01,3.46E+01,4.03E+01


==> data/meanSNR_dispserion_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_BW_55_GHz_power_limit_None.csv <==
disp,1,2,3,4,5,6
0.000000000000000000e+00,3.804356640477077001e+00,3.793895209975012950e+00,3.793895209975011173e+00,3.793895209975009397e+00,3.793895209975011173e+00,3.793895209975009841e+00
1.047210100637994828e-01,3.847160590098437360e+00,6.288135436232119346e+00,1.078437807726299447e+01,1.572962931138611253e+01,2.163072212538222772e+01,2.864787151039440616e+01
2.094420201275989657e-01,3.855778229316864536e+00,7.652885068515531408e+00,1.346835595193171997e+01,1.979423412604437260e+01,2.765419997879825331e+01,3.640577988642793628e+01
3.141630301913985179e-01,3.754281819052535774e+00,8.531904816669577230e+00,1.453755554853708709e+01,2.123516042440666851e+01,3.063416087302824664e+01,3.908669565045084937e+01
4.188840402551979314e-01,3.583749453434215582e+00,8.867106143657050410e+00,1.502224340595578767e+01,2.277380734824845021e+01,3.285466706351705568e+01,4.118375925711715979e+01
5.236050503189975114e-01,3.481316364256671569e+00,8.716547817831141742e+00,1.528309319999912042e+01,2.390429346473469963e+01,3.414912433594599861e+01,4.220279440994488596e+01
6.283260603827970359e-01,3.444980664120413483e+00,8.918011367261076572e+00,1.584612309836217747e+01,2.438146314884367172e+01,3.459443382371590303e+01,4.297853355795528785e+01
7.330470704465964493e-01,3.472754625991745669e+00,9.134777727902505973e+00,1.607962313855220415e+01,2.487929188707106576e+01,3.551048783726934488e+01,4.332874226904893078e+01
8.377680805103958628e-01,3.426844109164157270e+00,9.138876100317506967e+00,1.615077623289084130e+01,2.550499619203679202e+01,3.606046329998223143e+01,4.387785186720847008e+01
9.424890905741954983e-01,3.336855594140457626e+00,9.108220472618658192e+00,1.634044695697869543e+01,2.564545609918609159e+01,3.684827370665084345e+01,4.429134918077957650e+01
1.047210100637995023e+00,3.294872892106504025e+00,9.207910115095906178e+00,1.648770631849678736e+01,2.610721333851201820e+01,3.721792642332346901e+01,4.478346421252170018e+01
1.151931110701794658e+00,3.351708371442842616e+00,9.231631688092408083e+00,1.665407770964663570e+01,2.668250601781888065e+01,3.799051768886297253e+01,4.487775859593902084e+01
1.256652120765594072e+00,3.396901133310386012e+00,9.437951870320338443e+00,1.679387955179779013e+01,2.607750234253815336e+01,3.815097461451874494e+01,4.527765072946547065e+01
1.361373130829393485e+00,3.396385521639096350e+00,9.408271939535229222e+00,1.701407362582286709e+01,2.679453215469875360e+01,3.822796644801044863e+01,4.559801605485927212e+01
1.466094140893192899e+00,3.306067289203482584e+00,9.560250349432488193e+00,1.701053505751730555e+01,2.758325964204156122e+01,3.869167296224799202e+01,4.549763424805916401e+01
1.570815150956992534e+00,3.278550074297576167e+00,9.461186353971399399e+00,1.702601309922049211e+01,2.696661304117902702e+01,3.916809789403786368e+01,4.543337466223071885e+01
1.675536161020791726e+00,3.228447411039002901e+00,9.650520944045211991e+00,1.734920449240980744e+01,2.767671587151069090e+01,3.883809170675902323e+01,4.579157724354181624e+01
1.780257171084591583e+00,3.235868638492224392e+00,9.583884239627723289e+00,1.737884560858858407e+01,2.799028118611509086e+01,3.934661914138278149e+01,4.572223884738878041e+01
1.884978181148390997e+00,3.324263122411608595e+00,9.572906786361292220e+00,1.754299138955940052e+01,2.776339342540065758e+01,3.982261366206368791e+01,4.576413978942103711e+01
1.989699191212190410e+00,3.283519157660743648e+00,9.677101138795705992e+00,1.741672238298079378e+01,2.784167412409805564e+01,3.990134538907040707e+01,4.586439344817983965e+01


==> data/meanSNR_filterBW_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
BW,1,2,3,4,5,6
0.000000000000000000e+00,-3.036044240008604511e+00,-3.036044240008604511e+00,-3.036044240008604511e+00,-3.036044240008604511e+00,-3.036044240008604511e+00,-3.036044240008604511e+00
5.263157894736841813e-02,-1.377544373897958918e+00,-3.514170403838628998e-01,4.535670459709859603e-01,1.188169017826674390e+00,2.130187345843315594e+00,2.656170707011054510e+00
1.052631578947368363e-01,-3.579744863327155580e-01,1.097447445277393241e+00,2.640229383637083593e+00,4.068278185506991385e+00,5.656595414749753914e+00,7.124895279883821431e+00
1.578947368421052544e-01,4.835273839982290878e-01,2.500178009199983009e+00,4.656795377196228714e+00,7.425972568001089513e+00,9.754209674540682329e+00,1.281387860416623781e+01
2.105263157894736725e-01,1.081104102739734341e+00,3.758080108802532848e+00,6.922652016051452861e+00,1.022347701721867708e+01,1.414664293940599293e+01,1.840130347956892365e+01
2.631578947368420907e-01,1.653159090339459958e+00,5.155378604352229388e+00,9.149410716598186610e+00,1.315278767920428926e+01,1.815770388152550652e+01,2.456390754482801952e+01
3.157894736842105088e-01,2.184902880965009508e+00,5.999387199833067896e+00,1.078754622868647672e+01,1.600764878151881732e+01,2.265063164600299217e+01,3.076179608951758837e+01
3.684210526315789824e-01,2.649455937681663986e+00,7.084482127343138202e+00,1.240072213844482896e+01,1.889586807010200076e+01,2.689555815157041252e+01,3.518737741291914034e+01
4.210526315789473450e-01,2.895074758926139857e+00,7.859951996395995621e+00,1.368030422305802851e+01,2.123542011189087120e+01,3.069686064033934514e+01,3.857984443965335686e+01
4.736842105263157632e-01,3.121548264966591990e+00,8.459694171229566351e+00,1.495973226009056489e+01,2.344248090701608689e+01,3.289857275572102679e+01,4.142892596452854548e+01
5.263157894736841813e-01,3.323581491915555297e+00,8.979947763901064306e+00,1.604950736216294516e+01,2.529796569926306660e+01,3.579693692596826082e+01,4.367976723115182835e+01
5.789473684210526550e-01,3.413394685923544003e+00,9.591726675824643777e+00,1.701121945771475197e+01,2.686910264813285565e+01,3.834031643124061617e+01,4.593089097078323846e+01
6.315789473684210176e-01,3.578421179563088472e+00,9.947817974358841298e+00,1.827517081108602071e+01,2.941622610180981923e+01,4.023720593673345292e+01,4.716949487787704243e+01
6.842105263157894912e-01,3.707451027486301509e+00,1.023499729326154473e+01,1.887566681514769229e+01,3.103852414267102944e+01,4.244206703459209962e+01,4.848958610079235143e+01
7.368421052631579649e-01,3.864015610269514234e+00,1.082452152082201380e+01,1.988453167237224051e+01,3.225905714666704682e+01,4.387555137228615365e+01,4.966961971970633272e+01
7.894736842105263275e-01,4.007361034611892414e+00,1.111100386565659193e+01,2.095436311734281887e+01,3.510521543936654609e+01,4.570693029688435161e+01,5.151754343211848663e+01
8.421052631578946901e-01,4.059383518530020218e+00,1.139268769137513004e+01,2.181925772441575262e+01,3.622967385380204064e+01,4.689116264081346230e+01,5.291999185046245202e+01
8.947368421052631637e-01,4.194305671509014566e+00,1.175858430271456356e+01,2.285364254823222296e+01,3.805788812600881243e+01,4.807296528413306902e+01,5.481010069425295939e+01
9.473684210526315264e-01,4.311436794947878681e+00,1.205202189358010045e+01,2.357239121497269707e+01,3.904987803503112787e+01,4.935760611127169284e+01,5.690603707404384437e+01
1.000000000000000000e+00,4.344244840671446894e+00,1.233150478247859638e+01,2.402954635357872348e+01,4.062569232227055949e+01,5.063235011165407684e+01,6.020277876893571545e+01


==> data/meanSNR_power_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_156_psnm_power_limit_None.csv <==
power,2,3,4,5,6,11,12,13,14,15,16
1.73E+01,2.66E+01,2.16E+01,1.76E+01,1.27E+01,9.63E+00,3.28E+00,9.67E+00,1.73E+01,2.67E+01,3.86E+01,4.49E+01
1.73E+01,2.38E+01,2.09E+01,1.62E+01,1.21E+01,8.97E+00,3.28E+00,9.61E+00,1.72E+01,2.67E+01,3.87E+01,4.46E+01
1.73E+01,2.24E+01,1.86E+01,1.53E+01,1.17E+01,8.38E+00,3.28E+00,9.59E+00,1.71E+01,2.66E+01,3.86E+01,4.42E+01
1.73E+01,2.13E+01,1.79E+01,1.46E+01,1.12E+01,7.87E+00,3.28E+00,9.54E+00,1.70E+01,2.65E+01,3.83E+01,4.36E+01
1.73E+01,2.04E+01,1.70E+01,1.37E+01,1.06E+01,7.46E+00,3.28E+00,9.53E+00,1.70E+01,2.64E+01,3.78E+01,4.26E+01
1.73E+01,1.89E+01,1.61E+01,1.32E+01,1.01E+01,7.14E+00,3.28E+00,9.45E+00,1.70E+01,2.63E+01,3.69E+01,4.15E+01
1.73E+01,1.78E+01,1.54E+01,1.27E+01,9.57E+00,6.84E+00,3.28E+00,9.43E+00,1.69E+01,2.58E+01,3.60E+01,4.02E+01
1.73E+01,1.70E+01,1.49E+01,1.22E+01,9.07E+00,6.65E+00,3.28E+00,9.36E+00,1.68E+01,2.56E+01,3.44E+01,3.84E+01
1.73E+01,1.64E+01,1.43E+01,1.16E+01,8.65E+00,6.40E+00,3.28E+00,9.30E+00,1.66E+01,2.52E+01,3.24E+01,3.63E+01
1.72E+01,1.60E+01,1.36E+01,1.10E+01,8.24E+00,6.18E+00,3.28E+00,9.27E+00,1.65E+01,2.43E+01,3.03E+01,3.39E+01
1.72E+01,1.54E+01,1.30E+01,1.04E+01,7.91E+00,5.94E+00,3.28E+00,9.16E+00,1.61E+01,2.29E+01,2.80E+01,3.11E+01
1.71E+01,1.49E+01,1.24E+01,9.85E+00,7.54E+00,5.70E+00,3.28E+00,9.03E+00,1.55E+01,2.14E+01,2.55E+01,2.83E+01
1.69E+01,1.42E+01,1.17E+01,9.34E+00,7.14E+00,5.42E+00,3.26E+00,8.76E+00,1.45E+01,1.93E+01,2.28E+01,2.53E+01
1.65E+01,1.35E+01,1.10E+01,8.72E+00,6.72E+00,5.08E+00,3.19E+00,8.23E+00,1.32E+01,1.69E+01,1.98E+01,2.20E+01
1.59E+01,1.26E+01,1.01E+01,8.02E+00,6.19E+00,4.65E+00,2.98E+00,7.40E+00,1.12E+01,1.42E+01,1.66E+01,1.85E+01
1.49E+01,1.15E+01,9.11E+00,7.14E+00,5.48E+00,4.06E+00,2.42E+00,6.06E+00,8.94E+00,1.12E+01,1.32E+01,1.49E+01
1.30E+01,9.96E+00,7.77E+00,5.98E+00,4.51E+00,3.22E+00,1.29E+00,4.20E+00,6.37E+00,8.16E+00,9.80E+00,1.12E+01
9.94E+00,7.71E+00,5.90E+00,4.40E+00,3.13E+00,2.01E+00,-2.39E-01,2.02E+00,3.71E+00,5.18E+00,6.50E+00,7.65E+00
5.27E+00,4.28E+00,3.10E+00,2.04E+00,1.07E+00,1.76E-01,-1.57E+00,-5.02E-02,1.20E+00,2.35E+00,3.38E+00,4.30E+00
-2.81E-01,-5.24E-01,-1.04E+00,-1.58E+00,-2.13E+00,-2.69E+00,-2.31E+00,-1.51E+00,-7.49E-01,4.77E-03,7.26E-01,1.40E+00


==> data/meanSNR_power_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_39_psnm_power_limit_None.csv <==
power,2,3,4,5,6,11,12,13,14,15,16
1.74E+01,2.92E+01,2.77E+01,2.52E+01,2.07E+01,1.56E+01,3.50E+00,8.62E+00,1.46E+01,2.21E+01,2.88E+01,3.62E+01
1.74E+01,2.77E+01,2.59E+01,2.34E+01,1.87E+01,1.40E+01,3.50E+00,8.57E+00,1.45E+01,2.17E+01,2.81E+01,3.54E+01
1.74E+01,2.60E+01,2.45E+01,2.14E+01,1.70E+01,1.28E+01,3.50E+00,8.54E+00,1.44E+01,2.14E+01,2.76E+01,3.50E+01
1.74E+01,2.42E+01,2.26E+01,1.94E+01,1.52E+01,1.17E+01,3.50E+00,8.54E+00,1.43E+01,2.09E+01,2.74E+01,3.43E+01
1.74E+01,2.25E+01,2.11E+01,1.77E+01,1.39E+01,1.08E+01,3.50E+00,8.48E+00,1.42E+01,2.06E+01,2.66E+01,3.37E+01
1.74E+01,2.11E+01,1.94E+01,1.60E+01,1.27E+01,9.79E+00,3.50E+00,8.42E+00,1.40E+01,2.01E+01,2.64E+01,3.29E+01
1.74E+01,1.96E+01,1.79E+01,1.47E+01,1.17E+01,9.00E+00,3.50E+00,8.35E+00,1.37E+01,1.98E+01,2.56E+01,3.19E+01
1.74E+01,1.85E+01,1.64E+01,1.36E+01,1.08E+01,8.28E+00,3.51E+00,8.29E+00,1.35E+01,1.93E+01,2.52E+01,3.10E+01
1.74E+01,1.74E+01,1.52E+01,1.25E+01,1.00E+01,7.62E+00,3.51E+00,8.23E+00,1.33E+01,1.89E+01,2.45E+01,2.93E+01
1.74E+01,1.64E+01,1.41E+01,1.16E+01,9.26E+00,7.02E+00,3.52E+00,8.14E+00,1.30E+01,1.82E+01,2.36E+01,2.77E+01
1.73E+01,1.54E+01,1.32E+01,1.07E+01,8.53E+00,6.47E+00,3.51E+00,7.98E+00,1.28E+01,1.77E+01,2.23E+01,2.59E+01
1.72E+01,1.46E+01,1.22E+01,9.95E+00,7.79E+00,5.92E+00,3.52E+00,7.84E+00,1.23E+01,1.69E+01,2.08E+01,2.40E+01
1.70E+01,1.38E+01,1.15E+01,9.20E+00,7.18E+00,5.44E+00,3.50E+00,7.59E+00,1.18E+01,1.58E+01,1.92E+01,2.18E+01
1.66E+01,1.31E+01,1.07E+01,8.47E+00,6.58E+00,4.98E+00,3.40E+00,7.27E+00,1.10E+01,1.45E+01,1.72E+01,1.96E+01
1.60E+01,1.24E+01,9.83E+00,7.72E+00,5.96E+00,4.46E+00,3.16E+00,6.73E+00,9.90E+00,1.28E+01,1.51E+01,1.70E+01
1.50E+01,1.13E+01,8.87E+00,6.87E+00,5.23E+00,3.83E+00,2.57E+00,5.73E+00,8.41E+00,1.07E+01,1.26E+01,1.42E+01
1.31E+01,9.93E+00,7.64E+00,5.83E+00,4.31E+00,3.02E+00,1.39E+00,4.15E+00,6.32E+00,8.20E+00,9.81E+00,1.12E+01
1.00E+01,7.79E+00,5.90E+00,4.37E+00,3.05E+00,1.90E+00,-2.17E-01,2.07E+00,3.86E+00,5.43E+00,6.75E+00,7.88E+00
5.22E+00,4.33E+00,3.21E+00,2.14E+00,1.13E+00,1.94E-01,-1.60E+00,-6.96E-02,1.33E+00,2.58E+00,3.67E+00,4.61E+00
-3.61E-01,-5.99E-01,-9.42E-01,-1.40E+00,-1.95E+00,-2.53E+00,-2.33E+00,-1.55E+00,-7.19E-01,1.08E-01,8.87E-01,1.61E+00


==> data/meanSNR_power_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
power,2,3,4,5,6,11,12,13,14,15,16
1.73E+01,2.59E+01,2.54E+01,2.12E+01,1.57E+01,1.14E+01,3.33E+00,9.01E+00,1.62E+01,2.42E+01,3.33E+01,4.28E+01
1.73E+01,2.50E+01,2.32E+01,1.94E+01,1.48E+01,1.08E+01,3.33E+00,9.00E+00,1.61E+01,2.39E+01,3.31E+01,4.24E+01
1.73E+01,2.41E+01,2.19E+01,1.80E+01,1.34E+01,1.02E+01,3.33E+00,8.99E+00,1.60E+01,2.37E+01,3.28E+01,4.19E+01
1.73E+01,2.23E+01,2.01E+01,1.61E+01,1.25E+01,9.56E+00,3.33E+00,8.96E+00,1.59E+01,2.35E+01,3.22E+01,4.13E+01
1.73E+01,2.12E+01,1.87E+01,1.50E+01,1.18E+01,8.95E+00,3.33E+00,8.96E+00,1.57E+01,2.32E+01,3.19E+01,4.05E+01
1.73E+01,1.96E+01,1.75E+01,1.41E+01,1.12E+01,8.33E+00,3.33E+00,8.87E+00,1.56E+01,2.29E+01,3.15E+01,3.91E+01
1.73E+01,1.85E+01,1.64E+01,1.33E+01,1.05E+01,7.85E+00,3.33E+00,8.82E+00,1.55E+01,2.28E+01,3.13E+01,3.75E+01
1.73E+01,1.76E+01,1.54E+01,1.26E+01,9.87E+00,7.37E+00,3.33E+00,8.78E+00,1.54E+01,2.25E+01,3.00E+01,3.55E+01
1.72E+01,1.67E+01,1.45E+01,1.18E+01,9.28E+00,6.95E+00,3.33E+00,8.72E+00,1.52E+01,2.17E+01,2.88E+01,3.35E+01
1.72E+01,1.61E+01,1.38E+01,1.12E+01,8.73E+00,6.55E+00,3.33E+00,8.69E+00,1.50E+01,2.14E+01,2.73E+01,3.13E+01
1.72E+01,1.55E+01,1.31E+01,1.07E+01,8.17E+00,6.20E+00,3.33E+00,8.57E+00,1.46E+01,2.06E+01,2.56E+01,2.90E+01
1.70E+01,1.49E+01,1.24E+01,9.93E+00,7.72E+00,5.84E+00,3.32E+00,8.40E+00,1.43E+01,1.94E+01,2.36E+01,2.64E+01
1.68E+01,1.42E+01,1.17E+01,9.29E+00,7.23E+00,5.51E+00,3.29E+00,8.16E+00,1.34E+01,1.80E+01,2.12E+01,2.38E+01
1.65E+01,1.35E+01,1.09E+01,8.63E+00,6.73E+00,5.08E+00,3.22E+00,7.83E+00,1.23E+01,1.59E+01,1.88E+01,2.09E+01
1.59E+01,1.26E+01,1.00E+01,7.90E+00,6.13E+00,4.59E+00,3.02E+00,7.06E+00,1.07E+01,1.36E+01,1.59E+01,1.78E+01
1.49E+01,1.14E+01,9.01E+00,7.03E+00,5.39E+00,3.98E+00,2.46E+00,5.82E+00,8.66E+00,1.10E+01,1.29E+01,1.45E+01
1.31E+01,9.93E+00,7.69E+00,5.91E+00,4.43E+00,3.15E+00,1.33E+00,4.09E+00,6.29E+00,8.17E+00,9.77E+00,1.11E+01
9.97E+00,7.74E+00,5.88E+00,4.37E+00,3.10E+00,1.97E+00,-2.32E-01,2.01E+00,3.76E+00,5.28E+00,6.56E+00,7.70E+00
5.26E+00,4.28E+00,3.13E+00,2.05E+00,1.07E+00,1.79E-01,-1.58E+00,-8.10E-02,1.26E+00,2.44E+00,3.46E+00,4.39E+00
-2.83E-01,-5.72E-01,-9.60E-01,-1.47E+00,-2.07E+00,-2.63E+00,-2.32E+00,-1.54E+00,-7.16E-01,8.31E-02,7.88E-01,1.47E+00


==> data/minSNR_bit_sequence_length_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
symbol_length,bit_sequence_length,1,2,3,4,5,6
4.00E+00,1.60E+01,2.41E+00,4.72E+00,8.16E+00,1.42E+01,1.95E+01,2.09E+01
8.00E+00,3.20E+01,7.77E-01,3.71E+00,1.01E+01,2.06E+01,2.38E+01,2.51E+01
1.60E+01,6.40E+01,9.92E-01,7.46E+00,1.51E+01,2.34E+01,2.60E+01,2.76E+01
3.20E+01,1.28E+02,2.31E+00,6.32E+00,1.38E+01,2.33E+01,2.93E+01,3.10E+01
6.40E+01,2.56E+02,2.90E+00,8.55E+00,1.46E+01,2.28E+01,2.92E+01,3.43E+01
1.28E+02,5.12E+02,2.80E+00,8.47E+00,1.62E+01,2.44E+01,3.32E+01,3.75E+01
2.56E+02,1.02E+03,2.94E+00,8.37E+00,1.55E+01,2.39E+01,3.40E+01,4.02E+01
5.12E+02,2.05E+03,3.07E+00,8.54E+00,1.58E+01,2.51E+01,3.48E+01,4.11E+01
1.02E+03,4.10E+03,3.16E+00,8.74E+00,1.57E+01,2.42E+01,3.28E+01,3.82E+01
2.05E+03,8.19E+03,3.25E+00,9.01E+00,1.58E+01,2.53E+01,3.27E+01,3.76E+01
4.10E+03,1.64E+04,3.37E+00,9.12E+00,1.61E+01,2.52E+01,3.37E+01,3.72E+01


==> data/minSNR_dispserion_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_BW_55_GHz_power_limit_None.csv <==
disp,1,2,3,4,5,6
0.000000000000000000e+00,3.265339582463955725e+00,3.265339582463955281e+00,3.265339582463956170e+00,3.265339582463957058e+00,3.265339582463946844e+00,3.265339582463957058e+00
1.047210100637994828e-01,3.304896051728920536e+00,5.781129601682603258e+00,1.003251296094057388e+01,1.456019509313547289e+01,2.090716152919495130e+01,2.622569466058380527e+01
2.094420201275989657e-01,3.286577226925162076e+00,7.044499732161884076e+00,1.255072131214682685e+01,1.855408900323418564e+01,2.640722343448578613e+01,3.396163387455379024e+01
3.141630301913985179e-01,3.288661798303649686e+00,7.956784431792856438e+00,1.342736266651541754e+01,1.923992674475663378e+01,2.912380209328087233e+01,3.750352447106331510e+01
4.188840402551979314e-01,3.207884000743500330e+00,8.144831038398020695e+00,1.384836290325034014e+01,2.167448410748194476e+01,3.077128824729682322e+01,3.747245910061391783e+01
5.236050503189975114e-01,3.209800982476969100e+00,7.869060810787996907e+00,1.453112290838712362e+01,2.175341877524982692e+01,3.031672037585949298e+01,3.746044167004369285e+01
6.283260603827970359e-01,2.921277134176690105e+00,8.419343219740650142e+00,1.487403248002514999e+01,2.229445916505390102e+01,3.181084548015413205e+01,3.851160816276076559e+01
7.330470704465964493e-01,2.893634357221411157e+00,8.788569318485013326e+00,1.460425497292218999e+01,2.346961570329021995e+01,3.150113652666335184e+01,3.924561648938892233e+01
8.377680805103958628e-01,3.078497322008277859e+00,8.474391281141578247e+00,1.510166526100921658e+01,2.428218806996138568e+01,3.262891212673481078e+01,3.954098283314844764e+01
9.424890905741954983e-01,2.917648952838611365e+00,8.318692796175527704e+00,1.550981785498515109e+01,2.272759369742985669e+01,3.298800372696182137e+01,3.971620181603625355e+01
1.047210100637995023e+00,2.924077795701067295e+00,8.699923321528036269e+00,1.584296225649103107e+01,2.436730219547415999e+01,3.421957201270961946e+01,4.054613806707956769e+01
1.151931110701794658e+00,3.056530176062826953e+00,8.621793153448768621e+00,1.554655765508881338e+01,2.420315062357652636e+01,3.528209907791412547e+01,4.047967730863035740e+01
1.256652120765594072e+00,2.895568341711978189e+00,8.776449883365030402e+00,1.546662718549403515e+01,2.450366147857753418e+01,3.468568006909391954e+01,4.061354434462400320e+01
1.361373130829393485e+00,2.924795968870375074e+00,8.764518237559812519e+00,1.587268614484365870e+01,2.556076192631680755e+01,3.553205906393533553e+01,4.050202283388937019e+01
1.466094140893192899e+00,3.035017043471194942e+00,8.819604923583813871e+00,1.623656856848833741e+01,2.595309067189896979e+01,3.613518012070963437e+01,4.110023841167838299e+01
1.570815150956992534e+00,2.988845824511589200e+00,8.885561694993322490e+00,1.608766990754607917e+01,2.509185489289659188e+01,3.702464018573287063e+01,4.095348633726164422e+01
1.675536161020791726e+00,2.947287275881206980e+00,8.938794424217471501e+00,1.652272675315027328e+01,2.604744225893473342e+01,3.665850289519168825e+01,4.065984294334661797e+01
1.780257171084591583e+00,3.060982987551038370e+00,8.829596096248339521e+00,1.648834971475079669e+01,2.653698094559285892e+01,3.723333299848390965e+01,4.067654807349060775e+01
1.884978181148390997e+00,3.060911514993210236e+00,9.190865700892093315e+00,1.631492394572955007e+01,2.624190852638092508e+01,3.662727517859124049e+01,4.072705029781296560e+01
1.989699191212190410e+00,2.973981522796794064e+00,9.110164359956581137e+00,1.682973176300523477e+01,2.600333324577152183e+01,3.717798208009107697e+01,4.084314144941208724e+01


==> data/minSNR_filterBW_v_N_stages__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
BW,1,2,3,4,5,6
0.000000000000000000e+00,-3.336744533428753989e+00,-3.336744533428753989e+00,-3.336744533428753989e+00,-3.336744533428753989e+00,-3.336744533428753989e+00,-3.336744533428753989e+00
5.263157894736841813e-02,-1.524507877774403442e+00,-5.037281974760483561e-01,1.985430370846955617e-01,7.298313680456107733e-01,1.428408765402604974e+00,2.298862948192818667e+00
1.052631578947368363e-01,-5.429617139101774459e-01,8.112485549470744850e-01,2.385488464774435879e+00,3.296622882484780970e+00,5.180904313741866218e+00,6.679858138565453629e+00
1.578947368421052544e-01,4.264965765871728959e-02,2.118115586585122667e+00,4.303781954586320069e+00,6.791918601395589228e+00,8.642081223240916543e+00,1.212067849173232226e+01
2.105263157894736725e-01,8.056689904781797473e-01,3.292460775534034045e+00,6.500635160594764095e+00,9.353064417028814859e+00,1.331462719881570322e+01,1.707175449861485106e+01
2.631578947368420907e-01,1.282043853945076251e+00,4.560795184140892466e+00,8.478864696452415473e+00,1.251430975277909141e+01,1.746440635148039888e+01,2.249868878473497347e+01
3.157894736842105088e-01,1.949750066266221271e+00,5.559668147251476178e+00,1.029137122898544021e+01,1.435911443853149549e+01,2.179333588920768960e+01,2.869880378998845316e+01
3.684210526315789824e-01,2.385538437458630145e+00,6.377439384450067195e+00,1.181882589535987904e+01,1.805136031780388706e+01,2.376001984384576460e+01,3.392844098230551708e+01
4.210526315789473450e-01,2.490301361398374436e+00,7.199593349660222685e+00,1.298143501286041790e+01,2.023837444025563315e+01,2.945889290875208388e+01,3.641910829218731038e+01
4.736842105263157632e-01,2.603412445889205173e+00,8.002981170640511621e+00,1.399380450460509451e+01,2.187111230869886569e+01,3.110596815009923333e+01,3.830869495430940219e+01
5.263157894736841813e-01,2.848196069671646402e+00,8.166561456009143072e+00,1.508393268873442672e+01,2.311502182386448112e+01,3.297605443666518710e+01,3.976325997279113267e+01
5.789473684210526550e-01,3.067518652734877005e+00,8.917625050331333014e+00,1.603122664467126057e+01,2.505967954318608548e+01,3.600155742402621684e+01,4.086078604019399307e+01
6.315789473684210176e-01,3.217327845086617621e+00,9.197001875117770453e+00,1.661669902796294807e+01,2.738850479348750611e+01,3.748623519912194268e+01,4.254843014172134730e+01
6.842105263157894912e-01,3.355824283663065177e+00,9.575148300482441144e+00,1.798918527828327996e+01,2.816057051001563849e+01,3.761859911917022004e+01,4.368104412298279726e+01
7.368421052631579649e-01,3.612711743168959266e+00,9.886018814479013983e+00,1.857316082820725711e+01,2.886134905416207985e+01,3.978251876757279604e+01,4.572558100790408275e+01
7.894736842105263275e-01,3.711233646048572865e+00,1.051925925698516551e+01,1.937108765323859316e+01,3.282773127734722607e+01,4.039910603560275604e+01,4.666805284062198211e+01
8.421052631578946901e-01,3.704263546741504154e+00,1.055269470839710344e+01,2.057638028493878579e+01,3.048229495825999535e+01,4.211107680752319027e+01,4.894796375138749056e+01
8.947368421052631637e-01,3.898464551615050677e+00,1.099544696909798347e+01,2.079550734259426292e+01,3.242230365804087455e+01,4.255061320118147705e+01,5.118688761445241653e+01
9.473684210526315264e-01,3.977707925906854403e+00,1.145449115020821473e+01,2.145046714265021492e+01,3.591642036235477775e+01,4.448735685871153578e+01,5.314522084266175739e+01
1.000000000000000000e+00,3.984983170742841807e+00,1.158213101316164284e+01,2.190805622657496698e+01,3.350879266469215167e+01,4.501768712682533646e+01,5.537996149687666048e+01


==> data/phase_error_analysis__bits_10_QAM-16_100GBd_RRC_0.1_101taps_800GSa_dispersion_78_psnm_power_limit_None.csv <==
error,1,2,3,4,5,6
9.999999999999999124e-06,3.311585487586789611e+00,8.935338957367246593e+00,1.614818147095724044e+01,2.513981620576176113e+01,3.410543461422552269e+01,4.081077539172274271e+01
1.123324032978026425e-05,3.311585487000063832e+00,8.935338947172292379e+00,1.614818135449383263e+01,2.513981482113864629e+01,3.410541425418556116e+01,4.081065188608675243e+01
1.261856883066018382e-05,3.311585486259706279e+00,8.935338934307839764e+00,1.614818120749267649e+01,2.513981305137860645e+01,3.410538880156583730e+01,4.081049663125349269e+01
1.417474162926807674e-05,3.311585485325486022e+00,8.935338918074874570e+00,1.614818102195219751e+01,2.513981079284856790e+01,3.410535695235012810e+01,4.081030138868488422e+01
1.592282793341093786e-05,3.311585484146642333e+00,8.935338897591350360e+00,1.614818078777493326e+01,2.513980791443552931e+01,3.410531706472893632e+01,4.081005577312141952e+01
1.788649529057435297e-05,3.311585482659117119e+00,8.935338871744241018e+00,1.614818049221864626e+01,2.513980425030856836e+01,3.410526707111821310e+01,4.080974669253300391e+01
2.009233002565046102e-05,3.311585480782083923e+00,8.935338839129080668e+00,1.614818011920366203e+01,2.513979959078044146e+01,3.410520436720901216e+01,4.080935764213300843e+01
2.257019719633917223e-05,3.311585478413544337e+00,8.935338797973628289e+00,1.614817964843886955e+01,2.513979367077049432e+01,3.410512567204910539e+01,4.080886781459940948e+01
2.535364493970116486e-05,3.311585475424800418e+00,8.935338746041574964e+00,1.614817905431880973e+01,2.513978615524019133e+01,3.410502685159163150e+01,4.080825097893735176e+01
2.848035868435804817e-05,3.311585471653445190e+00,8.935338680511023313e+00,1.614817830453196024e+01,2.513977662080780462e+01,3.410490269617469750e+01,4.080747406828617585e+01
3.199267137797384664e-05,3.311585466894548802e+00,8.935338597821139928e+00,1.614817735830460421e+01,2.513976453254111121e+01,3.410474663991190880e+01,4.080649540185006430e+01
3.593813663804626239e-05,3.311585460889520327e+00,8.935338493478674593e+00,1.614817616418479318e+01,2.513974921466470391e+01,3.410455040684742301e+01,4.080526244735207797e+01
4.037017258596549912e-05,3.311585453312051452e+00,8.935338361813780494e+00,1.614817465724603807e+01,2.513972981358799430e+01,3.410430356479637481e+01,4.080370900718234850e+01
4.534878508128591069e-05,3.311585443750391544e+00,8.935338195671931771e+00,1.614817275555876108e+01,2.513970525124241107e+01,3.410399296284732884e+01,4.080175168285074250e+01
5.094138014816385540e-05,3.311585431684967773e+00,8.935337986025144730e+00,1.614817035573780402e+01,2.513967416619052742e+01,3.410360202229520610e+01,4.079928543749885961e+01
5.722367659350220323e-05,3.311585416460158360e+00,8.935337721481396045e+00,1.614816732732397142e+01,2.513963483930558596e+01,3.410310984298580905e+01,4.079617803410486232e+01
6.428073117284319269e-05,3.311585397248657525e+00,8.935337387665581943e+00,1.614816350569444481e+01,2.513958509998319357e+01,3.410249007730372739e+01,4.079226307679925867e+01
7.220809018385456260e-05,3.311585373006527888e+00,8.935336966438383044e+00,1.614815868311678670e+01,2.513952220779115976e+01,3.410170951185128274e+01,4.078733132393960403e+01
8.111308307896855760e-05,3.311585342416469846e+00,8.935336434910572834e+00,1.614815259746049492e+01,2.513944270313327678e+01,3.410072628168295950e+01,4.078111987461127086e+01
9.111627561154905873e-05,3.311585303816240611e+00,8.935335764199219710e+00,1.614814491795282336e+01,2.513934221882540143e+01,3.409948762310153825e+01,4.077329875684500848e+01
1.023531021899026994e-04,3.311585255108329573e+00,8.935334917858199333e+00,1.614813522720503869e+01,2.513921524237010630e+01,3.409792704770242722e+01,4.076345437044942344e+01
1.149756995397735633e-04,3.311585193645979253e+00,8.935333849897704184e+00,1.614812299853273814e+01,2.513905481605499759e+01,3.409596079168299809e+01,4.075106916851139260e+01
1.291549665014882751e-04,3.311585116089362124e+00,8.935332502285186607e+00,1.614810756733822927e+01,2.513885215865128231e+01,3.409348335944737585e+01,4.073549691450762111e+01
1.450828778495937346e-04,3.311585018224097343e+00,8.935330801791865341e+00,1.614808809500086895e+01,2.513859618827656561e+01,3.409036193827130745e+01,4.071593285174360233e+01
1.629750834620646697e-04,3.311584894732244155e+00,8.935328656013513893e+00,1.614806352331421024e+01,2.513827292069199970e+01,3.408642941041424024e+01,4.069137820805077865e+01
1.830738280295369862e-04,3.311584738903326386e+00,8.935325948349250424e+00,1.614803251699622777e+01,2.513786471065778017e+01,3.408147563013123005e+01,4.066059869044045882e+01
2.056512308348651386e-04,3.311584542269691678e+00,8.935322531665528700e+00,1.614799339115178967e+01,2.513734929563870679e+01,3.407523656590864647e+01,4.062207708529961536e+01
2.310129700083158070e-04,3.311584294146383112e+00,8.935318220301025960e+00,1.614794401975068538e+01,2.513669859072384938e+01,3.406738083477564771e+01,4.057396087965497600e+01
2.595024211399732058e-04,3.311583981050529424e+00,8.935312779978055175e+00,1.614788172015607870e+01,2.513587717060300974e+01,3.405749308016788746e+01,4.051400708813222451e+01
2.915053062825169895e-04,3.311583585968698618e+00,8.935305915072294880e+00,1.614780310744131242e+01,2.513484035822934715e+01,3.404505357620806905e+01,4.043952833530437374e+01
3.274549162877731672e-04,3.311583087432401928e+00,8.935297252549263547e+00,1.614770391059898813e+01,2.513353181968349759e+01,3.402941339475341209e+01,4.034734677404718184e+01
3.678379771828634709e-04,3.311582458351523428e+00,8.935286321694755785e+00,1.614757874068733656e+01,2.513188053992099213e+01,3.400976447252816826e+01,4.023376553222836094e+01
4.132012400115334647e-04,3.311581664542276648e+00,8.935272528538174441e+00,1.614742079836603494e+01,2.512979702361286982e+01,3.398510400398426157e+01,4.009457068507384037e+01
4.641588833612772438e-04,3.311580662869704206e+00,8.935255123579379344e+00,1.614722150501032161e+01,2.512716852820573976e+01,3.395419282075765466e+01,3.992507938725427152e+01
5.214008287999673382e-04,3.311579398903802485e+00,8.935233161066195251e+00,1.614697003748706905e+01,2.512385309168690739e+01,3.391550788478274114e+01,3.972025032268028610e+01
5.857020818056672858e-04,3.311577803961895050e+00,8.935205447611053842e+00,1.614665274151765928e+01,2.511967206459620172e+01,3.386718982973341951e+01,3.947486913955101784e+01
6.579332246575682417e-04,3.311575791376571765e+00,8.935170477356814800e+00,1.614625239207548191e+01,2.511440079432109584e+01,3.380698776483578172e+01,3.918381225346711716e+01
7.390722033525776299e-04,3.311573251786415373e+00,8.935126350172232890e+00,1.614574726114552305e+01,2.510775704036984735e+01,3.373220543266059224e+01,3.884237680014093286e+01
8.302175681319734967e-04,3.311570047193632682e+00,8.935070668437582242e+00,1.614510994301023317e+01,2.509938662463820336e+01,3.363965535634073234e+01,3.844664473059962972e+01
9.326033468832180609e-04,3.311566003465773456e+00,8.935000406821112406e+00,1.614430587453356125e+01,2.508884574617958663e+01,3.352563073258301074e+01,3.799383058930426671e+01
1.047615752789666328e-03,3.311560900874129132e+00,8.934911747984919828e+00,1.614329147210934323e+01,2.507557932605406137e+01,3.338590813002572588e+01,3.748255319606771252e+01
1.176811952434999187e-03,3.311554462154836287e+00,8.934799875316725704e+00,1.614201178732871611e+01,2.505889471244513445e+01,3.321579666584806034e+01,3.691297789148301689e+01
1.321941148466028622e-03,3.311546337444114307e+00,8.934658711463324465e+00,1.614039755920144614e+01,2.503793009868137176e+01,3.301024980148125110e+01,3.628679933426327153e+01
1.484968262254463727e-03,3.311536085269337626e+00,8.934480588519948085e+00,1.613836151103828698e+01,2.501161713238888495e+01,3.276405231388219619e+01,3.560706856841817114e+01
1.668100537200055541e-03,3.311523148563510155e+00,8.934255832053480617e+00,1.613579370390607437e+01,2.497863748933517059e+01,3.247208559310961107e+01,3.487790048955797317e+01
1.873817422860386741e-03,3.311506824400532345e+00,8.933972236515359100e+00,1.613255571496850038e+01,2.493737374283943353e+01,3.212965870445729877e+01,3.410411789512903624e+01
2.104904144512022030e-03,3.311486225807891870e+00,8.933614403794248204e+00,1.612847335727127884e+01,2.488585579685787863e+01,3.173287282461559755e+01,3.329089108529196750e+01
2.364489412645406994e-03,3.311460233583557233e+00,8.933162909375116811e+00,1.612332759733025966e+01,2.482170560108881929e+01,3.127896830177725462e+01,3.244342007974361053e+01
2.656087782946684166e-03,3.311427435501777872e+00,8.932593251448594174e+00,1.611684325888109370e+01,2.474208494633598576e+01,3.076659451456692551e+01,3.156668717374916966e+01
2.983647240283334324e-03,3.311386049608841198e+00,8.931874526910997147e+00,1.610867502769199078e+01,2.464365388154887171e+01,3.019594947671766860e+01,3.066528830692132601e+01
3.351602650938847929e-03,3.311333827447981992e+00,8.930967763977847085e+00,1.609839019866226550e+01,2.452255053658123884e+01,2.956875974973856458e+01,2.974333738335156241e+01
3.764935806792471442e-03,3.311267931966096256e+00,8.929823823466582766e+00,1.608544754246176112e+01,2.437440635477043571e+01,2.888810505782196358e+01,2.880442972980673844e+01
4.229242874389498551e-03,3.311184783485733085e+00,8.928380758945205997e+00,1.606917163196090570e+01,2.419441289144248231e+01,2.815812427789219896e+01,2.785164840589044388e+01
4.750810162102793270e-03,3.311079865400853972e+00,8.926560499048889596e+00,1.604872198684844520e+01,2.397745579296625706e+01,2.738365923610240316e+01,2.688759820444282056e+01
5.336699231206301804e-03,3.310947479082617662e+00,8.924264682419519090e+00,1.602305651189843516e+01,2.371832637910584296e+01,2.656989520595843501e+01,2.591445506728823744e+01
5.994842503189421780e-03,3.310780434747505829e+00,8.921369435996481911e+00,1.599088898491357469e+01,2.341200988175742381e+01,2.572204488872187511e+01,2.493402197030549772e+01
6.734150657750828141e-03,3.310569661601205471e+00,8.917718839970920186e+00,1.595064088433668203e+01,2.305403203027743686e+01,2.484510325446791867e+01,2.394778535476373804e+01
7.564633275546290940e-03,3.310303716250162953e+00,8.913116767144916963e+00,1.590038874971379634e+01,2.264082552943131788e+01,2.394368143690525130e+01,2.295696859018025293e+01
8.497534359086438699e-03,3.309968162947342307e+00,8.907316720981722113e+00,1.583780967306965337e+01,2.217006155830620884e+01,2.302191366637057612e+01,2.196258070677454555e+01
9.545484566618328559e-03,3.309544792437169480e+00,8.900009226937944717e+00,1.576012954568938440e+01,2.164088663372410082e+01,2.208342340503451595e+01,2.096545982230835747e+01
1.072267222010325413e-02,3.309010637652238351e+00,8.890806259767813913e+00,1.566408137721911054e+01,2.105401733458719349e+01,2.113133248142919740e+01,1.996631144068382469e+01
1.204503540258783541e-02,3.308336733884408964e+00,8.879222123362747965e+00,1.554588422165269535e+01,2.041167318832633981e+01,2.016829821943206014e+01,1.896574224660075458e+01
1.353047774579807690e-02,3.307486557815850770e+00,8.864650153559882284e+00,1.540125650474378816e+01,1.971736279699247163e+01,1.919656649271269444e+01,1.796429026800385031e+01
1.519911082952933243e-02,3.306414063371843515e+00,8.846334611938184267e+00,1.522547985715438301e+01,1.897556778586233150e+01,1.821803200114844401e+01,1.696245240587136394e+01
1.707352647470688697e-02,3.305061212074880572e+00,8.823337217441482139e+00,1.501352934323698918e+01,1.819138386197178292e+01,1.723430012410652878e+01,1.596071039552311177e+01
1.917910261672492803e-02,3.303354870685292877e+00,8.794497979236272300e+00,1.476028129423669633e+01,1.737017576163166765e+01,1.624674715621217302e+01,1.495955630293526006e+01
2.154434690031886701e-02,3.301202918603807213e+00,8.758390429195426208e+00,1.446079920535255958e+01,1.651728770415671832e+01,1.525657753867122679e+01,1.395951869765029763e+01
2.420128264794383505e-02,3.298489371003301862e+00,8.713272113444281430e+00,1.411068132122423080e+01,1.563783096565375175e+01,1.426487795577956241e+01,1.296119069488199571e+01
2.718588242732939905e-02,3.295068280321614473e+00,8.657032419856827588e+00,1.370643352353481781e+01,1.473655222961378541e+01,1.327266900521746962e+01,1.196526113001884895e+01
3.053855508833412322e-02,3.290756128347176901e+00,8.587141625449458360e+00,1.324581419130383786e+01,1.381777417425574761e+01,1.228095570034617623e+01,1.097255021961372279e+01
3.430469286314925814e-02,3.285322364217782454e+00,8.500607532345938466e+00,1.272809172683919243e+01,1.288539387189320351e+01,1.129077842693264344e+01,9.984051169448621366e+00
3.853528593710519451e-02,3.278477682225214629e+00,8.393949175482402936e+00,1.215416612273938668e+01,1.194292363346600716e+01,1.030326623011001175e+01,9.000979302455601072e+00
4.328761281083061407e-02,3.269859571836206236e+00,8.263200504057426343e+00,1.152653267751495036e+01,1.099356097163029133e+01,9.319694496079428347e+00,8.024830381781493216e+00
4.862601580065353812e-02,3.259014619294867021e+00,8.103959884952811166e+00,1.084910065322335981e+01,1.004027766938112620e+01,8.341549236667386680e+00,7.057449875347241885e+00
5.462277217684337327e-02,3.245377010386784278e+00,7.911502390758245795e+00,1.012691017161967189e+01,9.085921377457511383e+00,7.370600276139715135e+00,6.101114915455074339e+00
6.135907273413162416e-02,3.228242701816048665e+00,7.680969248749736522e+00,9.365806990512592023e+00,8.133326098225539980e+00,6.408985639385046618e+00,5.158630591407051824e+00
6.892612104349681024e-02,3.206738832428123853e+00,7.407640659109996584e+00,8.572133879135567014e+00,7.185430079514771862e+00,5.459309262737193080e+00,4.233441841090492375e+00
7.742636826811277739e-02,3.179788192456264984e+00,7.087283612539563293e+00,7.752483137805227464e+00,6.245400949412928782e+00,4.524753628999389043e+00,3.329761249357004793e+00
8.697490026177834288e-02,3.146069040422694307e+00,6.716546990201401890e+00,6.913535014616600805e+00,5.316768314477462454e+00,3.609207766540417417e+00,2.452710738252792844e+00
9.770099572992245462e-02,3.103971361481994151e+00,6.293357166529421676e+00,6.061988348841199858e+00,4.403563384516830936e+00,2.717408733636829332e+00,1.608469820733352762e+00
1.097498765493058887e-01,3.051551928596007990e+00,5.817256257356529403e+00,5.204576584264187566e+00,3.510463178364955805e+00,1.855090458058116898e+00,8.044120171155733079e-01
1.232846739442063494e-01,2.986492392616633129e+00,5.289629246000013829e+00,4.348154900343886631e+00,2.642932962560558430e+00,1.029126712550935352e+00,4.919110566171711052e-02
1.384886371393874438e-01,2.906067178287447650e+00,4.713787712072761593e+00,3.499840979434842403e+00,1.807353903961134378e+00,2.476444412181139365e-01,-6.472892715508520300e-01
1.555676143930472266e-01,2.807131155698255220e+00,4.094911330193495402e+00,2.667190348608281081e+00,1.011112218365083137e+00,-4.799306788508923005e-01,-1.274112720954547973e+00
1.747528400007682947e-01,2.686140573451063940e+00,3.439882207411885773e+00,1.858384692521366732e+00,2.626099484850525911e-01,-1.142954702753901097e+00,-1.819875072533571059e+00
1.963040650040276114e-01,2.539223820483938354e+00,2.757069571366428828e+00,1.082405472318298534e+00,-4.288643468279785820e-01,-1.729864920678922946e+00,-2.273528899599894793e+00
2.205130739903041204e-01,2.362319898254600314e+00,2.056126768397060101e+00,3.491526716621268789e-01,-1.053490158306007451e+00,-2.228856848878435937e+00,-2.625587747729478227e+00
2.477076355991713885e-01,2.151400207547056187e+00,1.347849852596607612e+00,-3.305545573439907514e-01,-1.601595540673248497e+00,-2.629199663663162490e+00,-2.869954586215977876e+00
2.782559402207125943e-01,1.902781551825417417e+00,6.441229631277766154e-01,-9.451973344887010242e-01,-2.064768062124499259e+00,-2.923534791048857606e+00,-3.006781751382873846e+00
3.125715849688234793e-01,1.613524337950348109e+00,-4.205393908409987835e-02,-1.483155416554350126e+00,-2.437501921885579570e+00,-3.111339331238012651e+00,-3.046122180409380764e+00
3.511191734215127758e-01,1.281891449244084713e+00,-6.964924799068703543e-01,-1.933907116859570285e+00,-2.719435351043555382e+00,-3.202902593867067882e+00,-3.012028848014593585e+00
3.944206059437648237e-01,9.078251643924901693e-01,-1.303776033826211656e+00,-2.290076611748708579e+00,-2.917818051069622776e+00,-3.221213795826546544e+00,-2.945939128290465447e+00
4.430621457583886480e-01,4.933893950295736852e-01,-1.847386670863961688e+00,-2.550400930783542464e+00,-3.048553502982578323e+00,-3.197726233820226138e+00,-2.898559691149943163e+00
4.977023564332113681e-01,4.312951148056576312e-02,-2.310219829936278835e+00,-2.722957038562419108e+00,-3.132529344939765537e+00,-3.163583631336592816e+00,-2.902947601301581138e+00
5.590810182512222504e-01,-4.356757068261834509e-01,-2.675847466771535288e+00,-2.826539316041880134e+00,-3.185361953062824547e+00,-3.146465201137711887e+00,-2.940496476705804163e+00
6.280291441834247035e-01,-9.328616252460407710e-01,-2.931106022311466219e+00,-2.887145868931440873e+00,-3.210475399289594911e+00,-3.166796901901667294e+00,-2.954676802545701531e+00
7.054802310718630842e-01,-1.435283763223752729e+00,-3.070728116756195725e+00,-2.929223660729118883e+00,-3.214181463136807970e+00,-3.207635151995866352e+00,-2.933656165766129309e+00
7.924828983539186078e-01,-1.926725803254697666e+00,-3.104050193314010109e+00,-2.968866164197084601e+00,-3.213226352892552651e+00,-3.199596740905388259e+00,-2.949084045169527268e+00
8.902150854450392448e-01,-2.387772612964672803e+00,-3.061109517248002287e+00,-3.019502801283675986e+00,-3.190812397382216226e+00,-3.080189851914800325e+00,-2.955281026418486334e+00
9.999999999999998890e-01,-2.795688089240044860e+00,-2.990633896008374926e+00,-3.101869423614378896e+00,-3.114360771509935510e+00,-2.979132489346245638e+00,-2.934726316701668836e+00


==> data/phase_instructions/phase_inst_spectrum_N4_800_GSa_100_GBd_10psnm_seed_2_filter_55.0GHz_AOM_0.0MHz_16dB_41dBm.csv <==
freqs,1,2,3,4
3.906250000000000000e-03,-3.331126428972481790e-01,-1.591567592397224118e+01,-6.797891493115226780e+00,-4.879601696023328827e+00
7.812500000000000000e-03,-7.198716524319468846e+00,-1.581651451350604987e+01,-1.388880344581339799e+01,-8.641167968815132383e+00
1.171875000000000000e-02,-1.253343299551673695e+01,-7.199132239308006831e+00,-9.674852073593655177e+00,-6.332209198447012355e+00
1.562500000000000000e-02,-1.326805608422329641e+00,-3.413168265450877925e+00,2.731314449638738040e+00,-3.358254043664633315e+00
1.953125000000000000e-02,0.000000000000000000e+00,-3.512991461587667175e+00,-5.323332403815424385e+00,-1.108429138215358378e+01
2.343750000000000000e-02,-1.220768163379014482e+01,-1.049543118600637293e+01,-6.784635302452764805e+00,-7.902560345052464186e+00
2.734375000000000000e-02,-8.138111958741259144e+00,-1.403821499701528452e+01,-5.620455396184688368e+00,-9.836840215435794121e+00
3.125000000000000000e-02,-3.849030800745822489e+00,-3.527047113237767206e+00,-6.511513148075707136e-01,-9.038115838037999339e+00
3.515625000000000000e-02,-7.039262420745041382e+00,-5.074523103229536147e+00,-9.201180961160943639e+00,-1.482411633263956752e+01
3.906250000000000000e-02,-1.196005003169220160e+01,-1.675815825313455676e+01,-7.390585773255992308e+00,-1.350830969238846180e+01
4.296875000000000000e-02,-1.406216751899356332e+01,-1.597689740720365492e+01,-1.026891529110530143e+01,-1.230302215695538770e+01
4.687500000000000000e-02,-1.649773269223189942e+01,-7.939787480944405118e+00,-5.953150357394605408e+00,-1.047100090618752510e+01
5.078125000000000000e-02,-3.921043614958128387e+01,-1.476169120732820517e+01,-8.078509379495359966e+00,-1.362685370858565470e+01
5.468750000000000000e-02,-1.548609809506573498e+01,-2.720852196058191552e+01,-1.112490193109894498e+01,-2.004880915983455481e+01
5.859375000000000000e-02,-1.328469582792675752e+01,-1.850590044901277409e+01,-1.461113294295260800e+01,-1.584143032091199643e+01
6.250000000000000000e-02,-2.150521385243069261e+01,-1.457065216211878855e+01,-1.154721885859321340e+01,-1.892733216779938132e+01
6.640625000000000000e-02,-2.456692048951166640e+01,-1.272108817764465627e+01,-1.196087076804570870e+01,-2.437625451323022219e+01
7.031250000000000000e-02,-1.722547185051401186e+01,-1.330625143655982079e+01,-1.291847971040238008e+01,-2.347986462068552171e+01
7.421875000000000000e-02,-1.813773457776912323e+01,-1.910919683500974031e+01,-1.335176264644496769e+01,-1.774699283534848959e+01
7.812500000000000000e-02,-2.230712631993125683e+01,-2.271492189407405604e+01,-2.487985031515359680e+01,-3.042601618135309138e+01
8.203125000000000000e-02,-2.367197377641679878e+01,-1.309487012679854701e+01,-1.474853642002593190e+01,-2.120323859568626546e+01
8.593750000000000000e-02,-2.587414244480449454e+01,-1.911950075903281743e+01,-1.420467231858794221e+01,-1.651867173452721715e+01
8.984375000000000000e-02,-3.015104633705762893e+01,-1.753018459445137367e+01,-1.849174669748072475e+01,-1.845198792269145471e+01
9.375000000000000000e-02,-1.647484821528288279e+01,-1.249295183729364922e+01,-1.996081339907036067e+01,-2.710463110217555638e+01
9.765625000000000000e-02,-2.115786957256419143e+01,-1.755477297839996709e+01,-1.900000669363380723e+01,-2.145175984152183801e+01
1.015625000000000000e-01,-2.421892284522456151e+01,-2.402625067133274328e+01,-1.833434046572260812e+01,-2.895119356746555184e+01
1.054687500000000000e-01,-2.958194257351855327e+01,-2.425272258744099574e+01,-1.625680414189322676e+01,-2.531573540225217300e+01
1.093750000000000000e-01,-2.360213413121041270e+01,-1.767120630369476331e+01,-2.027959952185153014e+01,-2.711720434099007804e+01
1.132812500000000000e-01,-2.457206824613753327e+01,-3.027552505347483347e+01,-2.595527296563437503e+01,-2.115746804244103885e+01
1.171875000000000000e-01,-1.882137600189522786e+01,-2.232527289779508806e+01,-2.135312532935082075e+01,-2.759183021018531079e+01
1.210937500000000000e-01,-2.032706720452625859e+01,-2.079371743708874476e+01,-2.336509172674716694e+01,-2.832770008064284895e+01
1.250000000000000000e-01,-1.934439352094836551e+01,-2.094748281298365811e+01,-2.035805565968620812e+01,-2.228006985230887693e+01
1.289062500000000000e-01,-2.672115950043171040e+01,-2.053222470273625788e+01,-2.094899419059823842e+01,-2.591355139232413052e+01
1.328125000000000000e-01,-3.794117283788749262e+01,-2.513210537849637660e+01,-3.298401053410228201e+01,-2.926545003483243335e+01
1.367187500000000000e-01,-2.922819222333656342e+01,-3.616602239708240063e+01,-2.415550835487024273e+01,-2.400025557923616759e+01
1.406250000000000000e-01,-2.976181958216785262e+01,-2.693084142760471877e+01,-2.821504443212248248e+01,-3.214539455078453045e+01
1.445312500000000000e-01,-3.066392268399658505e+01,-2.283394751754213559e+01,-2.240081541649562524e+01,-2.738009019520371012e+01
1.484375000000000000e-01,-2.788460220930013733e+01,-2.060728124661147476e+01,-2.604592420941522590e+01,-3.006242491718511189e+01
1.523437500000000000e-01,-3.133084326680884502e+01,-1.942846535802842567e+01,-3.235843887425171772e+01,-3.864056197144863347e+01
1.562500000000000000e-01,-2.730957544398540549e+01,-2.293373928648828297e+01,-2.236460849505166237e+01,-2.969934259085848538e+01
1.601562500000000000e-01,-3.109711848072805651e+01,-2.383670925164397048e+01,-2.220432880227413719e+01,-2.942097106987381139e+01
1.640625000000000000e-01,-3.704087894858282937e+01,-3.583770428437544098e+01,-2.382189616519040243e+01,-2.730496138938048745e+01
1.679687500000000000e-01,-2.721463909586565322e+01,-2.223886144151236621e+01,-3.108642873410171603e+01,-2.832634541943619055e+01
1.718750000000000000e-01,-2.887977323039466171e+01,-2.745921240934729823e+01,-3.363211130200320298e+01,-3.778669334593205065e+01
1.757812500000000000e-01,-3.341458492753066878e+01,-2.482900759761839993e+01,-2.261264668707385184e+01,-3.132658147919149627e+01
1.796875000000000000e-01,-3.284346555069991069e+01,-2.404634290523349449e+01,-2.403377842645769036e+01,-3.217926036761345188e+01
1.835937500000000000e-01,-3.323289428781048116e+01,-2.288362777418370086e+01,-2.691729393004158055e+01,-3.439425458219699294e+01
1.875000000000000000e-01,-3.413809273098574693e+01,-2.786249466789007201e+01,-2.613860297450293757e+01,-3.289654458158393879e+01
1.914062500000000000e-01,-3.058522233292372050e+01,-2.797544597587045345e+01,-2.817694306266698945e+01,-3.825738039998144302e+01
1.953125000000000000e-01,-3.646851688851987916e+01,-3.493947452692067657e+01,-2.894183866322317300e+01,-3.957948660890467352e+01
1.992187500000000000e-01,-2.827102535630130120e+01,-2.544729118712347571e+01,-2.869946500957139790e+01,-3.478672761874392449e+01
2.031250000000000000e-01,-3.234171586877783966e+01,-3.153390124733298450e+01,-2.563069321047728266e+01,-3.526019795416634395e+01
2.070312500000000000e-01,-2.702332128051732951e+01,-2.429206224660841329e+01,-2.615682006922153846e+01,-2.873677765198343081e+01
2.109375000000000000e-01,-3.184028897650480872e+01,-2.898863139974907810e+01,-2.733978104751621174e+01,-4.963913452691812722e+01
2.148437500000000000e-01,-2.780523759548941598e+01,-2.941051593703759437e+01,-2.919313295926488649e+01,-3.430152140896434076e+01
2.187500000000000000e-01,-4.047741199100401133e+01,-3.092592642517203316e+01,-2.895201611917358875e+01,-3.765592476957177581e+01
2.226562500000000000e-01,-3.440753571599751126e+01,-3.712534562647658021e+01,-4.027586862307609294e+01,-3.063622047484135535e+01
2.265625000000000000e-01,-3.918759905682695432e+01,-2.803980752160008905e+01,-4.484687472388604590e+01,-5.219257457501985442e+01
2.304687500000000000e-01,-3.705276171343115976e+01,-2.607343603285284317e+01,-3.275369148136110908e+01,-3.310206635283438459e+01
2.343750000000000000e-01,-2.902541840138188789e+01,-2.529956348758734208e+01,-4.429474041060833400e+01,-4.036135011181932697e+01
2.382812500000000000e-01,-4.905268879528894388e+01,-3.776060704850173977e+01,-3.409667860014666729e+01,-3.415794634391702544e+01
2.421875000000000000e-01,-3.372411599417461048e+01,-2.769845477179297433e+01,-3.024412679811963045e+01,-4.810444356448353176e+01
2.460937500000000000e-01,-4.666302702372838951e+01,-4.101127801816618046e+01,-3.940551315680501432e+01,-4.006622595938139852e+01
2.500000000000000000e-01,-5.011063842470353791e+01,-3.549957735229772027e+01,-4.143260791863703929e+01,-3.638937186021929904e+01
2.539062500000000000e-01,-3.435295653432535801e+01,-3.479444355548420020e+01,-3.103484829308749582e+01,-4.016129018451332655e+01
2.578125000000000000e-01,-5.370116461363494409e+01,-3.340374594659725460e+01,-3.687879465339865703e+01,-4.912192956541169764e+01
2.617187500000000000e-01,-4.610243296899913901e+01,-3.483507936074580158e+01,-3.329848910306881038e+01,-4.109581983546843276e+01
2.656250000000000000e-01,-3.336465924241107928e+01,-5.075047084035766431e+01,-3.905059854007056686e+01,-3.983090560899918842e+01
2.695312500000000000e-01,-4.284199561169305781e+01,-3.294031067867147300e+01,-5.175521354935038687e+01,-3.682688074637048459e+01
2.734375000000000000e-01,-3.203241197489832359e+01,-3.569822848718909825e+01,-3.660321253766267091e+01,-4.011655806613281072e+01
2.773437500000000000e-01,-4.589266099862689430e+01,-3.760205878533776769e+01,-3.876293269715033318e+01,-3.977914905094620224e+01
2.812500000000000000e-01,-3.044081925934001021e+01,-3.065428832256337799e+01,-3.749241130054719662e+01,-3.789921682113183721e+01
2.851562500000000000e-01,-3.395889085711915101e+01,-3.848999614191879459e+01,-3.108480206881456454e+01,-3.831906189345160385e+01
2.890625000000000000e-01,-3.639786373428688648e+01,-4.151144070063841696e+01,-3.735716061581256042e+01,-3.764385108922240875e+01
2.929687500000000000e-01,-4.502174289690287878e+01,-3.922302787457901729e+01,-4.726124921621310193e+01,-3.454376590197377084e+01
2.968750000000000000e-01,-3.764254013938365517e+01,-3.428542621111368760e+01,-3.812711660665188163e+01,-4.820521365626200350e+01
3.007812500000000000e-01,-4.074611866245025737e+01,-3.383388222125898892e+01,-3.771433348683744669e+01,-5.621381441942112644e+01
3.046875000000000000e-01,-4.371664403547971745e+01,-3.765676342286943878e+01,-4.267515457528455158e+01,-4.572138072801666198e+01
3.085937500000000000e-01,-4.296689963805843604e+01,-3.923510807585263649e+01,-4.107694337748937130e+01,-4.910903224165983261e+01
3.125000000000000000e-01,-4.005168789945287244e+01,-5.095720674901103564e+01,-3.876378081754543103e+01,-4.253969270280198600e+01
3.164062500000000000e-01,-4.056514770936901471e+01,-3.731461801795876454e+01,-4.727863227924829914e+01,-4.045113941034737337e+01
3.203125000000000000e-01,-4.190961919847431005e+01,-4.080815391137092263e+01,-3.878084698875564129e+01,-4.199606821806404611e+01
3.242187500000000000e-01,-4.764393752020129114e+01,-5.954632486594717733e+01,-3.720185423259559343e+01,-4.353785723771603244e+01
3.281250000000000000e-01,-4.076528475547757324e+01,-4.602798038332797148e+01,-4.258558189535436611e+01,-5.269204971364648316e+01
3.320312500000000000e-01,-3.961006504926920258e+01,-4.223263685925745392e+01,-3.589122264775404858e+01,-4.332144667459131426e+01
3.359375000000000000e-01,-4.747134466290971488e+01,-3.438351524938821058e+01,-4.240483245369284049e+01,-3.860072977287643425e+01
3.398437500000000000e-01,-3.887542782646203676e+01,-3.585130433117150517e+01,-4.272758487553690543e+01,-4.293713439827931211e+01
3.437500000000000000e-01,-5.091571178399095032e+01,-4.023123892109252608e+01,-3.955536512061065224e+01,-4.664938132589093556e+01
3.476562500000000000e-01,-3.767816984371295774e+01,-5.358091699691092202e+01,-4.422794773533451718e+01,-4.998050588977040576e+01
3.515625000000000000e-01,-4.850934475733141937e+01,-4.399566545245872362e+01,-5.506739595021634415e+01,-4.640541604873990167e+01
3.554687500000000000e-01,-4.539824934518787813e+01,-3.797339002320956070e+01,-3.972600773841312360e+01,-4.929213799002749852e+01
3.593750000000000000e-01,-4.425186088622930924e+01,-4.240426049624954885e+01,-5.243275408272675264e+01,-4.689703601901008767e+01
3.632812500000000000e-01,-4.926057112452948417e+01,-3.650374449933795518e+01,-4.410797997269095561e+01,-3.982625866206691256e+01
3.671875000000000000e-01,-4.536511319449235202e+01,-4.829465454851749939e+01,-4.139113106355326721e+01,-3.738496082086314232e+01
3.710937500000000000e-01,-3.827645701426857272e+01,-4.142237891517329729e+01,-4.675150148814953610e+01,-3.657700837260197346e+01
3.750000000000000000e-01,-3.910791352727920867e+01,-4.496458224348096167e+01,-4.083699476330553324e+01,-4.579171516786890095e+01
3.789062500000000000e-01,-4.439149937924323552e+01,-3.940963020388045379e+01,-5.904913104816620262e+01,-4.313022803910194369e+01
3.828125000000000000e-01,-4.502907129685547005e+01,-4.158450346818743526e+01,-4.797438904154282113e+01,-4.539658651764423780e+01
3.867187500000000000e-01,-4.076853268942711850e+01,-5.138502075864760599e+01,-4.333207903772562020e+01,-4.011587369871068631e+01
3.906250000000000000e-01,-4.005533931353979682e+01,-4.630629701783078644e+01,-4.911516148671614701e+01,-4.356975685484451333e+01
3.945312500000000000e-01,-4.876423271442305918e+01,-4.067299976233505987e+01,-4.315324754012532082e+01,-4.032695129629204445e+01
3.984375000000000000e-01,-5.521870578244493544e+01,-4.177446426887311759e+01,-4.718635743234356283e+01,-4.723635279949708377e+01
4.023437500000000000e-01,-5.067952396652107439e+01,-3.703781363659081194e+01,-4.668867054632619329e+01,-4.317856049936460749e+01
4.062500000000000000e-01,-4.066933162810958180e+01,-4.277206032902191879e+01,-5.348800766660719574e+01,-5.182413058038768128e+01
4.101562500000000000e-01,-4.592355705295145185e+01,-3.856643853892379070e+01,-4.775481750263176650e+01,-4.520172518291740005e+01
4.140625000000000000e-01,-4.230130668562101448e+01,-4.493926901192428858e+01,-4.767097271267023473e+01,-5.158242947617607399e+01
4.179687500000000000e-01,-4.296215545629826238e+01,-4.451498099170812850e+01,-4.464150945706175122e+01,-4.928726367802607200e+01
4.218750000000000000e-01,-3.767568080353454008e+01,-4.659162303002671024e+01,-4.249711085426380208e+01,-4.290391606019392157e+01
4.257812500000000000e-01,-4.737834422441112281e+01,-4.258997205888390880e+01,-4.457306372346795342e+01,-4.119418819785497021e+01
4.296875000000000000e-01,-4.813188368448096810e+01,-5.672193531411159029e+01,-4.490395901530418143e+01,-5.133846954063041323e+01
4.335937500000000000e-01,-4.650177153283969744e+01,-4.867040894178590804e+01,-5.154218206724227258e+01,-4.595001391375984667e+01
4.375000000000000000e-01,-4.460542883598046160e+01,-4.345004229822852437e+01,-5.229915406625608654e+01,-4.414120944963504201e+01
4.414062500000000000e-01,-4.570464320752664378e+01,-5.828571763012206475e+01,-4.464860758094621929e+01,-4.633522463536071001e+01
4.453125000000000000e-01,-4.598632900289629077e+01,-3.870018988136358473e+01,-5.274680171193889322e+01,-4.603665081660693659e+01
4.492187500000000000e-01,-4.248684191636014873e+01,-4.239130506363299133e+01,-4.911903464065787972e+01,-4.698421007039884501e+01
4.531250000000000000e-01,-4.659922081624070245e+01,-5.012738522357761894e+01,-5.395459952925275360e+01,-4.249478560053175613e+01
4.570312500000000000e-01,-4.989079795925682959e+01,-3.907526628294942839e+01,-5.325619837612909180e+01,-4.535979349775976743e+01
4.609375000000000000e-01,-4.225597852732569493e+01,-4.001205470249314544e+01,-4.933960046314712145e+01,-5.098046228867480778e+01
4.648437500000000000e-01,-4.960223268979533628e+01,-4.394995841062440434e+01,-5.989991228683431501e+01,-4.608935986669773399e+01
4.687500000000000000e-01,-5.849658759097700056e+01,-4.735788100499636499e+01,-4.663606280344289701e+01,-4.381219955930482968e+01
4.726562500000000000e-01,-5.008034576376669378e+01,-4.632948090734092261e+01,-5.105797461633464707e+01,-4.127459137018017543e+01
4.765625000000000000e-01,-3.832237136669611743e+01,-4.728192674564775189e+01,-4.617115279737060973e+01,-4.857505255189603588e+01
4.804687500000000000e-01,-4.521557796279520858e+01,-4.364370743755192450e+01,-5.019530454364964811e+01,-4.817111604063668295e+01
4.843750000000000000e-01,-4.731555098449297247e+01,-5.227788244222957559e+01,-5.174113558779243505e+01,-4.349671410212067713e+01
4.882812500000000000e-01,-5.551117644908347160e+01,-5.190397721427973465e+01,-4.584321749994514050e+01,-4.695113178541608079e+01
4.921875000000000000e-01,-5.362492333635228903e+01,-5.904952761832999641e+01,-4.853190999919330295e+01,-4.678975429518258977e+01
4.960937500000000000e-01,-4.914598045291762674e+01,-5.493475640880757993e+01,-5.720159824030189810e+01,-4.824860262057325144e+01
5.000000000000000000e-01,-4.668982590060242899e+01,-6.445889843477476688e+01,-3.902043277843976199e+01,-4.234680256068393334e+01
5.039062500000000000e-01,-4.721940030800993782e+01,-4.346821319946373308e+01,-4.527226916862036177e+01,-4.284374293838190084e+01
5.078125000000000000e-01,-4.692947739362860915e+01,-4.995483650651097207e+01,-5.198657160127932286e+01,-4.571446554406965390e+01
5.117187500000000000e-01,-6.072860305362724631e+01,-6.358703826427124994e+01,-6.092973635458009340e+01,-4.736672724681590552e+01
5.156250000000000000e-01,-5.848373276698350054e+01,-4.896375579978112569e+01,-5.556804614806907239e+01,-5.926753394818641851e+01
5.195312500000000000e-01,-5.906513933427013541e+01,-4.411384510989114460e+01,-5.095785017025851005e+01,-4.208356351090567671e+01
5.234375000000000000e-01,-4.220386085013516464e+01,-3.744582870104675010e+01,-4.380365009661949216e+01,-4.745888675823582759e+01
5.273437500000000000e-01,-5.376517333117648434e+01,-3.962425708966847537e+01,-4.669824761459027940e+01,-4.389828346911312451e+01
5.312500000000000000e-01,-4.244436091251836984e+01,-3.933608930651775637e+01,-4.084236459172620926e+01,-4.264494673242880651e+01
5.351562500000000000e-01,-3.890352948683499790e+01,-4.077789959062479141e+01,-4.078973274836923935e+01,-4.166327103177111724e+01
5.390625000000000000e-01,-4.487543769330809340e+01,-4.421759630545494701e+01,-5.094163629008870231e+01,-5.105147895806584302e+01
5.429687500000000000e-01,-4.298687756898035417e+01,-3.604516370269813308e+01,-4.216701903891544134e+01,-3.980046552994384967e+01
5.468750000000000000e-01,-3.682469977876814227e+01,-3.542386352783334047e+01,-3.666567807018338954e+01,-4.986774255888292373e+01


==> data/phase_instructions/phase_inst_spectrum_N4_800_GSa_100_GBd_39psnm_seed_2_filter_40.0GHz_AOM_0.0MHz_18dB_39dBm.csv <==
freqs,1,2,3,4
3.906250000000000000e-03,0.000000000000000000e+00,-8.108528893985372576e+00,-6.482923502799039284e+00,-4.043013312730479925e+00
7.812500000000000000e-03,-5.536760868815134629e+00,-9.106134480679797250e+00,-7.983536024391696628e+00,-1.222235119563580241e+01
1.171875000000000000e-02,-1.507499445286677897e+01,-8.731766586581537481e+00,-2.046889072872424720e+01,-1.101901991780021106e+01
1.562500000000000000e-02,-8.887598442697019152e+00,-1.196975086222693108e+00,-3.156264880325082345e+00,-1.275249144818311997e+01
1.953125000000000000e-02,-1.761545209488991759e+01,-1.529327525664274923e+01,-6.262986312874355477e+00,-1.302259570506341468e+01
2.343750000000000000e-02,-9.093247914106324714e+00,-2.989477958198392571e+00,-6.344939467949814116e+00,-1.704278782385958024e+01
2.734375000000000000e-02,-1.657193276945636740e+01,-1.023643207120732868e+01,-1.424191191733214090e+01,-2.594916180983199894e+01
3.125000000000000000e-02,-1.745539662166897443e+01,-1.406563199592188340e+01,-8.920170316998008886e+00,-1.586330944777060736e+01
3.515625000000000000e-02,-1.157919299863931606e+01,-4.488402703575321340e+00,-6.497453216044855040e+00,-1.650865861906084930e+01
3.906250000000000000e-02,-2.651022166358929155e+01,-1.794878694866106628e+01,-1.782497848882536218e+01,-2.771979951973076695e+01
4.296875000000000000e-02,-2.425355763531689135e+01,-1.563724288343957980e+01,-1.517255801372358803e+01,-2.405026025723142169e+01
4.687500000000000000e-02,-4.112119091777302060e+01,-3.262572926302138399e+01,-1.955654645257681068e+01,-2.585737946806135668e+01
5.078125000000000000e-02,-2.412236227615405681e+01,-2.427332241199950147e+01,-2.345960133092387423e+01,-2.864616631392115664e+01
5.468750000000000000e-02,-2.450920361153795923e+01,-1.892708843465300106e+01,-2.045771461602257446e+01,-2.733001342167059633e+01
5.859375000000000000e-02,-2.615088527233748295e+01,-2.938111414849560532e+01,-2.297672912952866398e+01,-2.737840601517473260e+01
6.250000000000000000e-02,-2.794919748159575335e+01,-2.304512119718817331e+01,-2.971237679336211812e+01,-3.850899159829656071e+01
6.640625000000000000e-02,-3.142955698687988786e+01,-2.087253266008439567e+01,-2.856442734517126425e+01,-3.019143053382278197e+01
7.031250000000000000e-02,-4.376957837513592864e+01,-2.519270166479148898e+01,-3.045513516660346909e+01,-3.072951907473878919e+01
7.421875000000000000e-02,-3.623919934549734734e+01,-2.967721131216174513e+01,-2.399183000787821740e+01,-2.819297505251850566e+01
7.812500000000000000e-02,-5.509102800810613587e+01,-3.568176817156873426e+01,-3.099106351534553738e+01,-3.008984646493165727e+01
8.203125000000000000e-02,-3.212904669722853157e+01,-2.343182802940714637e+01,-2.402066153460839715e+01,-3.076179319747049590e+01
8.593750000000000000e-02,-2.798166534700678909e+01,-2.713407676545649849e+01,-3.127838908922853989e+01,-3.790113797594263190e+01
8.984375000000000000e-02,-4.929315727895018995e+01,-4.121138603186894755e+01,-2.841810534732380589e+01,-3.473510077923118189e+01
9.375000000000000000e-02,-3.348393855524438578e+01,-4.356600750182263226e+01,-3.218499972369441764e+01,-3.506968827060838834e+01
9.765625000000000000e-02,-3.857913697661381036e+01,-4.345622745709999890e+01,-3.352864339431424412e+01,-3.927752455461569525e+01
1.015625000000000000e-01,-3.778514424171970632e+01,-3.539665685830618713e+01,-3.646593294644931404e+01,-3.914627032323338796e+01
1.054687500000000000e-01,-3.390079260264998595e+01,-3.211287217467844357e+01,-2.734829322075819391e+01,-4.153737139552577418e+01
1.093750000000000000e-01,-3.917579581292500279e+01,-4.089123255386490996e+01,-3.880655528998310899e+01,-4.075005650236936106e+01
1.132812500000000000e-01,-3.731758762559320530e+01,-3.917529280772915001e+01,-4.692139159867201670e+01,-4.172992628081020428e+01
1.171875000000000000e-01,-3.665537992123341837e+01,-3.247069823908702091e+01,-3.361429706260810235e+01,-3.244568369011753362e+01
1.210937500000000000e-01,-3.804993505453563074e+01,-3.610021461414412158e+01,-3.306358036978779324e+01,-3.673266505135219973e+01
1.250000000000000000e-01,-4.810023618756104469e+01,-4.218245945204287750e+01,-3.925933012383612208e+01,-4.409436977028423144e+01
1.289062500000000000e-01,-4.527975013816883632e+01,-3.588321992444451070e+01,-5.207019895861633074e+01,-3.847781097442467058e+01
1.328125000000000000e-01,-3.646737225402119975e+01,-3.727987619036606759e+01,-4.326005841897442394e+01,-4.645574109505884053e+01
1.367187500000000000e-01,-4.119900623575266252e+01,-3.698278326117551273e+01,-4.029710918447595702e+01,-3.898269793497787106e+01
1.406250000000000000e-01,-4.829050100976027693e+01,-3.448003137050275768e+01,-5.945422445540943102e+01,-4.603922186597828414e+01
1.445312500000000000e-01,-4.504852264379461957e+01,-4.135905236989287914e+01,-4.267060948221070760e+01,-3.773916548848876573e+01
1.484375000000000000e-01,-4.455837242964758360e+01,-4.143106794183390917e+01,-4.206027568727915877e+01,-5.204559076867712974e+01
1.523437500000000000e-01,-5.038056069943428383e+01,-4.416434311397594570e+01,-4.543691039813613486e+01,-3.490920895617009023e+01
1.562500000000000000e-01,-5.821790864327485338e+01,-4.889201786812274975e+01,-4.156131028369364344e+01,-4.249311000069623390e+01
1.601562500000000000e-01,-4.101023301508772789e+01,-5.529763050134381075e+01,-4.305769221684548143e+01,-4.615560466625529301e+01
1.640625000000000000e-01,-5.060712974486900606e+01,-4.165010176449206369e+01,-4.763294838509712292e+01,-4.702433769100959893e+01
1.679687500000000000e-01,-4.279411171231879507e+01,-4.523600276855103886e+01,-4.221220023838566959e+01,-4.534065333295428246e+01
1.718750000000000000e-01,-5.991596795617073212e+01,-4.109642244017035750e+01,-4.593599403456686048e+01,-5.947049787448381863e+01
1.757812500000000000e-01,-4.473561496100725776e+01,-5.090898986190507003e+01,-5.754423171502196510e+01,-4.256051738927376960e+01
1.796875000000000000e-01,-4.290775121556873728e+01,-3.680671065985660562e+01,-4.922365439004362031e+01,-4.383736141876872949e+01
1.835937500000000000e-01,-4.941626820371372020e+01,-5.127726950295880215e+01,-4.143159386883734641e+01,-4.501655591681533508e+01
1.875000000000000000e-01,-4.528910702419948109e+01,-4.481324427169176516e+01,-4.621878455780750983e+01,-4.267425361181463472e+01
1.914062500000000000e-01,-5.321371021687712499e+01,-4.962789654655858840e+01,-4.959944808005866435e+01,-4.372276403922125354e+01
1.953125000000000000e-01,-5.016854755196398230e+01,-4.683482455741213357e+01,-3.857882138388368531e+01,-3.909107811409640476e+01
1.992187500000000000e-01,-4.397242228729177782e+01,-3.779635645550065703e+01,-4.132991861505487208e+01,-4.973972547980341119e+01
2.031250000000000000e-01,-4.391280201450742027e+01,-4.048443134378733532e+01,-4.128356358111565783e+01,-4.495594371433002578e+01
2.070312500000000000e-01,-4.095370991791294557e+01,-5.154691147902389758e+01,-4.764144359081144842e+01,-5.312846762463574635e+01
2.109375000000000000e-01,-4.604641318280711459e+01,-4.206278785548576593e+01,-4.971100881626665569e+01,-5.666530795723396352e+01
2.148437500000000000e-01,-4.423039947650145365e+01,-5.013619597085607893e+01,-4.705382544638364806e+01,-5.351633479585363062e+01
2.187500000000000000e-01,-4.280109339648516453e+01,-4.283963128948430921e+01,-4.152044331425885559e+01,-3.801220516492912793e+01
2.226562500000000000e-01,-3.968886731483068786e+01,-5.385274080607111813e+01,-4.136200431795874977e+01,-4.490092352121960317e+01
2.265625000000000000e-01,-4.065979922893121312e+01,-4.502326048450472484e+01,-5.901827145596578106e+01,-4.835837508701916931e+01
2.304687500000000000e-01,-4.454338353691249353e+01,-4.768875773623270220e+01,-4.354041135483627301e+01,-4.198448375335658511e+01
2.343750000000000000e-01,-4.615166972288277236e+01,-4.794351029413159893e+01,-4.571330845388548880e+01,-4.334504807965357998e+01
2.382812500000000000e-01,-4.718968406372765401e+01,-5.199529882419058424e+01,-5.157738075846153691e+01,-4.107414380540758714e+01
2.421875000000000000e-01,-5.295892122726944251e+01,-3.965345285129349406e+01,-4.403414737547477387e+01,-4.445101821279905607e+01
2.460937500000000000e-01,-4.418717157296525500e+01,-5.256156428152419124e+01,-4.767734007934053864e+01,-4.642326447491140584e+01
2.500000000000000000e-01,-4.314147150299454836e+01,-4.625591717807124326e+01,-3.977025756245268440e+01,-4.800230045705318105e+01
2.539062500000000000e-01,-3.687989266112040809e+01,-4.558381853562427466e+01,-4.499547003297533365e+01,-4.209719749623222640e+01
2.578125000000000000e-01,-4.395610674181470046e+01,-4.790739718342238262e+01,-3.963441412558273669e+01,-4.174199975390962436e+01
2.617187500000000000e-01,-4.554988342163029813e+01,-4.251729235134437346e+01,-4.407479159679901670e+01,-4.336602392074434675e+01
2.656250000000000000e-01,-5.122184282830365731e+01,-4.880782633433326367e+01,-3.981181368498791073e+01,-4.311801180160166780e+01
2.695312500000000000e-01,-4.988398521083234982e+01,-4.608400699304458925e+01,-4.619564220729014181e+01,-4.571940985614602937e+01
2.734375000000000000e-01,-4.761011471065356204e+01,-5.109243379379416439e+01,-4.927575532001644376e+01,-4.786038384905428700e+01
2.773437500000000000e-01,-4.146576341127915555e+01,-5.295063779880209154e+01,-4.590064665136578981e+01,-4.567140658997291069e+01
2.812500000000000000e-01,-3.985088914915227321e+01,-4.884267521484692054e+01,-4.450826024570038442e+01,-4.176027159948760925e+01
2.851562500000000000e-01,-4.648962205502000700e+01,-4.499827228074109087e+01,-5.687433188185011801e+01,-4.152610207686342392e+01
2.890625000000000000e-01,-4.450551104712500461e+01,-4.271250887061957258e+01,-5.821355692774999113e+01,-4.566371173181953225e+01
2.929687500000000000e-01,-4.997773374047027772e+01,-4.827167473828892952e+01,-4.672807959834484137e+01,-4.517232145734520543e+01
2.968750000000000000e-01,-4.228845357700784291e+01,-4.399015801107962886e+01,-4.870776989127324441e+01,-4.498781917956363685e+01
3.007812500000000000e-01,-4.671700764191564303e+01,-4.628257940618230748e+01,-4.521770452519589867e+01,-5.127161674040113581e+01
3.046875000000000000e-01,-4.341168945049462025e+01,-4.888782536928208344e+01,-4.874009237918816950e+01,-3.999001996144544080e+01
3.085937500000000000e-01,-4.523824764798538212e+01,-5.041974859800954789e+01,-4.524388411927716902e+01,-4.255963217152081768e+01
3.125000000000000000e-01,-4.301235695223129341e+01,-4.638567618411489235e+01,-4.439258184944409891e+01,-4.747095809587283100e+01
3.164062500000000000e-01,-5.579582142677152490e+01,-4.431620072006030142e+01,-4.302647812032812880e+01,-4.990966725086654066e+01
3.203125000000000000e-01,-5.426495053309029259e+01,-4.084075195494456523e+01,-5.356230915147267524e+01,-4.714838578029298333e+01
3.242187500000000000e-01,-4.090961045579452815e+01,-3.805823295877551971e+01,-4.689435059619281532e+01,-6.385338380073123687e+01
3.281250000000000000e-01,-5.206150999144480807e+01,-4.329749660318152849e+01,-3.795504657363625256e+01,-4.430827842004780592e+01
3.320312500000000000e-01,-4.893817592504461800e+01,-4.219808731625386855e+01,-4.623827614390965834e+01,-4.749325754813970946e+01
3.359375000000000000e-01,-6.054286796872315080e+01,-5.157895018765046302e+01,-5.271784040703271046e+01,-4.560909346259822428e+01
3.398437500000000000e-01,-4.762838855358660339e+01,-4.117178669171539696e+01,-5.557938719362461200e+01,-4.749990123562279365e+01
3.437500000000000000e-01,-4.859167043442459999e+01,-5.038034716212752073e+01,-5.047889034522376051e+01,-4.646940995600520807e+01
3.476562500000000000e-01,-3.697098997909742479e+01,-4.381157490602636528e+01,-4.448007927002845463e+01,-5.726045252667940844e+01
3.515625000000000000e-01,-5.452887186854928814e+01,-6.171318849847946808e+01,-4.812697662250594988e+01,-4.801805018276896675e+01
3.554687500000000000e-01,-5.232627461508700861e+01,-5.860997795205496885e+01,-5.331541601030646405e+01,-5.182249914430119020e+01
3.593750000000000000e-01,-5.038713702005594541e+01,-5.305489604292146311e+01,-5.698207649437640754e+01,-4.384484446873300101e+01
3.632812500000000000e-01,-4.466391481226033022e+01,-4.805767541084932049e+01,-5.072430697863674709e+01,-4.486049727860422109e+01
3.671875000000000000e-01,-4.709230875697289775e+01,-5.142234827895561011e+01,-5.692636980843639094e+01,-4.689517898609247482e+01
3.710937500000000000e-01,-4.977607190070312981e+01,-4.838923016649356157e+01,-4.091509403297123981e+01,-6.004939775645116384e+01
3.750000000000000000e-01,-4.511764605103525128e+01,-4.625109968039166120e+01,-4.708260296773352138e+01,-4.803360432009334602e+01
3.789062500000000000e-01,-4.290436273601823558e+01,-4.784683563278605334e+01,-5.752685268954113695e+01,-4.393266221374486236e+01
3.828125000000000000e-01,-5.250894339402118050e+01,-4.111053708205444934e+01,-4.861502353822061906e+01,-4.719243987911095672e+01
3.867187500000000000e-01,-5.294921375913627060e+01,-4.158770536023918396e+01,-5.646400537336657521e+01,-5.088817915567817352e+01
3.906250000000000000e-01,-4.499830719272462431e+01,-4.459756596243690296e+01,-4.392273057792375823e+01,-4.789198372246631408e+01
3.945312500000000000e-01,-4.298060847528228123e+01,-5.335654945029318696e+01,-4.178931108905239711e+01,-5.096628604128230222e+01
3.984375000000000000e-01,-3.545021997885469034e+01,-4.284016892811789745e+01,-4.644038684930726646e+01,-4.902992315095734455e+01
4.023437500000000000e-01,-2.454689756983810867e+02,-2.487542262737532894e+02,-2.550209314018152895e+02,-2.561528433608635851e+02
4.062500000000000000e-01,-2.485115036242654014e+02,-2.498401948634936787e+02,-2.650310414611950591e+02,-2.575475254611368428e+02
4.101562500000000000e-01,-2.476946873758377023e+02,-2.458326915952447962e+02,-2.507136387319050357e+02,-2.546715476229979345e+02
4.140625000000000000e-01,-2.479785643854764885e+02,-2.453952846298473673e+02,-2.500722869060159610e+02,-2.541609343300157207e+02
4.179687500000000000e-01,-2.513007631739756675e+02,-2.516714919187644171e+02,-2.484970009356939613e+02,-2.510430051246671610e+02
4.218750000000000000e-01,-2.528066141670565798e+02,-2.457212456033211652e+02,-2.445148956815341705e+02,-2.521760414871633884e+02
4.257812500000000000e-01,-2.517489389891055680e+02,-2.586039851622069818e+02,-2.492413184595072835e+02,-2.562914231188047438e+02
4.296875000000000000e-01,-2.634714130285379952e+02,-2.490248820204178628e+02,-2.466893422765916171e+02,-2.639575419672241878e+02
4.335937500000000000e-01,-2.506618830836840175e+02,-2.471988731579157275e+02,-2.459058354936890112e+02,-2.522131400080966159e+02
4.375000000000000000e-01,-2.458710391090931466e+02,-2.536991423749557555e+02,-2.487141175517622855e+02,-2.521509555182601048e+02
4.414062500000000000e-01,-2.540826255953881514e+02,-2.510948347657401882e+02,-2.533613877562354446e+02,-2.487510021597680065e+02
4.453125000000000000e-01,-2.495539095531349005e+02,-2.517691720382698293e+02,-2.482641010132101371e+02,-2.497682084207922060e+02
4.492187500000000000e-01,-2.500490956220378393e+02,-2.681432966156593807e+02,-2.578154643120284391e+02,-2.656480155946454715e+02
4.531250000000000000e-01,-2.599067513314729467e+02,-2.465510936870149692e+02,-2.511757610995366008e+02,-2.551898136424197219e+02
4.570312500000000000e-01,-2.617839658197932522e+02,-2.529232954899443087e+02,-2.471213755126254910e+02,-2.557569805347489194e+02
4.609375000000000000e-01,-2.509289605707724888e+02,-2.535730437020900467e+02,-2.490585320711234658e+02,-2.628058487548980793e+02
4.648437500000000000e-01,-2.463240888134598094e+02,-2.454356479366338135e+02,-2.456890093228507510e+02,-2.544584358383823428e+02
4.687500000000000000e-01,-2.594051545950794662e+02,-2.482738056235192516e+02,-2.512302721702756401e+02,-2.540993906678603480e+02
4.726562500000000000e-01,-2.461704357945660604e+02,-2.476623318523341482e+02,-2.447006567741547087e+02,-2.536831233211400161e+02
4.765625000000000000e-01,-2.424680622079331442e+02,-2.487936829936976721e+02,-2.418888067439992824e+02,-2.534991836974863020e+02
4.804687500000000000e-01,-2.557667079792207403e+02,-2.497551111903865717e+02,-2.686205366193260033e+02,-2.547209096822582524e+02
4.843750000000000000e-01,-2.503926856138924961e+02,-2.462668039247824936e+02,-2.513196568169767033e+02,-2.499457533837192784e+02
4.882812500000000000e-01,-2.488070501003351751e+02,-2.481883968272507843e+02,-2.455124853998912045e+02,-2.560258545496733973e+02
4.921875000000000000e-01,-2.492289310429344482e+02,-2.485281077906324469e+02,-2.583052335063604232e+02,-2.489197318483791719e+02
4.960937500000000000e-01,-2.603752704572892753e+02,-2.483075902845550331e+02,-2.459563022922092728e+02,-2.547715693636227456e+02
5.000000000000000000e-01,-2.524146675707321208e+02,-2.465901815231532055e+02,-2.516990695529822517e+02,-2.487094198215520464e+02
5.039062500000000000e-01,-2.467889619479504120e+02,-2.428647025461839064e+02,-2.511991624123675138e+02,-2.545060438688606439e+02
5.078125000000000000e-01,-2.504114262963130386e+02,-2.424861179896758756e+02,-2.614592900931719441e+02,-2.515286108414295256e+02
5.117187500000000000e-01,-2.523104537281103035e+02,-2.590591431042068962e+02,-2.551630527353728439e+02,-2.530351416074788915e+02
5.156250000000000000e-01,-2.469931011084049999e+02,-2.463782422998915820e+02,-2.446412237240846252e+02,-2.540029543406886319e+02
5.195312500000000000e-01,-2.525568085281135211e+02,-2.450087078250652439e+02,-2.519421163025069745e+02,-2.544207113161526195e+02
5.234375000000000000e-01,-2.513859886348122927e+02,-2.508966583080820101e+02,-2.624951964764744048e+02,-2.526560351515048808e+02
5.273437500000000000e-01,-2.717614927969310088e+02,-2.529500714903160485e+02,-2.540184949042027824e+02,-2.503682643404595751e+02
5.312500000000000000e-01,-2.459170047491321611e+02,-2.485258298094145175e+02,-2.529479663791198050e+02,-2.561123742906905818e+02
5.351562500000000000e-01,-2.538872668648246531e+02,-2.546655225611160063e+02,-2.516549519166035509e+02,-2.587379212185330175e+02
5.390625000000000000e-01,-2.461312314407203417e+02,-2.470329103420098704e+02,-2.459496543000603594e+02,-2.578865763470506067e+02
5.429687500000000000e-01,-2.482625455309827487e+02,-2.478413584761025561e+02,-2.451543439450379083e+02,-2.674676477944941553e+02
5.468750000000000000e-01,-2.568245634923430885e+02,-2.510657691052020937e+02,-2.466743366148717769e+02,-2.705139879357864174e+02


==> data/phase_instructions/phase_inst_spectrum_N4_800_GSa_100_GBd_39psnm_seed_2_filter_90.0GHz_AOM_0.0MHz_31dB_34dBm.csv <==
freqs,1,2,3,4
3.906250000000000000e-03,-2.055346449842013001e+01,-2.215691044928887976e+01,-2.721904101664006248e+01,-1.700108498654415712e+01
7.812500000000000000e-03,0.000000000000000000e+00,-3.350959231112121017e+01,-6.660164875428250753e+00,-5.259445823266210240e+00
1.171875000000000000e-02,-2.777744596830179802e+01,-1.922175487374707359e+01,-2.554115408726932657e+01,-1.510998957017089595e+01
1.562500000000000000e-02,-1.779507321283902144e+01,-2.347366797753187129e+01,-1.762833375853113438e+01,-2.057723062252357948e+01
1.953125000000000000e-02,-1.403545516048336239e+01,-1.309468198204998401e+01,-2.303267656800570506e+01,-2.743121187273442985e+01
2.343750000000000000e-02,-1.864612160743289238e+01,-1.303476008064880709e+01,-1.739678355597673232e+01,-2.348738837614517294e+01
2.734375000000000000e-02,-3.247267510910425869e+01,-2.334823454584273605e+01,-1.795910823501290565e+01,-2.919450661962688898e+01
3.125000000000000000e-02,-2.234408847331947356e+01,-1.987657227092645229e+01,-2.244138804718569702e+01,-2.690924114380609922e+01
3.515625000000000000e-02,-2.535454636344593382e+01,-2.115630420814461843e+01,-2.490738503441423290e+01,-3.423687075185876694e+01
3.906250000000000000e-02,-3.564680018774309644e+01,-2.715738550851920152e+01,-2.950714540916012041e+01,-3.431466201537187999e+01
4.296875000000000000e-02,-2.642376031714390905e+01,-2.554113945418886544e+01,-2.427679657125462143e+01,-2.739756914721694159e+01
4.687500000000000000e-02,-2.808189254125536394e+01,-2.953842899855585458e+01,-2.664287530411334615e+01,-3.267262514149123831e+01
5.078125000000000000e-02,-3.438323878984049031e+01,-3.180187476122995704e+01,-3.044270710393536206e+01,-3.505340268337355525e+01
5.468750000000000000e-02,-2.799867396302090938e+01,-2.723656156863265565e+01,-3.679332483020188960e+01,-5.246247315292966107e+01
5.859375000000000000e-02,-2.737245114665281420e+01,-2.237799822928839077e+01,-2.799237176601808841e+01,-3.083758776093026910e+01
6.250000000000000000e-02,-3.806291089052336929e+01,-3.192890641584867595e+01,-3.015907978623066299e+01,-3.708025268745659275e+01
6.640625000000000000e-02,-4.074479659613670179e+01,-2.610739567294655572e+01,-2.711966426487714443e+01,-3.602107466129922386e+01
7.031250000000000000e-02,-3.464404467982764402e+01,-3.243382619639335473e+01,-3.085616002908567879e+01,-3.886162591860042426e+01
7.421875000000000000e-02,-4.271931676156773960e+01,-4.103296819919690819e+01,-4.573214772261163574e+01,-4.536806314108059723e+01
7.812500000000000000e-02,-3.456477949732378363e+01,-3.152928772042185557e+01,-3.334183294719224477e+01,-4.068719693621934397e+01
8.203125000000000000e-02,-4.628248823460181427e+01,-3.716305479243970211e+01,-5.207061037102294421e+01,-4.768933559480539941e+01
8.593750000000000000e-02,-3.848203021694575909e+01,-3.371308465559852863e+01,-3.166280548627276303e+01,-4.031651152886431078e+01
8.984375000000000000e-02,-4.011725212936829621e+01,-3.584694424494909271e+01,-3.894988049053341683e+01,-4.734469362219441280e+01
9.375000000000000000e-02,-3.630828286365473190e+01,-4.062419260293246737e+01,-4.168914404964885279e+01,-4.413814118606262582e+01
9.765625000000000000e-02,-4.631900037165264905e+01,-5.536783740445083168e+01,-3.927557418043814152e+01,-3.932367099547386147e+01
1.015625000000000000e-01,-4.157064105003216525e+01,-4.665510748934040919e+01,-5.799168460168148442e+01,-4.430849249365755327e+01
1.054687500000000000e-01,-4.052897892276239133e+01,-4.325310849724427698e+01,-4.090437799971290644e+01,-3.973102388787890504e+01
1.093750000000000000e-01,-4.050518091058606274e+01,-3.753059124417491432e+01,-3.288062790768405108e+01,-4.377080506759607204e+01
1.132812500000000000e-01,-4.281711529882079503e+01,-3.790615401549733576e+01,-3.660608128897055735e+01,-3.988862698166600040e+01
1.171875000000000000e-01,-3.942693860867453992e+01,-3.650278547087341252e+01,-3.914397929578866808e+01,-4.540351224786854090e+01
1.210937500000000000e-01,-5.130830933500573110e+01,-4.635639160037302986e+01,-4.254626429613230698e+01,-3.634658904457844386e+01
1.250000000000000000e-01,-3.763770321258027707e+01,-4.241669993037588426e+01,-4.177759665291419822e+01,-3.840092640910219757e+01
1.289062500000000000e-01,-5.635734762008247145e+01,-4.394690301592199688e+01,-5.114666827391033621e+01,-4.928059509515655634e+01
1.328125000000000000e-01,-4.595293485377481346e+01,-4.346271281549999799e+01,-4.646266598948136561e+01,-4.615668250405880002e+01
1.367187500000000000e-01,-3.529644198000352162e+01,-3.807583725750253478e+01,-4.123614065986433275e+01,-4.462779823021544701e+01
1.406250000000000000e-01,-4.046286783433716749e+01,-3.495563877694117849e+01,-4.462545731664044979e+01,-4.999194521288592341e+01
1.445312500000000000e-01,-4.537607691454640957e+01,-4.077164111274800007e+01,-3.892725461518720920e+01,-4.816626611920079881e+01
1.484375000000000000e-01,-3.981555623220302920e+01,-4.098888879744141889e+01,-3.900514074471821147e+01,-3.817523905484311797e+01
1.523437500000000000e-01,-5.041936160013666779e+01,-3.859360073484957354e+01,-4.574889682817888570e+01,-4.287890967158485722e+01
1.562500000000000000e-01,-5.427649073783070577e+01,-4.345108862484906354e+01,-5.377519500503117200e+01,-4.514369205720309708e+01
1.601562500000000000e-01,-3.888121036772410832e+01,-4.511912482928308066e+01,-4.029545545131386319e+01,-5.099176475473426962e+01
1.640625000000000000e-01,-4.496709272959499515e+01,-6.396216339295977349e+01,-4.633359420052211419e+01,-4.558420193985712388e+01
1.679687500000000000e-01,-4.460349696114861473e+01,-4.462177787507476978e+01,-3.878555721246035404e+01,-5.261271017378233239e+01
1.718750000000000000e-01,-4.026682673671368207e+01,-4.657723554876283600e+01,-4.000252993310363081e+01,-4.270767352379191806e+01
1.757812500000000000e-01,-4.920730975501923865e+01,-4.888374313253790859e+01,-4.701657866730666768e+01,-5.853847677604773736e+01
1.796875000000000000e-01,-4.638767328529368683e+01,-4.720090443994664753e+01,-4.605479643617758256e+01,-4.502759852897432324e+01
1.835937500000000000e-01,-4.354745754160000359e+01,-4.269393035338116249e+01,-5.033474388957058920e+01,-4.102892086098097479e+01
1.875000000000000000e-01,-5.185330274960717389e+01,-4.622541176475504443e+01,-4.572187187041769363e+01,-5.209589854918520757e+01
1.914062500000000000e-01,-4.740301749183957014e+01,-5.066088904852325214e+01,-5.061162088695650141e+01,-5.106526494590113430e+01
1.953125000000000000e-01,-4.122611317787914942e+01,-5.608352561714529116e+01,-4.288014392869528990e+01,-4.104433284459656051e+01
1.992187500000000000e-01,-5.079028302516402960e+01,-3.995218292081590050e+01,-3.976028666404379663e+01,-5.102013761577023843e+01
2.031250000000000000e-01,-4.706891550991728934e+01,-4.513772421605474250e+01,-6.547087065055544031e+01,-3.789669341862632734e+01
2.070312500000000000e-01,-4.689762807970782887e+01,-4.492097581605334256e+01,-4.442236959607924263e+01,-4.863044505613183333e+01
2.109375000000000000e-01,-3.969821318425189105e+01,-5.087572589467349360e+01,-4.286879598479053044e+01,-5.007010713138095070e+01
2.148437500000000000e-01,-4.645694111135941284e+01,-4.827194315108953049e+01,-4.106846127642882038e+01,-4.628574496036699770e+01
2.187500000000000000e-01,-4.235726675221343385e+01,-4.887929526031523864e+01,-4.818160798032713643e+01,-3.996355613553339481e+01
2.226562500000000000e-01,-4.554926321486987462e+01,-4.502321767669937458e+01,-4.258121319700653373e+01,-4.376712450000154320e+01
2.265625000000000000e-01,-4.401529017639978747e+01,-4.976137533553114878e+01,-4.924719127355537296e+01,-4.218643784024797583e+01
2.304687500000000000e-01,-5.148279758165389808e+01,-5.149473736721959938e+01,-4.476914350418677913e+01,-4.397876557132499187e+01
2.343750000000000000e-01,-4.465502506105210045e+01,-5.291783222857000624e+01,-4.678576440833809613e+01,-4.790702237917325590e+01
2.382812500000000000e-01,-4.801797272695141316e+01,-4.609271192488557745e+01,-5.117211848385294104e+01,-4.690237631980402000e+01
2.421875000000000000e-01,-4.824528306692636193e+01,-5.361636989894716976e+01,-4.527943030318332518e+01,-5.068630585457280091e+01
2.460937500000000000e-01,-3.965046475856834007e+01,-4.514087727521642535e+01,-5.318834986745241622e+01,-5.391786398623808907e+01
2.500000000000000000e-01,-4.808740034766960036e+01,-4.957845823604016999e+01,-4.660781062974503186e+01,-4.639130646933304547e+01
2.539062500000000000e-01,-4.515273776952733442e+01,-4.657185306171358974e+01,-4.271750764183013871e+01,-5.246986418028039623e+01
2.578125000000000000e-01,-5.860861083358928170e+01,-6.460005764607282686e+01,-4.944068955793053988e+01,-4.151601808410260475e+01
2.617187500000000000e-01,-4.237792261378936587e+01,-4.963985922691617247e+01,-5.364739771540484981e+01,-4.388916380364521075e+01
2.656250000000000000e-01,-5.346658651437521570e+01,-4.665996086637075280e+01,-4.485934865776988545e+01,-5.192131420822662591e+01
2.695312500000000000e-01,-4.931871750056435388e+01,-5.134049207413632132e+01,-4.539694411501555038e+01,-5.052819470745500041e+01
2.734375000000000000e-01,-4.462483962795073467e+01,-4.545332830573853755e+01,-5.023351824664931797e+01,-5.065588094157877919e+01
2.773437500000000000e-01,-4.600971967608552404e+01,-4.857341727860755753e+01,-4.795350222010812047e+01,-4.908518775381860166e+01
2.812500000000000000e-01,-3.914800306191824575e+01,-4.540617821327057868e+01,-5.256452561585003025e+01,-4.561511821839896186e+01
2.851562500000000000e-01,-4.791479197760047981e+01,-4.005973357599651763e+01,-4.405475932497174085e+01,-4.842747023396641737e+01
2.890625000000000000e-01,-4.562301137940883677e+01,-4.399007961229672503e+01,-4.096531778852087768e+01,-4.274951206352559296e+01
2.929687500000000000e-01,-4.376277692872690750e+01,-4.160904708343106506e+01,-4.719360331229822236e+01,-5.860044565730346022e+01
2.968750000000000000e-01,-6.418307694382053796e+01,-4.688795486861124573e+01,-4.524288674466059490e+01,-4.740500629087482309e+01
3.007812500000000000e-01,-4.662841905412453514e+01,-3.913921724901132393e+01,-4.929677262079897559e+01,-4.737110021467709942e+01
3.046875000000000000e-01,-4.743479063305480281e+01,-4.111471049923746079e+01,-4.292620637948650852e+01,-4.690015118826295293e+01
3.085937500000000000e-01,-4.665629021488381056e+01,-4.514709037538672476e+01,-5.342348958908014112e+01,-4.358809748468932099e+01
3.125000000000000000e-01,-5.235025506193065326e+01,-4.383972975710936737e+01,-4.658220845618595263e+01,-4.603034244763883009e+01
3.164062500000000000e-01,-4.079654542099626724e+01,-5.147762600883959294e+01,-4.471174997127176454e+01,-5.194344012824963386e+01
3.203125000000000000e-01,-4.428525525782300321e+01,-4.617060326859515840e+01,-4.329733665753940386e+01,-4.274028099596227293e+01
3.242187500000000000e-01,-5.076478315301802269e+01,-5.308346350226096888e+01,-6.251484147354960186e+01,-4.782689009459853935e+01
3.281250000000000000e-01,-4.901474558153542205e+01,-6.296739899495405979e+01,-4.686602494962760801e+01,-4.710772538433852219e+01
3.320312500000000000e-01,-4.623257043136672451e+01,-5.248583989618088452e+01,-4.416202862083117253e+01,-5.336064982112611688e+01
3.359375000000000000e-01,-4.817980959074165526e+01,-4.487295460328945751e+01,-4.413184858774297226e+01,-4.528203996305007450e+01
3.398437500000000000e-01,-4.382378036008226729e+01,-4.508576138215663320e+01,-4.649867882770345062e+01,-4.406716480619027720e+01
3.437500000000000000e-01,-5.142301316012115819e+01,-4.654657630605235852e+01,-4.450920980464948684e+01,-4.289054868613807514e+01
3.476562500000000000e-01,-4.775680429292161477e+01,-4.197746988387903855e+01,-4.284547512681699288e+01,-5.128422754778225823e+01
3.515625000000000000e-01,-5.176343890906724710e+01,-4.418794972446902847e+01,-5.711531048741368721e+01,-4.324088354221815678e+01
3.554687500000000000e-01,-5.407377066977088731e+01,-4.766375026436458029e+01,-4.920490155685165945e+01,-4.579741655048371030e+01
3.593750000000000000e-01,-4.624990410445220590e+01,-4.431437892198423611e+01,-5.686409725480587696e+01,-5.140918859925704254e+01
3.632812500000000000e-01,-4.404251227406520286e+01,-4.109803860584720780e+01,-5.613565395957922277e+01,-4.589849184653301251e+01
3.671875000000000000e-01,-4.554290527491406237e+01,-4.183074479476596963e+01,-4.958513114857022686e+01,-4.251694210643039185e+01
3.710937500000000000e-01,-4.953751461140112156e+01,-5.553264091682851955e+01,-4.947469398245829098e+01,-5.439407369508857215e+01
3.750000000000000000e-01,-5.256031693407692273e+01,-4.512627750384886127e+01,-5.632491532629205722e+01,-6.883979052171157775e+01
3.789062500000000000e-01,-5.510654918417433379e+01,-4.553481943766975348e+01,-4.554608743162280859e+01,-4.977857141673609931e+01
3.828125000000000000e-01,-5.636997187763681438e+01,-4.950787551512296147e+01,-4.805487520365552001e+01,-4.699109312520704407e+01
3.867187500000000000e-01,-4.921503302507389321e+01,-4.973538198947532862e+01,-4.336332751624365756e+01,-4.823608400796938867e+01
3.906250000000000000e-01,-4.413213655121145962e+01,-5.117671253047309676e+01,-5.151582532405301151e+01,-4.651609093465764033e+01
3.945312500000000000e-01,-5.035356899478384207e+01,-5.874764619505904761e+01,-4.946088919403152317e+01,-5.609412892198844958e+01
3.984375000000000000e-01,-4.255709310490649244e+01,-5.526076412604185606e+01,-5.599401121534948800e+01,-4.963866129570362773e+01
4.023437500000000000e-01,-4.895612585842115294e+01,-4.387031738256906976e+01,-4.704138659176665982e+01,-4.996824344482601532e+01
4.062500000000000000e-01,-4.555352540305853637e+01,-5.132184574849870273e+01,-6.061442513626363393e+01,-4.695405883402264635e+01
4.101562500000000000e-01,-4.794704000673565503e+01,-5.260862313938550017e+01,-5.298963656107644482e+01,-4.686015222863643714e+01
4.140625000000000000e-01,-5.658425487457368064e+01,-4.976454767099342291e+01,-4.576925881223885995e+01,-4.926084835240700244e+01
4.179687500000000000e-01,-5.777746448775734223e+01,-5.504972094911313008e+01,-5.348176729199614243e+01,-5.334286595646120333e+01
4.218750000000000000e-01,-4.281307347444745659e+01,-4.452860998728998254e+01,-4.188893144716313088e+01,-5.673240351885565502e+01
4.257812500000000000e-01,-5.679663889146170419e+01,-5.260533467704049571e+01,-4.255756574964584615e+01,-4.880807414635197716e+01
4.296875000000000000e-01,-6.216502876003911382e+01,-4.734985110172293332e+01,-5.548827146863764170e+01,-5.220631398191096650e+01
4.335937500000000000e-01,-4.916497378156284981e+01,-4.475140322221694333e+01,-5.131139177343261792e+01,-4.474097711233618924e+01
4.375000000000000000e-01,-5.887099697376118002e+01,-5.555437706655516195e+01,-4.679330915422990245e+01,-5.794356063223367670e+01
4.414062500000000000e-01,-5.041872419827312513e+01,-4.742572523443661225e+01,-4.807847197538917783e+01,-5.239497910746607090e+01
4.453125000000000000e-01,-4.631755010347092849e+01,-4.228160292861812053e+01,-4.759017191322878659e+01,-5.594761153597411862e+01
4.492187500000000000e-01,-4.685113117847743069e+01,-4.385457900042442247e+01,-4.610484319171627021e+01,-4.373367663285826268e+01
4.531250000000000000e-01,-5.813560675033791370e+01,-4.294955058161355055e+01,-6.097558411141663726e+01,-5.753986399051464673e+01
4.570312500000000000e-01,-5.069449474887328222e+01,-5.023466622459461917e+01,-4.573791606018136946e+01,-4.830930615446460763e+01
4.609375000000000000e-01,-5.075985689931980716e+01,-5.139379495062688363e+01,-4.536422648784255784e+01,-5.346917084457419378e+01
4.648437500000000000e-01,-6.070793697793136801e+01,-5.003138946956324418e+01,-5.740983124555022954e+01,-4.630720215632910453e+01
4.687500000000000000e-01,-4.621899025615866208e+01,-5.812637314168899394e+01,-5.398787947694477651e+01,-4.528600436253800865e+01
4.726562500000000000e-01,-4.490299442593083512e+01,-5.942882687425321109e+01,-6.582663200320456554e+01,-4.815066594793086097e+01
4.765625000000000000e-01,-4.364539288965120534e+01,-4.543673684452429029e+01,-5.490933378644038498e+01,-5.720412148815692177e+01
4.804687500000000000e-01,-4.592144826466130780e+01,-4.815527090032550461e+01,-5.807108275656131013e+01,-5.586054738644985207e+01
4.843750000000000000e-01,-5.239743616393873538e+01,-4.800962412183798733e+01,-5.813255264281035295e+01,-4.484912375599962786e+01
4.882812500000000000e-01,-4.732772915941497160e+01,-4.815074717060078058e+01,-5.177518833738308501e+01,-4.969831825295747763e+01
4.921875000000000000e-01,-5.293161269023252657e+01,-5.172866788315058528e+01,-4.717173276110928271e+01,-5.400775869168166565e+01
4.960937500000000000e-01,-5.018930278627175312e+01,-5.728830104445748361e+01,-5.653487006297519457e+01,-5.228241702941484448e+01
5.000000000000000000e-01,-4.760427616710488508e+01,-4.700150564692208377e+01,-4.712757163377926162e+01,-4.887623341021794943e+01
5.039062500000000000e-01,-5.014153755765481435e+01,-4.323873680726823210e+01,-4.551637379545779538e+01,-5.025940213076583518e+01
5.078125000000000000e-01,-5.179488398308097885e+01,-5.091234266222822669e+01,-4.964244315172999222e+01,-5.381891782915725031e+01
5.117187500000000000e-01,-4.657450647679282696e+01,-5.333235569302236456e+01,-5.268005858644036721e+01,-4.572865140324795874e+01
5.156250000000000000e-01,-4.512029843904954163e+01,-5.003790624308261670e+01,-5.242643083951459460e+01,-4.803390628070383883e+01
5.195312500000000000e-01,-4.833680069076140740e+01,-4.591874393963379219e+01,-5.288752696458887215e+01,-6.841224088593071428e+01
5.234375000000000000e-01,-4.874896615183472193e+01,-5.560996251045611416e+01,-5.334612490977316668e+01,-5.175482607320238060e+01
5.273437500000000000e-01,-4.872535731023650385e+01,-5.352552036339100283e+01,-6.402007732359899705e+01,-4.683496738781415303e+01
5.312500000000000000e-01,-4.325923851486317062e+01,-4.845702513430335046e+01,-5.043366552153027271e+01,-4.725176941471427483e+01
5.351562500000000000e-01,-5.460878563828398313e+01,-6.226110121711529644e+01,-5.113855322415168558e+01,-5.412576092230798963e+01
5.390625000000000000e-01,-5.321993847953190482e+01,-4.814879720766329996e+01,-4.730478584090285210e+01,-5.016377600975400952e+01
5.429687500000000000e-01,-5.324599515059298227e+01,-5.228870801907069676e+01,-6.262839094147773267e+01,-5.388496524542911459e+01
5.468750000000000000e-01,-5.017232705872544329e+01,-5.220664427933218121e+01,-5.164167193773052134e+01,-5.808975050936498974e+01
5.507812500000000000e-01,-5.083779771868937303e+01,-4.465093842413270409e+01,-5.131956646812526657e+01,-4.924263301865208575e+01
5.546875000000000000e-01,-5.832563505474021781e+01,-5.544281823334357284e+01,-4.988944265184200333e+01,-6.403662176793991989e+01
5.585937500000000000e-01,-5.024602909757089719e+01,-4.923782469392783412e+01,-5.108099441446611877e+01,-5.893936728713907769e+01
5.625000000000000000e-01,-5.330731136123249314e+01,-5.365383050508167884e+01,-4.789632278582377012e+01,-5.184839763308010419e+01
5.664062500000000000e-01,-5.456516957250875777e+01,-5.057027325587201005e+01,-5.141966324809936850e+01,-5.057431315269855077e+01
5.703125000000000000e-01,-4.913543763814841725e+01,-6.270080057807886931e+01,-7.494762707737370988e+01,-5.389560562066150595e+01
5.742187500000000000e-01,-4.962113185755575273e+01,-5.427048181739557009e+01,-5.087505598608283464e+01,-5.767735596668890707e+01
5.781250000000000000e-01,-5.935647999194985402e+01,-6.595558059884079682e+01,-6.875263291197106241e+01,-5.420042161242052714e+01
5.820312500000000000e-01,-5.816355371183291112e+01,-5.062676954730942214e+01,-5.339731461181909111e+01,-4.894503051942028549e+01
5.859375000000000000e-01,-6.239383980248396000e+01,-5.065823521987930178e+01,-8.102830130506680462e+01,-4.811667188562968533e+01
5.898437500000000000e-01,-5.197678336111542308e+01,-5.272454574386218695e+01,-5.011704206374341908e+01,-4.561248650651018011e+01
5.937500000000000000e-01,-4.719460544159363025e+01,-5.149678454441883702e+01,-5.167177701949404423e+01,-5.370693315917156241e+01
5.976562500000000000e-01,-6.013651745637609736e+01,-4.962066299762982169e+01,-6.476348795193285923e+01,-5.273466983431335819e+01
6.015625000000000000e-01,-4.396844133920593123e+01,-5.527745098052856321e+01,-5.914513814987446949e+01,-5.043146692539073683e+01
6.054687500000000000e-01,-4.902455971892143793e+01,-5.210536934566513878e+01,-5.834127269117979608e+01,-5.723326684490178451e+01
6.093750000000000000e-01,-6.420475574180591138e+01,-5.499192267370237630e+01,-5.422343997857057474e+01,-5.384070993565445207e+01
6.132812500000000000e-01,-5.798704226907094039e+01,-5.109962888488170307e+01,-5.221654153051053981e+01,-4.985792231391026519e+01
6.171875000000000000e-01,-5.135084368749780026e+01,-5.693168534802078540e+01,-5.090510071948007464e+01,-5.647026490513416519e+01
6.210937500000000000e-01,-4.772841595851431862e+01,-6.722982972203061536e+01,-5.046155814990312649e+01,-6.527835773233053374e+01
6.250000000000000000e-01,-5.044330469170245124e+01,-5.220401833403213487e+01,-5.573222659921108857e+01,-5.807276861707639171e+01
6.289062500000000000e-01,-5.778417355678971035e+01,-4.997974822436406583e+01,-4.944941932547633456e+01,-5.323088246040897076e+01
6.328125000000000000e-01,-6.327846750215363159e+01,-4.701289313260607372e+01,-5.162874805994933070e+01,-5.690626408384193269e+01
6.367187500000000000e-01,-5.878864904404255753e+01,-5.438186779260269788e+01,-6.782749905451501604e+01,-4.701869942269114944e+01
6.406250000000000000e-01,-1.019755774603865461e+02,-5.022167477130290081e+01,-5.591151913290488551e+01,-5.426884359663864643e+01
6.445312500000000000e-01,-4.915287159869028955e+01,-5.067579081258899265e+01,-6.039120579421614821e+01,-5.340659290878362953e+01
6.484375000000000000e-01,-6.115022950705976967e+01,-5.534523951229733285e+01,-5.510245001999162184e+01,-5.519211607517372187e+01
6.523437500000000000e-01,-5.727416451852212020e+01,-7.116991557839747884e+01,-5.390855408521209569e+01,-5.468607153271471333e+01
6.562500000000000000e-01,-6.697694184506724469e+01,-5.311174975696233957e+01,-5.804444886698976092e+01,-5.234052956873382811e+01
6.601562500000000000e-01,-5.091806671897107606e+01,-5.627066049323541108e+01,-5.561753400647742041e+01,-6.387872203195687604e+01
6.640625000000000000e-01,-5.651530832733266863e+01,-4.989154951228167079e+01,-5.259125833747692980e+01,-5.323820538177643158e+01
6.679687500000000000e-01,-6.122031713601393221e+01,-4.759157853036954577e+01,-4.972797333304561818e+01,-5.035889853517539905e+01
6.718750000000000000e-01,-6.195377672037028560e+01,-5.740482067401283217e+01,-4.856206348352664293e+01,-5.394930736277060390e+01
6.757812500000000000e-01,-5.896506305524273017e+01,-6.249417118264842230e+01,-5.645804278446920677e+01,-5.216024135925682970e+01
6.796875000000000000e-01,-6.110072889857128331e+01,-5.124620172484701186e+01,-5.365042083992227617e+01,-5.740728321143472357e+01
6.835937500000000000e-01,-5.604354680622619611e+01,-5.846025590484930490e+01,-6.720042426555239956e+01,-6.728105889541865281e+01
6.875000000000000000e-01,-5.235804307501252453e+01,-6.036307919398683453e+01,-5.625033911574151091e+01,-5.743272856400261617e+01
6.914062500000000000e-01,-5.516866737779420049e+01,-6.093741525693823036e+01,-5.305356394308102352e+01,-5.640521842135445496e+01
6.953125000000000000e-01,-5.723008999115862849e+01,-5.370494576860716052e+01,-6.276480502869620892e+01,-5.616458847352524941e+01
6.992187500000000000e-01,-5.874127989446225229e+01,-6.108502217151110614e+01,-5.463311639452496848e+01,-6.184091358537808958e+01
7.031250000000000000e-01,-5.119113541908789955e+01,-6.945402156303461538e+01,-5.796678430754241873e+01,-6.047588826532533091e+01
7.070312500000000000e-01,-4.996465975260102255e+01,-5.600636045484404946e+01,-5.241439353036808768e+01,-5.476662196880452171e+01
7.109375000000000000e-01,-5.481178305876686352e+01,-4.982934700333797196e+01,-5.395460078978083374e+01,-5.575313275383771128e+01
7.148437500000000000e-01,-5.943522000641059577e+01,-5.328021730471756712e+01,-5.305371390183366742e+01,-6.671569957171305987e+01
7.187500000000000000e-01,-5.632623835057992778e+01,-5.024214473853298557e+01,-5.080945257304657048e+01,-7.681448359472742027e+01
7.226562500000000000e-01,-5.612170179646962964e+01,-5.081688227751084952e+01,-5.525763210710304918e+01,-5.563805661686598825e+01
7.265625000000000000e-01,-5.502790562825274634e+01,-4.924720005556951463e+01,-5.564335314666102761e+01,-7.077908571545032146e+01
7.304687500000000000e-01,-5.035614534925456098e+01,-5.216230185258248753e+01,-5.556200567063270057e+01,-5.707682427034864503e+01
7.343750000000000000e-01,-5.192872968937296463e+01,-6.152734729773347766e+01,-5.736869925263075487e+01,-6.135189481694469293e+01
7.382812500000000000e-01,-5.370895563802869077e+01,-5.867756604162238432e+01,-6.068764655055826296e+01,-5.372588559602818492e+01
7.421875000000000000e-01,-5.443512950773475723e+01,-5.956491806748341133e+01,-6.166882533131509092e+01,-5.717059099966994751e+01
7.460937500000000000e-01,-5.529246416127809738e+01,-5.259417613177367201e+01,-5.547438383945854667e+01,-5.900868383075196988e+01
7.500000000000000000e-01,-5.088073617817215677e+01,-5.305656663741268630e+01,-6.675546650015115802e+01,-7.012500038866667751e+01
7.539062500000000000e-01,-7.354670402745875890e+01,-5.411335944793680142e+01,-5.710934215974618411e+01,-6.301649115064685702e+01
7.578125000000000000e-01,-5.758475676719763214e+01,-5.640743890728725773e+01,-4.972973533046002359e+01,-5.864020219569376025e+01
7.617187500000000000e-01,-6.191112187157417424e+01,-6.411128448973406080e+01,-5.193385090184141006e+01,-5.792934082804166707e+01
7.656250000000000000e-01,-5.650875700012622360e+01,-5.293122434679033006e+01,-5.229963978446802741e+01,-5.933283418384150565e+01
7.695312500000000000e-01,-5.307545235304232278e+01,-6.791679143296553889e+01,-6.849344671249221506e+01,-5.475844985338768112e+01
7.734375000000000000e-01,-6.952196890697624099e+01,-5.134072459520233878e+01,-6.058971049820425492e+01,-5.278272345881921979e+01
7.773437500000000000e-01,-6.333120896329122473e+01,-5.563203881295186903e+01,-6.285491337347324503e+01,-4.969872994200721905e+01
7.812500000000000000e-01,-7.867908285232778098e+01,-5.605252355515088425e+01,-6.155783471975048116e+01,-6.118930549662817242e+01
7.851562500000000000e-01,-5.581754332720181822e+01,-5.605307017712753037e+01,-5.920498169118883425e+01,-6.233172163849118164e+01
7.890625000000000000e-01,-6.411842325076447935e+01,-5.928245029877957961e+01,-5.715204470236287904e+01,-5.814414572066451115e+01
7.929687500000000000e-01,-6.258353869576831841e+01,-6.095997361432953454e+01,-5.366677308295106030e+01,-6.934949029846299595e+01
7.968750000000000000e-01,-5.283265166448638439e+01,-5.122686276363454283e+01,-5.382612909332230089e+01,-5.189596693400864780e+01
8.007812500000000000e-01,-5.277056451996558906e+01,-4.869693716049697230e+01,-6.886050351741840814e+01,-5.468068162933750642e+01
8.046875000000000000e-01,-7.155829711523281844e+01,-5.417005840893704516e+01,-6.199334556586239131e+01,-5.121412906516495411e+01
8.085937500000000000e-01,-5.370511601166992932e+01,-5.619186139758830478e+01,-5.835110593070705676e+01,-6.965607757575818937e+01
8.125000000000000000e-01,-4.942291796786921054e+01,-5.183702473917309561e+01,-6.254238814086745180e+01,-6.148771395807653306e+01
8.164062500000000000e-01,-6.120376132766099886e+01,-7.959126678266318322e+01,-5.956543363872899732e+01,-5.044067255466905664e+01
8.203125000000000000e-01,-4.919397580411698812e+01,-6.156216117859797521e+01,-6.363572716903266269e+01,-6.462239569856249943e+01
8.242187500000000000e-01,-7.194987554955451969e+01,-5.866347155801221191e+01,-5.738653910217342258e+01,-5.495680678390976936e+01
8.281250000000000000e-01,-5.379999571068789521e+01,-5.787950701807216092e+01,-5.904439973197725067e+01,-5.862425896673634185e+01
8.320312500000000000e-01,-6.697768323869101437e+01,-5.586737590046131885e+01,-6.001978577783091140e+01,-5.738190605551431389e+01
8.359375000000000000e-01,-5.365492372506943042e+01,-5.862558825895598602e+01,-6.257422320261046167e+01,-5.597517260087495572e+01
8.398437500000000000e-01,-6.586541395286511147e+01,-5.944322930525448356e+01,-7.293985333462947551e+01,-5.600662111352006178e+01
8.437500000000000000e-01,-5.203852713503615490e+01,-6.436548175496858448e+01,-6.193845627882678428e+01,-5.507992820386773047e+01
8.476562500000000000e-01,-6.088243582003031662e+01,-7.897419091693603832e+01,-5.322130893264965579e+01,-5.603927477226672949e+01
8.515625000000000000e-01,-5.161101768173021753e+01,-6.160743267107928745e+01,-5.621026481668760511e+01,-5.697117271943717753e+01
8.554687500000000000e-01,-5.881451779429999505e+01,-6.481543256817576548e+01,-5.852822429382704428e+01,-6.912123540606893357e+01
8.593750000000000000e-01,-5.216227838487484547e+01,-6.810809667830517355e+01,-5.747177513514057523e+01,-6.202186220684838958e+01
8.632812500000000000e-01,-6.118390190576546672e+01,-6.647741964164640649e+01,-5.605813595715390107e+01,-5.791687010016462267e+01
8.671875000000000000e-01,-5.249324198430807087e+01,-5.814410978166585409e+01,-5.626925259662259293e+01,-6.196932306410406710e+01
8.710937500000000000e-01,-5.911117993022483574e+01,-5.885956075715645142e+01,-5.682914541272207032e+01,-5.940914517594572430e+01
8.750000000000000000e-01,-5.343473846079889711e+01,-5.677627426024206159e+01,-6.691505823154696486e+01,-6.137270172380824818e+01
8.789062500000000000e-01,-6.966946545561526705e+01,-5.775323237023825840e+01,-5.743430540767037940e+01,-6.683930006298731996e+01
8.828125000000000000e-01,-5.176248118965725808e+01,-5.561073357058549504e+01,-5.256002637991707616e+01,-5.377816973033126402e+01
8.867187500000000000e-01,-6.557353254509887108e+01,-5.364586142153815018e+01,-6.067689030139712258e+01,-7.099369344872354759e+01
8.906250000000000000e-01,-5.082752857059759322e+01,-5.749794560740134131e+01,-5.539169339417696136e+01,-5.970599014151016348e+01
8.945312500000000000e-01,-6.241473146302836739e+01,-6.315153897691460116e+01,-6.356713573896693958e+01,-5.741695105147412903e+01
8.984375000000000000e-01,-5.455799868647005013e+01,-5.722497265785125364e+01,-5.552967110650595117e+01,-5.287813508765917447e+01


==> data/phase_instructions/phase_inst_spectrum_N4_800_GSa_100_GBd_60psnm_seed_2_filter_55.0GHz_AOM_0.0MHz_26dB_38dBm.csv <==
freqs,1,2,3,4
3.906250000000000000e-03,-2.245186108068089936e+01,-2.202381600949687268e+01,-3.327777588397800201e+01,-2.165827675110235262e+01
7.812500000000000000e-03,0.000000000000000000e+00,-3.794965827567615690e+00,-7.896740465045660073e+00,-2.296656228710489245e+01
1.171875000000000000e-02,-1.021605806303415953e+01,-8.162599252921321380e+00,-1.944014930055446655e+01,-2.811967275355084084e+01
1.562500000000000000e-02,-2.717765918016108984e+01,-2.184725779572593041e+01,-1.840362649713065224e+01,-2.520648730049212105e+01
1.953125000000000000e-02,-1.684560364562562995e+01,-1.669006712560455341e+01,-2.820109826377484552e+01,-3.909289343813805573e+01
2.343750000000000000e-02,-1.779203443720425426e+01,-1.499646907865957424e+01,-2.424601331771570756e+01,-3.333770259464129992e+01
2.734375000000000000e-02,-2.329250914250598470e+01,-2.378687494359697396e+01,-2.416304589036892025e+01,-3.133430264832764323e+01
3.125000000000000000e-02,-2.459339495650682039e+01,-2.259635929671829047e+01,-4.089610560238092773e+01,-3.664902019914418219e+01
3.515625000000000000e-02,-3.573819670535540638e+01,-3.095837649379751966e+01,-2.946376302432902961e+01,-3.580004101370733594e+01
3.906250000000000000e-02,-2.806969770609367387e+01,-2.331979860630165291e+01,-2.642591229141987341e+01,-3.444403573301224242e+01
4.296875000000000000e-02,-3.063574236544227603e+01,-3.064553299376436968e+01,-3.063013074370676492e+01,-3.627903493557345627e+01
4.687500000000000000e-02,-2.992015685589665708e+01,-2.844783472349259767e+01,-3.296448027559974037e+01,-4.029954061136000831e+01
5.078125000000000000e-02,-3.810769367752622827e+01,-3.327695580077481452e+01,-3.612130485700558324e+01,-4.444223610648042211e+01
5.468750000000000000e-02,-4.038334211866985868e+01,-2.874091047184924008e+01,-3.439343278208009735e+01,-4.325922951320261234e+01
5.859375000000000000e-02,-3.424079226773083917e+01,-3.128477633483683107e+01,-3.993924400593952839e+01,-4.320577481241238615e+01
6.250000000000000000e-02,-4.964383998528725783e+01,-4.010398504804788189e+01,-3.551168770753400139e+01,-4.852821239772715955e+01
6.640625000000000000e-02,-3.511536479911447373e+01,-3.606816807044887696e+01,-4.017274069889769805e+01,-4.531928408199262748e+01
7.031250000000000000e-02,-4.112651803418134477e+01,-4.005014055926145033e+01,-3.736592297947929353e+01,-4.047819209941449259e+01
7.421875000000000000e-02,-4.081337012451125901e+01,-4.051253730041939605e+01,-4.395748968440864246e+01,-4.484296080428390496e+01
7.812500000000000000e-02,-3.696249652954910658e+01,-4.186467002301603912e+01,-4.525526006436593462e+01,-5.326912506519388302e+01
8.203125000000000000e-02,-4.442669733222395223e+01,-4.465257430339902811e+01,-4.392425469700393137e+01,-5.142669209749048065e+01
8.593750000000000000e-02,-5.133097035983723799e+01,-4.102026993363273277e+01,-3.944147496181017942e+01,-5.014966361350911228e+01
8.984375000000000000e-02,-4.548803962124685540e+01,-4.281476414444496470e+01,-5.620097009058386561e+01,-5.477551198592863102e+01
9.375000000000000000e-02,-4.961085583608507221e+01,-4.287907415560621871e+01,-5.264980833643537039e+01,-7.354523702760084802e+01
9.765625000000000000e-02,-4.648460138835878297e+01,-4.779084139515192931e+01,-4.361010328823850557e+01,-4.649387115216351418e+01
1.015625000000000000e-01,-5.167090615311141732e+01,-3.773638486100585965e+01,-4.849986874415674265e+01,-4.428347763119947444e+01
1.054687500000000000e-01,-5.791795310384109996e+01,-5.946138008130163399e+01,-5.356756142037244217e+01,-4.102368015490082342e+01
1.093750000000000000e-01,-5.040335500342466446e+01,-4.482699996098004647e+01,-5.078226771795888794e+01,-6.513622588750411069e+01
1.132812500000000000e-01,-6.670099128030429370e+01,-3.816309476564691749e+01,-4.333737582035337255e+01,-5.060473762615652760e+01
1.171875000000000000e-01,-4.096378504181133451e+01,-3.984651353563666021e+01,-4.590629166807525507e+01,-5.139721354415592458e+01
1.210937500000000000e-01,-4.085773218604546742e+01,-4.148033854328869552e+01,-4.839818810505800428e+01,-4.587348300525784595e+01
1.250000000000000000e-01,-4.573846117615617146e+01,-4.459572757504798801e+01,-4.336265082319062714e+01,-4.765582821198398733e+01
1.289062500000000000e-01,-4.795870420895718667e+01,-4.706644308142042377e+01,-4.339899033961152242e+01,-5.470981878646351504e+01
1.328125000000000000e-01,-4.990486853021888436e+01,-6.322414210221428732e+01,-5.278924492203952923e+01,-5.361939153353452525e+01
1.367187500000000000e-01,-4.585211940539282693e+01,-4.467295926814938412e+01,-4.946900005433307967e+01,-5.089330934868115719e+01
1.406250000000000000e-01,-4.213347817208568813e+01,-4.531559909060420921e+01,-4.653075860059423974e+01,-4.846801936773469777e+01
1.445312500000000000e-01,-4.381195296843929299e+01,-4.172466300230206571e+01,-4.381984761848437415e+01,-4.643063678796490024e+01
1.484375000000000000e-01,-4.514084297475254459e+01,-4.553418418965560477e+01,-4.681269640623562367e+01,-6.896046088463702972e+01
1.523437500000000000e-01,-4.655661986848095069e+01,-4.902313580898071166e+01,-5.200522619379134426e+01,-4.704753269361696510e+01
1.562500000000000000e-01,-5.996681730538046651e+01,-4.401422085248763949e+01,-5.739443220271357404e+01,-5.159176529655064769e+01
1.601562500000000000e-01,-6.266085563220050858e+01,-3.916993016529829674e+01,-5.201602709605612063e+01,-4.514936794188658098e+01
1.640625000000000000e-01,-4.809309003242535141e+01,-5.069816895346366437e+01,-5.138880276774397515e+01,-5.540491627440120226e+01
1.679687500000000000e-01,-4.436419052926791551e+01,-5.136518513390501539e+01,-5.964363367322092557e+01,-6.327260146514725392e+01
1.718750000000000000e-01,-5.128171859759939366e+01,-4.318781940514411843e+01,-4.902765675383730581e+01,-5.527525665358319884e+01
1.757812500000000000e-01,-4.741216031431518019e+01,-5.022559228881514315e+01,-4.625109129208266978e+01,-4.489183873345122322e+01
1.796875000000000000e-01,-4.339730925227311786e+01,-4.916767416970762383e+01,-5.327439541040686777e+01,-4.673686122194083481e+01
1.835937500000000000e-01,-6.823828074306288727e+01,-5.642462593390042258e+01,-5.343741903596439613e+01,-5.584258993528306547e+01
1.875000000000000000e-01,-5.044687154757295389e+01,-4.812482643832791496e+01,-5.236790097156908530e+01,-5.100324275074495972e+01
1.914062500000000000e-01,-5.507003740837367900e+01,-5.303632591933446605e+01,-4.912867119637905944e+01,-4.474670465951988518e+01
1.953125000000000000e-01,-4.822309536691699350e+01,-4.762652918091337995e+01,-5.198896771588698584e+01,-5.134404070274955245e+01
1.992187500000000000e-01,-5.843954520272077957e+01,-5.509812922288614345e+01,-4.422786338098681824e+01,-5.560079994150790839e+01
2.031250000000000000e-01,-5.203080173704998401e+01,-5.139585003404879870e+01,-5.461026505943183906e+01,-5.182812726960430894e+01
2.070312500000000000e-01,-4.519809131669067881e+01,-4.469279752487570079e+01,-4.529941408867564689e+01,-4.805885307238604298e+01
2.109375000000000000e-01,-5.340173163068568840e+01,-5.046159650890083981e+01,-4.414260538028470648e+01,-5.274960280094283860e+01
2.148437500000000000e-01,-4.600268124854354568e+01,-5.115604467377264797e+01,-5.706819664484940802e+01,-5.007907009807725984e+01
2.187500000000000000e-01,-5.004081703346355425e+01,-4.983445151569407017e+01,-5.021967453517569879e+01,-4.878922264092273053e+01
2.226562500000000000e-01,-5.961613019617181664e+01,-5.223807749964957736e+01,-4.621115265624348467e+01,-5.259522036457913430e+01
2.265625000000000000e-01,-4.576599715990990092e+01,-4.307803005385888184e+01,-5.263236347572618712e+01,-4.726295544667896564e+01
2.304687500000000000e-01,-6.235102667333212878e+01,-5.428310863823696764e+01,-4.811351857049747593e+01,-4.451654015288045230e+01
2.343750000000000000e-01,-5.041039301836511299e+01,-4.831190621019862874e+01,-5.436965060242503966e+01,-4.832430675010556342e+01
2.382812500000000000e-01,-5.663401550487277092e+01,-4.829262340891051508e+01,-5.086590287153784118e+01,-4.518474834353556702e+01
2.421875000000000000e-01,-4.821804885111183125e+01,-5.796064501842905514e+01,-5.880987654362233030e+01,-5.246317906402136089e+01
2.460937500000000000e-01,-5.327668832570464019e+01,-6.262099062419554230e+01,-5.166308860829147420e+01,-5.297110236148698448e+01
2.500000000000000000e-01,-6.426051868525820510e+01,-4.893840953120478332e+01,-5.223756040596484951e+01,-5.001632425111143476e+01
2.539062500000000000e-01,-4.380168445502896901e+01,-5.326621563696699724e+01,-5.195026477998169412e+01,-4.867653515826027899e+01
2.578125000000000000e-01,-4.972648007721534924e+01,-5.396610256399236505e+01,-5.100937087463384501e+01,-6.309501089696801301e+01
2.617187500000000000e-01,-5.440214965205878883e+01,-5.242983985842132455e+01,-6.933151747761444028e+01,-5.505223736304417059e+01
2.656250000000000000e-01,-5.117963041440890493e+01,-4.378349219575272855e+01,-6.044174940576395727e+01,-4.716946929402678279e+01
2.695312500000000000e-01,-4.797515253336393926e+01,-5.601655524622547944e+01,-5.863361740214867268e+01,-5.787264295864480346e+01
2.734375000000000000e-01,-5.597050076625690451e+01,-4.288360134789058264e+01,-5.511712577849485228e+01,-5.651634171194501732e+01
2.773437500000000000e-01,-4.713079305365732807e+01,-5.897225090263447100e+01,-5.228427164464650190e+01,-4.977002487150492271e+01
2.812500000000000000e-01,-5.006227530704425988e+01,-5.161495666305486907e+01,-4.661306175887519743e+01,-4.809624435144876031e+01
2.851562500000000000e-01,-4.951363374077917001e+01,-5.849879116883745667e+01,-5.285088295381370926e+01,-5.537413969688508075e+01
2.890625000000000000e-01,-5.119176903698399173e+01,-5.325685626587390686e+01,-5.238206130937296479e+01,-5.076406822520319650e+01
2.929687500000000000e-01,-6.067608177392849456e+01,-4.789301189867982345e+01,-5.105141853923069561e+01,-5.397873621371954300e+01
2.968750000000000000e-01,-5.213432883978234145e+01,-4.338474333012275252e+01,-4.923922914310131205e+01,-5.142274423222983160e+01
3.007812500000000000e-01,-5.616920173023096652e+01,-6.300172314583870303e+01,-5.662927381603786614e+01,-5.015083455980463611e+01
3.046875000000000000e-01,-4.535080413105370667e+01,-4.714350684384102408e+01,-5.750237808170498965e+01,-4.745136388216284473e+01
3.085937500000000000e-01,-4.843590163946166172e+01,-4.245776890804178549e+01,-4.982642745652563576e+01,-5.218085273422282455e+01
3.125000000000000000e-01,-5.522168575112365829e+01,-7.550284377978454131e+01,-5.592491066249834120e+01,-6.147264233596683880e+01
3.164062500000000000e-01,-5.065356192294183302e+01,-5.786621285791876090e+01,-5.560600394277680181e+01,-4.988187578274755651e+01
3.203125000000000000e-01,-4.806207309858703525e+01,-6.024535531381407338e+01,-5.474848068156050829e+01,-5.925780291088521068e+01
3.242187500000000000e-01,-5.146264778385878458e+01,-5.198597420856826545e+01,-4.977918054113088431e+01,-6.522841287596415327e+01
3.281250000000000000e-01,-5.301757603336981362e+01,-6.224187246823180431e+01,-5.545380224443483286e+01,-4.936352577623354421e+01
3.320312500000000000e-01,-7.018765790563631413e+01,-6.743369119136320933e+01,-5.373945375667819491e+01,-4.722930518316638882e+01
3.359375000000000000e-01,-4.972369091623824744e+01,-5.732518785559288688e+01,-5.702762988319775417e+01,-5.733205409811726838e+01
3.398437500000000000e-01,-5.563064800036514868e+01,-4.639508189008012096e+01,-6.393005533497419179e+01,-5.573137200997069129e+01
3.437500000000000000e-01,-5.457241486271153974e+01,-4.706579894810582232e+01,-4.685194933674917905e+01,-5.315496831407540412e+01
3.476562500000000000e-01,-5.495152697587187163e+01,-5.873326218943164889e+01,-5.246209845779100078e+01,-5.243986209699576762e+01
3.515625000000000000e-01,-5.554000270240381099e+01,-4.974385369036421167e+01,-5.003147569857922150e+01,-5.117619058644132224e+01
3.554687500000000000e-01,-5.745323007658421233e+01,-6.314755665626972103e+01,-5.997561242522056801e+01,-5.887668338774154364e+01
3.593750000000000000e-01,-5.061911557361030134e+01,-5.694400029496521398e+01,-5.159162221124031333e+01,-5.049322764157346199e+01
3.632812500000000000e-01,-5.367864322293260670e+01,-4.930198940603862212e+01,-5.941905221376298840e+01,-5.855034775512982748e+01
3.671875000000000000e-01,-6.336051169249441983e+01,-5.464207757037848978e+01,-4.907440099218812435e+01,-5.203078743897957281e+01
3.710937500000000000e-01,-5.512351816271614524e+01,-5.465983399634157536e+01,-5.431457594490738217e+01,-5.341457794518674973e+01
3.750000000000000000e-01,-5.119769286389555418e+01,-4.901778100905347202e+01,-5.076820558551694518e+01,-5.169193212376056579e+01
3.789062500000000000e-01,-4.982559601782268999e+01,-4.918432177398254623e+01,-5.636367756178654531e+01,-7.754226740343662527e+01
3.828125000000000000e-01,-5.843630661678274407e+01,-5.257706798969962847e+01,-5.232188349271157790e+01,-5.763525084425135248e+01
3.867187500000000000e-01,-5.002559458527340297e+01,-5.423231950562930592e+01,-5.347356880014917380e+01,-5.761710679237688026e+01
3.906250000000000000e-01,-5.001213571214714193e+01,-5.495627188947879205e+01,-5.341436342769252121e+01,-5.809528309887981123e+01
3.945312500000000000e-01,-5.034745346754588979e+01,-5.747224925564266584e+01,-5.776242608108910304e+01,-4.770825389316660647e+01
3.984375000000000000e-01,-4.931938565715716294e+01,-5.622123530678247505e+01,-5.017424682037614048e+01,-5.490321622533356560e+01
4.023437500000000000e-01,-6.537590077929186805e+01,-5.808517377919267943e+01,-5.986522690154148307e+01,-4.969000832697166459e+01
4.062500000000000000e-01,-5.656037136023859091e+01,-5.298977277530943297e+01,-6.218951748334384177e+01,-5.282042482121201488e+01
4.101562500000000000e-01,-6.113586264150075777e+01,-5.644320078881067104e+01,-6.262074392531539502e+01,-5.489417251318224089e+01
4.140625000000000000e-01,-5.257147142901672510e+01,-5.403358082740923862e+01,-6.070234364047797015e+01,-6.249400311933812446e+01
4.179687500000000000e-01,-5.394423553203937161e+01,-5.295684701753036450e+01,-6.113909665633889290e+01,-5.847911173033648424e+01
4.218750000000000000e-01,-4.973987229795420717e+01,-5.613054182313273799e+01,-6.123338046279278757e+01,-5.270897789022068736e+01
4.257812500000000000e-01,-5.015661974728629957e+01,-5.408364221022495144e+01,-5.673677757458366244e+01,-5.468546950620887515e+01
4.296875000000000000e-01,-5.272046334084889452e+01,-6.366077305640012440e+01,-5.734467890979631477e+01,-5.675192147743209858e+01
4.335937500000000000e-01,-7.058661094915916578e+01,-5.742202496317648297e+01,-6.346554355835231576e+01,-5.253360939804367291e+01
4.375000000000000000e-01,-5.932571259261593610e+01,-6.054750122394258938e+01,-5.614839880412194617e+01,-6.210842715650333190e+01
4.414062500000000000e-01,-6.288165164778551031e+01,-6.570446688266844149e+01,-5.461321098712470246e+01,-5.560474397727548990e+01
4.453125000000000000e-01,-5.301713414222682275e+01,-5.009006340364899046e+01,-5.418195537118562299e+01,-5.610642199738846614e+01
4.492187500000000000e-01,-5.853699077533465811e+01,-6.174403856594312145e+01,-5.596165431350463848e+01,-5.682607742130819162e+01
4.531250000000000000e-01,-6.519415685754154310e+01,-5.948860491059877376e+01,-6.380654881604066730e+01,-5.837694518696054757e+01
4.570312500000000000e-01,-5.510702153778286316e+01,-4.758143643321151472e+01,-5.687388715926627469e+01,-5.786600552778089224e+01
4.609375000000000000e-01,-5.355164233941050611e+01,-5.181609351638527272e+01,-5.959610470557758788e+01,-6.576302829438927233e+01
4.648437500000000000e-01,-5.875171900298998651e+01,-4.779908969188736734e+01,-5.680232218063223115e+01,-5.816186149745296063e+01
4.687500000000000000e-01,-4.699341262726038337e+01,-6.013771487683572303e+01,-5.650316088615344512e+01,-5.971178164133832666e+01
4.726562500000000000e-01,-4.939706775861027666e+01,-5.321925435648689984e+01,-5.963379060369598506e+01,-7.758230370121890473e+01
4.765625000000000000e-01,-6.181951813633943260e+01,-5.732394425102186375e+01,-6.590162238330901801e+01,-6.590332240039961675e+01
4.804687500000000000e-01,-5.211577578627075980e+01,-5.761885890011483013e+01,-5.643233810639431169e+01,-5.493130405231473645e+01
4.843750000000000000e-01,-6.578848237021773571e+01,-5.951502798878411937e+01,-4.971097303835352221e+01,-5.812117604876311816e+01
4.882812500000000000e-01,-5.396306973972855303e+01,-5.948815697614482190e+01,-5.437213966620343797e+01,-6.477665227995350961e+01
4.921875000000000000e-01,-6.019929615592945282e+01,-5.224810951645098100e+01,-6.638237409445360981e+01,-5.464013377911595626e+01
4.960937500000000000e-01,-6.003351072443179959e+01,-5.628185607855336059e+01,-5.843294099594017155e+01,-7.361800760102983077e+01
5.000000000000000000e-01,-5.742450655791770942e+01,-5.224005590077781847e+01,-5.320218706088487437e+01,-6.402342775616276072e+01
5.039062500000000000e-01,-8.526563519187347140e+01,-6.693192920956923331e+01,-6.112244626604341846e+01,-6.018028460281089309e+01
5.078125000000000000e-01,-5.772864472883603781e+01,-6.638031248844956167e+01,-6.117717532727587582e+01,-5.362451349771242803e+01
5.117187500000000000e-01,-6.587829073366387433e+01,-5.324654481005682527e+01,-5.572994721950715302e+01,-5.435750981032187212e+01
5.156250000000000000e-01,-6.244744350224369356e+01,-6.171151652523563058e+01,-6.603118905379261605e+01,-6.192458220710405925e+01
5.195312500000000000e-01,-5.781072821022233654e+01,-6.741902444690526863e+01,-6.265377910585821297e+01,-5.692021489639198251e+01
5.234375000000000000e-01,-5.950678491319165175e+01,-5.353250736653792785e+01,-6.311559974319163757e+01,-6.693420857695548420e+01
5.273437500000000000e-01,-5.345552134651066467e+01,-6.687703435112182149e+01,-5.124257105347654573e+01,-5.530382216830415842e+01
5.312500000000000000e-01,-5.121628333535888800e+01,-5.443757988912921064e+01,-5.823679496349920015e+01,-6.011829076886299816e+01
5.351562500000000000e-01,-5.373760545816275425e+01,-5.167871794681641973e+01,-5.538544562344718258e+01,-5.641916168656585029e+01
5.390625000000000000e-01,-5.499082390640798224e+01,-5.259520685923540384e+01,-6.499834138924957472e+01,-5.741725473343693409e+01
5.429687500000000000e-01,-6.084761915282195588e+01,-5.323655507899219685e+01,-6.391780204585200664e+01,-6.825223698824794383e+01
5.468750000000000000e-01,-6.078615510940130662e+01,-6.450610074507471836e+01,-5.453773371871336906e+01,-5.574093678944716146e+01


==> data/phase_instructions/phase_inst_spectrum_N5_800_GSa_100_GBd_156psnm_seed_2_filter_55.0GHz_AOM_0.0MHz_20dB_7dBm.csv <==
freqs,1,2,3,4,5
3.906250000000000000e-03,-2.518870747491147810e+01,-2.529023448810238150e+01,-2.521751625499161875e+01,-2.447767390299271639e+01,-2.329839759652411502e+01
7.812500000000000000e-03,-2.173684100731662383e+01,-2.165507364001377155e+01,-2.049657483447112227e+01,-2.019790962272058366e+01,-2.064202109223557002e+01
1.171875000000000000e-02,-1.622986627141697014e+01,-1.760174910364051826e+01,-2.156185799572124395e+01,-2.092580219740413483e+01,-1.281586798397434634e+01
1.562500000000000000e-02,-6.755754973137907626e+00,-6.814857684489357581e+00,-6.265923055851253309e+00,-6.240383941568531156e+00,-7.735315457549187812e+00
1.953125000000000000e-02,-1.256168029132031094e+01,-1.469410040562401676e+01,-1.810260174085912510e+01,-1.487589878370659235e+01,-1.088595983296835712e+01
2.343750000000000000e-02,-1.207895533244171205e+01,-1.097186208909003469e+01,-9.979125007499380473e+00,-8.128833735828244755e+00,-5.285873234625920958e+00
2.734375000000000000e-02,-1.360932026602173650e+01,-1.447092647578913116e+01,-1.425712882725183661e+01,-1.178963094761243369e+01,-7.135467051781336778e+00
3.125000000000000000e-02,-1.143765192946628062e+01,-1.232165128542073873e+01,-1.094994156560231957e+01,-1.980638073199247984e+01,-1.622691024673094162e+01
3.515625000000000000e-02,-1.752419554173881622e+01,-2.531301503030446653e+01,-2.350692252238917135e+01,-8.192010158571111589e+00,-3.685586110552105055e+00
3.906250000000000000e-02,-6.997431913695255190e+00,-6.896653573747713040e+00,-5.036619820257925539e+00,-1.234439644794757029e+01,-2.225625905616712075e+01
4.296875000000000000e-02,-1.005093629808473210e+01,-1.794752724302550106e+01,-2.155882535236726127e+01,-1.202251996367485631e+01,-7.428903456539345029e+00
4.687500000000000000e-02,-9.908428507520596895e+00,-1.180781363308563314e+01,-1.169061305333960021e+01,-1.420993859192936171e+01,-1.199585100904738866e+01
5.078125000000000000e-02,-2.873606931092195893e+01,-1.583870727953286561e+01,-1.719632104643576653e+01,-1.262771671727179879e+01,-1.769331232017588817e+01
5.468750000000000000e-02,-2.749697700107426002e+01,-8.184808922856987579e+00,-6.563469135644655950e+00,-1.334561321643829146e+01,-2.234333965832410840e+01
5.859375000000000000e-02,-6.603138134245273960e+00,-4.859817853405608901e+00,-1.219404700953890242e+01,-1.134998286659145705e+01,-6.545405939193084777e+00
6.250000000000000000e-02,-8.555212804592997600e+00,-7.779924662315217176e+00,-1.107163394058698813e+01,-8.359289826229097997e+00,-4.284443922601074206e+00
6.640625000000000000e-02,-7.290962104545606337e-01,-2.263544773049979142e+00,-5.182606036809076500e+00,-4.937349299159546234e+00,-4.094192864564728751e+00
7.031250000000000000e-02,-1.187385080425625361e+01,-1.696208384023301718e+01,-5.134385114929752802e+00,-8.966332740038676974e+00,-4.704500128030336015e+00
7.421875000000000000e-02,-1.077001286392127000e+01,-1.246804895210408759e+01,-1.122047603166816643e+01,-5.212787741814015163e+00,-1.225309794762146609e+01
7.812500000000000000e-02,-4.359285292757800079e+00,-4.208980936829398445e+00,-4.312664811408112087e+00,-9.253095881861895577e+00,-3.650550600458917216e+00
8.203125000000000000e-02,-3.586619999793686731e+00,-1.036349764072364010e+01,-8.544258138631800392e+00,-1.896209908658570598e+01,-1.809627356730488046e+01
8.593750000000000000e-02,-1.045492853769716035e+01,-1.459452457977852546e+01,-1.366702193582252889e+01,-7.740577910463564137e+00,-1.594445567164590827e+01
8.984375000000000000e-02,-2.396385747141916767e+00,-3.226079637463254102e+00,-6.504784004658507257e+00,-1.541660563758901148e+01,-9.943958757607259002e+00
9.375000000000000000e-02,-7.260399816080091995e+00,-1.906926291222081460e+00,-4.512548626536780461e+00,-3.956591145167788426e+00,-1.214544677345982038e+01
9.765625000000000000e-02,-8.100690583889758045e-01,-4.077126507013996815e+00,-9.453087679402013777e+00,-4.424443456786676165e+00,-3.881441063174879247e+00
1.015625000000000000e-01,-6.326296815651016203e+00,-3.641523807849356587e+00,1.597091420580625254e+00,-2.604566480759803682e+00,-6.413754423787057846e+00
1.054687500000000000e-01,-9.639398399153446206e+00,-8.804431963996428578e+00,-8.178604744999155685e+00,-1.911694817736781360e+01,-1.454542559735227414e+01
1.093750000000000000e-01,-4.745283368078620612e+00,-9.557133281473468855e+00,-2.431437690722483680e+01,-5.082476367782035709e+00,-2.627380521736373709e+00
1.132812500000000000e-01,-5.681035592304581883e-01,-2.033107536238445689e+01,-5.444941408225201229e+00,-8.987984055666213834e+00,-3.715014057256979640e+00
1.171875000000000000e-01,-1.549910603971997247e+01,-5.429581695637477168e+00,-1.705719116166812555e+01,-6.840107235578912537e+00,-2.216975321342534855e+01
1.210937500000000000e-01,-6.195344845998970840e+00,-1.808159134707489457e+01,-1.093106676754693396e+01,-7.930504560104264300e+00,-6.817630897978634863e+00
1.250000000000000000e-01,-1.462564779738898935e+01,-1.478375606148502541e+01,-6.452622244412410168e+00,-1.127332590736222429e+01,-5.442422921530202018e+00
1.289062500000000000e-01,-8.837003600497617128e+00,-1.921203548811940820e+01,-7.100107032359055381e+00,-7.174638185594087503e+00,-1.157533157317022798e+01
1.328125000000000000e-01,-7.973756993997955789e+00,-1.131141689498378966e+01,-4.659314821313635946e+00,-5.411081053260559770e+00,-1.612190500939085780e+00
1.367187500000000000e-01,-1.176246864072194143e+00,-6.758350036936416672e+00,-1.190581700493897799e+01,-1.027078654087574350e+01,-1.007773250052144220e+01
1.406250000000000000e-01,-1.170071861627738130e+01,-1.706805401145800616e+01,-1.121379973593024815e+01,-5.116577008722462239e+00,-4.529083262128967391e+00
1.445312500000000000e-01,-3.828082743445349934e+00,-1.342172360890926441e+01,-1.532611958412564590e+01,-7.093941339376335975e+00,-8.264439310525332871e+00
1.484375000000000000e-01,-1.069251722975117858e+01,-1.173901548659940985e+01,-9.553913880603108311e+00,-3.659883689807493568e+00,-7.944179436387241111e+00
1.523437500000000000e-01,-1.586189691732817053e+01,-7.185133909953957954e+00,-3.642252184318078179e+00,-1.066085034449580959e+01,-1.171984743045792854e+01
1.562500000000000000e-01,-5.099719984679765616e+00,-1.277283475067137530e+01,-5.798750964083083659e+00,-1.874933333182865525e+01,-1.486651418636900601e+01
1.601562500000000000e-01,-8.366116564046716775e+00,-3.091777911594633110e+00,-9.531339578731969908e+00,-1.297949441907135437e+01,-7.389506366042134289e+00
1.640625000000000000e-01,-3.428980428923733115e+00,-2.082924472037447217e+01,-1.214810462060335894e+01,-1.252002820311997411e+01,-9.379933387548330614e+00
1.679687500000000000e-01,-6.520609335373226401e+00,-1.387068932083651518e+01,-6.119687450017924135e+00,-5.539283930070972417e+00,-4.034827750224625476e+00
1.718750000000000000e-01,-8.050475519485974729e+00,-9.552515087197530619e+00,-8.760623591664124632e+00,-1.302384508950964559e+01,-2.906891014125807970e+00
1.757812500000000000e-01,-5.857218952001023382e+00,-1.065363713826441838e+01,-1.259784692220531710e+01,-1.719498003945554032e+01,-1.206452237741059363e+01
1.796875000000000000e-01,-9.316814529710359949e+00,-8.732495883738419451e+00,-6.541463411996314647e+00,-6.579430936132979468e+00,-9.087576603622611771e+00
1.835937500000000000e-01,-4.223977950813509352e+00,-8.740410223828384062e+00,-1.113158920755697423e+01,-1.314866049147870442e+01,-1.871539281782350272e+01
1.875000000000000000e-01,-3.139473283179103902e+00,-1.267150515320738080e+01,-3.913690996589131998e+00,-7.938068682512263052e+00,-1.023192686455701406e+01
1.914062500000000000e-01,-1.435496224520818842e+01,-3.246080073151656364e+00,-1.109322908963170917e+01,-1.146223037396569211e+01,-9.725715948180425841e+00
1.953125000000000000e-01,-9.662153268104063386e+00,-4.901994535156397603e+00,-1.649962200403863122e+01,-1.114787709444436459e+01,-5.959076466207005041e+00
1.992187500000000000e-01,-1.825320973492567234e+01,-5.256607958465529862e+00,-6.039960084767255211e+00,-7.558160006978855705e+00,-6.138873806295734425e+00
2.031250000000000000e-01,-7.854525790688843045e+00,-2.081895238103572510e+01,-1.186252153717402180e+01,-8.873022121169075405e+00,-8.100957847886768093e+00
2.070312500000000000e-01,-8.965519041742968653e+00,-1.218644005517359474e+01,-6.298513166453481915e+00,-1.262022862579293658e+01,-1.771075895601066108e+01
2.109375000000000000e-01,-9.180133928326977610e+00,-4.051422012780811599e+00,-1.722210577722901093e+00,-6.799569015971702157e+00,-8.324993273986013520e+00
2.148437500000000000e-01,-5.288100206189962904e+00,-1.011064274164478860e+01,-2.321344760770544369e+01,-1.227223096352281928e+01,-1.139223952635414960e+01
2.187500000000000000e-01,-3.064899239564372735e+01,-7.874794667779557500e+00,-1.171612578136332061e+01,-1.085807855546365275e+01,-8.814410639632509259e+00
2.226562500000000000e-01,-1.203088807424915885e+01,-7.108782242677140317e+00,-1.940196141098651950e+01,-1.509121057193999960e+01,-7.217771460977608911e+00
2.265625000000000000e-01,-7.507606472277590370e+00,-4.120790099063960099e+00,-3.356662004923194331e+00,-8.664841357599502913e+00,-3.355648476916194056e+00
2.304687500000000000e-01,-7.803417600782147190e+00,-1.292229894920535216e+01,-9.975417758493765774e+00,-1.070058697492514099e+01,-1.096576601609087120e+01
2.343750000000000000e-01,-1.180250986141855307e+01,-5.965186304096707914e+00,-2.485122710340192498e+00,-1.175558089758011349e+01,-1.626587157220163604e+01
2.382812500000000000e-01,-3.867021711363591407e+00,-4.935586665380515825e+00,-6.465880544835822974e+00,-1.500516654307897468e+01,-1.593667110275636034e+01
2.421875000000000000e-01,-9.097082943219994888e+00,-2.089626114858550565e+01,-8.227437634486673090e+00,-9.502279450261738702e+00,-4.544854710556371913e+00
2.460937500000000000e-01,-1.475163725120572522e+01,-9.103642920565768293e+00,-1.942460178366797763e+01,-9.839025663317144677e+00,-6.754186539444006598e+00
2.500000000000000000e-01,-5.008343621195717077e+00,-3.289314754603941537e+01,-1.821480593532991676e+01,-1.340688794288968566e+01,-7.221359998997158414e+00
2.539062500000000000e-01,-9.095076592224344836e+00,-1.238582694550322216e+01,-1.229897143996823772e+01,-1.707905369122510209e+01,-1.095857522947872198e+01
2.578125000000000000e-01,-2.851912974465971473e+00,-1.829445803262640524e+01,-5.148683522739400331e+00,-1.636327042623753059e+01,-3.978579165957949471e+00
2.617187500000000000e-01,-1.238708474979554452e+01,-1.488767615517807386e+01,-8.797395659652902822e+00,-2.325465309631571742e+01,-1.251984434761653020e+01
2.656250000000000000e-01,-1.396441682672744733e+01,-1.608389966349679057e+01,-8.752494680229673918e+00,-4.748475381276666241e+00,-6.802163381283865107e+00
2.695312500000000000e-01,-7.792227461302587699e+00,-7.198422102922258148e+00,-2.054255229258768267e+01,-8.045093105004976763e+00,-1.961409332689528284e+01
2.734375000000000000e-01,-1.082555260156327037e+01,-9.705031254163724697e+00,-9.836609986213176171e+00,-8.867578892682121960e+00,-7.835978814769568146e+00
2.773437500000000000e-01,-8.409288911926779519e+00,-1.696562371438568917e+01,-1.776224573277249519e+01,-1.169106606469027199e+01,-9.326193054930268289e+00
2.812500000000000000e-01,-1.740615893305381690e+00,-3.570371258485391053e+00,-8.170096771818784021e+00,-3.760935228999823465e+00,-1.226036092579532166e+01
2.851562500000000000e-01,-7.846139694664753250e+00,-1.988849589254807526e+01,-5.844037726618505957e+00,-6.123327577119010101e+00,-1.117151030046985838e+01
2.890625000000000000e-01,-9.381304936893233304e+00,-4.527630565432346543e+00,-4.907923106496031807e+00,-1.232042841570386926e+01,-8.867468361316024783e+00
2.929687500000000000e-01,-2.979186294857445461e+00,-1.912738709721994823e+01,-1.031797483506591462e+01,-1.431326417607848001e+01,-1.659906025237819094e+01
2.968750000000000000e-01,-1.041908048365413819e+01,-2.286507251763300630e+01,-1.151485578291363865e+01,-1.181405301186336132e+01,-9.535304284984061240e+00
3.007812500000000000e-01,-1.686337135162147760e+01,-1.260970815775895559e+01,-1.083723102244591630e+01,-1.458050600090055227e+01,-1.862909536257013698e+01
3.046875000000000000e-01,-1.799109307726903140e+01,-7.989574786729075839e+00,-9.895874532657881417e+00,-1.193068425729162740e+01,-4.575247415839694298e+00
3.085937500000000000e-01,-1.761414650725087583e+01,-1.540383279674263761e+01,-7.967074679004493731e+00,-1.488324457623215480e+01,-7.358367441721995306e+00
3.125000000000000000e-01,-8.109368437374779859e+00,-8.102693483589764156e+00,-1.493159373031663151e+01,-2.191634612914085878e+01,-2.962333198433483616e+01
3.164062500000000000e-01,-2.993554938062583659e+00,-2.138213351139877361e+01,-9.236408000525603512e+00,-8.332534540358413011e+00,-1.831333343336956787e+01
3.203125000000000000e-01,-2.078990829861077216e+01,-5.969681803391114983e+00,-1.107140397045091262e+01,-1.212772201786047432e+01,-5.369720335415340884e+00
3.242187500000000000e-01,-1.088634003222274416e+01,-1.641716620814863958e+01,-1.284787981897227027e+01,-1.444476710389299612e+01,-1.191464204094824098e+01
3.281250000000000000e-01,-6.964458584498110838e+00,-1.675052547482014731e+01,-2.080962149233523562e+01,-1.129355016664606026e+01,-1.129287849370913577e+01
3.320312500000000000e-01,-1.243181905195545411e+01,-1.184654091444886248e+01,-1.102201873778875196e+01,-1.532965030664880501e+01,-7.997728335056148552e+00
3.359375000000000000e-01,-6.716270551530474364e+00,-6.500389687665066418e+00,-7.508781594290883987e+00,-9.619650548494004028e+00,-2.209398149331968497e+01
3.398437500000000000e-01,-6.360128181153900329e+00,-4.792931309196955425e+00,-1.789936701444830547e+01,-1.445447529943768572e+01,-3.664511892335561072e+00
3.437500000000000000e-01,-1.600813378124336950e+01,-7.848648330247993243e+00,-2.107189613382567117e+01,-7.083254454892159657e+00,-3.259019969571666309e+01
3.476562500000000000e-01,-1.673656791884715389e+01,-5.057977304542649932e+00,-1.066895478747171566e+01,-1.089774714877356487e+01,-1.354707559932932170e+01
3.515625000000000000e-01,-9.462554755664172035e+00,-1.596141280440216903e+01,-1.608207916208140986e+01,-1.939343083598243922e+01,-2.294036778310797686e+01
3.554687500000000000e-01,-1.015476407265570202e+01,-7.748815628355494312e+00,-1.155133514076355183e+01,-1.600280227247996478e+01,-1.869232138081233430e+01
3.593750000000000000e-01,-1.113742393115783713e+01,-6.352205072335554092e+00,-2.159760617723757647e+01,-1.635294987015951662e+01,-1.367665595911730136e+01
3.632812500000000000e-01,-9.631545836734957788e+00,-1.468560529582265062e+01,-1.506882884388155830e+01,-1.670093534004737634e+01,-1.681997281435803515e+01
3.671875000000000000e-01,-1.368974965409016775e+01,-1.044985850341493716e+01,-3.477399295110846822e+01,-1.982414171938289016e+01,-1.702823465398229175e+01
3.710937500000000000e-01,-1.772318594403103376e+01,-6.912142303890572492e+00,-9.928091898459410203e+00,-1.209210494334692854e+01,-1.695846145605699817e+01
3.750000000000000000e-01,-1.220743571375228598e+01,-6.953354297504272807e+00,-1.357049781052484505e+01,-1.682131974171509015e+01,-1.278688085372793282e+01
3.789062500000000000e-01,-7.327589216946233108e+00,-1.389186390368604052e+01,-1.012069654505944882e+01,-1.710773448615015369e+01,-8.609416259204675015e+00
3.828125000000000000e-01,-1.573360695872869641e+01,-9.315640696744207361e+00,-1.147110306663769208e+01,-1.012248786809180245e+01,-1.076748660103197963e+01
3.867187500000000000e-01,-1.060900199333078930e+01,-4.773190287611097204e+00,-1.146952241978017994e+01,-1.286644513583985017e+01,-1.482107752089174468e+01
3.906250000000000000e-01,-9.081799517895898788e+00,-1.714402121558576297e+01,-1.163390470768203144e+01,-1.549405280799910756e+01,-9.505287276000483843e+00
3.945312500000000000e-01,-8.131096015675055355e+00,-1.914804439997270080e+01,-2.100318641908443240e+01,-1.758521048741465265e+01,-1.804944934482825047e+01
3.984375000000000000e-01,-6.148671684371368684e+00,-9.788312603874917528e+00,-1.574310703232019293e+01,-1.812200425385510627e+01,-2.168948901174905686e+01
4.023437500000000000e-01,-1.272817137921199659e+01,-1.400040777492425192e+01,-1.513946472771863583e+01,-7.522053818122348190e+00,-8.778606957791307508e+00
4.062500000000000000e-01,-4.590329933087094361e+00,-9.813277967482900266e+00,-6.942736113229837969e+00,-1.729249521236163289e+01,-1.885768680366868821e+01
4.101562500000000000e-01,-8.932538381318227749e+00,-1.231003169000105757e+01,-2.534293012839085080e+01,-1.703486555024933224e+01,-9.942618324164580912e+00
4.140625000000000000e-01,-9.546761199400727094e+00,-5.123965484799629166e+01,-1.487460671187771410e+01,-1.465987806455865083e+01,-8.633538659087733436e+00
4.179687500000000000e-01,-2.119118521017187717e+01,-1.465075242841131953e+01,-1.773047281211282566e+01,-1.189043264240450171e+01,-1.042763531029905621e+01
4.218750000000000000e-01,-8.375023732786043951e+00,-1.643121335805565408e+01,-1.497932062429073241e+01,-1.374298463983594942e+01,-7.181373849977418899e+00
4.257812500000000000e-01,-3.627835759888508704e+00,-1.229972391824586353e+01,-7.560394812591848535e+00,-9.077468442995179743e+00,-1.219893894596124184e+01
4.296875000000000000e-01,-2.087101620035246796e+01,-3.222347607632727318e+00,-4.756094343136485492e+00,-6.767668580805079159e+00,-9.427542564421056426e+00
4.335937500000000000e-01,-1.116315580957714459e+01,-9.260074799906817589e+00,-2.709683903030955676e+01,-2.050559036287335957e+01,-1.078892180608993456e+01
4.375000000000000000e-01,-7.196496672386516025e+00,-8.510158684156753139e+00,-1.197321239425824402e+01,-1.247714000896772646e+01,-1.465613460018820646e+01
4.414062500000000000e-01,-1.022494170412612036e+01,-7.231504507334786780e+00,-6.843829374494109885e+00,-1.437762489697706414e+01,-1.450740967931831094e+01
4.453125000000000000e-01,0.000000000000000000e+00,-6.236014618232843532e+00,-6.521511604580695121e+00,-1.717538166443062764e+01,-1.333442445354228667e+01
4.492187500000000000e-01,-2.532702941660987150e+01,-8.896013486442132745e+00,-1.280125593007614881e+01,-1.834446305169187141e+01,-4.808447996031011940e+01
4.531250000000000000e-01,-2.362367257048453340e+01,-8.927087562931333764e+00,-1.081931573226466625e+01,-1.440191417801065299e+01,-1.077778686916967743e+01
4.570312500000000000e-01,-1.291520360292310343e+01,-1.528447204756336575e+01,-1.305939785411102250e+01,-2.014236209396496591e+01,-2.393651086260993210e+01
4.609375000000000000e-01,-2.006241124438630052e+01,-2.127456167090052119e+01,-1.640269751493493899e+01,-8.610586720763603097e+00,-1.644685567438304830e+01
4.648437500000000000e-01,-5.159039349322164014e+00,-1.392297242275970248e+01,-1.328074482162255876e+01,-1.666733480798118805e+01,-8.995623335625992922e+00
4.687500000000000000e-01,-7.112212224117815396e+00,-8.087329410792843731e+00,-1.332409698054093283e+01,-2.054966198073394068e+01,-2.310542309489282431e+01
4.726562500000000000e-01,-7.969121196844437094e+00,-1.621806626841839361e+01,-1.074321465608062098e+01,-2.184563298473255699e+01,-2.001845995961567226e+01
4.765625000000000000e-01,-1.497045077451759099e+01,-1.698854690177140370e+01,-1.284870510170423685e+01,-3.340313469567890081e+01,-1.744034969907831467e+01
4.804687500000000000e-01,-1.094679061438926126e+01,-1.778931273942606239e+01,-1.581329674844826272e+01,-2.144629664895720467e+01,-9.617970893764763218e+00
4.843750000000000000e-01,-1.417523685176918136e+01,-1.047956818854075678e+01,-1.259471528635123505e+01,-1.473183018484692397e+01,-8.926086801959677075e+00
4.882812500000000000e-01,-1.941036744340399522e+01,-1.717743131754989250e+01,-2.046213851846548337e+01,-1.763143661771149695e+01,-1.674979213140158052e+01
4.921875000000000000e-01,-1.475356273144107533e+01,-1.082542745125855177e+01,-1.389850441769943146e+01,-1.788426446894768063e+01,-1.354439870194739015e+01
4.960937500000000000e-01,-1.353236738163263553e+01,-1.248012563853498236e+01,-1.967846187515153034e+01,-1.857075476729469088e+01,-1.628402110098356914e+01
5.000000000000000000e-01,-8.475409719511592499e+00,-7.483248430250075245e+00,-2.157037585873546348e+01,-1.459559171847025638e+01,-1.180888055839966100e+01
5.039062500000000000e-01,-1.370666338608476664e+01,-1.270211509307021558e+01,-1.455025948880178888e+01,-1.616393887939964102e+01,-1.710744562526540236e+01
5.078125000000000000e-01,-1.094569266671234331e+01,-2.732481651488901875e+01,-1.566697431835182996e+01,-1.784042298088498413e+01,-1.327389504891038641e+01
5.117187500000000000e-01,-9.775809406598245488e+00,-1.918367338354604712e+01,-1.105521414713482287e+01,-1.303481591461452282e+01,-2.135520584712191905e+01
5.156250000000000000e-01,-1.596477992998468309e+01,-1.397296230763535974e+01,-3.024164612943753738e+01,-1.373132645095286719e+01,-2.150185237930281446e+01
5.195312500000000000e-01,-1.269224530340640555e+01,-1.980708686661237650e+01,-1.362003885865584252e+01,-1.836572723189553002e+01,-1.965949105453987400e+01
5.234375000000000000e-01,-1.136921847368182270e+01,-1.013747820330875271e+01,-2.357516230453390804e+01,-2.186579541959400430e+01,-1.476602077892667708e+01
5.273437500000000000e-01,-1.048041036121412617e+01,-1.282395370461686568e+01,-1.706468371925491923e+01,-1.724068703949806647e+01,-1.822815517242015559e+01
5.312500000000000000e-01,-1.989123192646831839e+01,-1.287177576944149493e+01,-2.886704011410570203e+01,-1.851940963754441682e+01,-1.631017506818488627e+01
5.351562500000000000e-01,-9.556551608341766979e+00,-1.700535964945006029e+01,-1.779744044334681163e+01,-1.451732150328656346e+01,-2.189670736248917748e+01
5.390625000000000000e-01,-8.686539340970114154e+00,-8.113698219428773228e+00,-8.225603209254362724e+00,-1.908978821139887927e+01,-1.808937667469241362e+01
5.429687500000000000e-01,-1.036376138949557912e+01,-2.500003671052547460e+01,-1.920757904517610726e+01,-1.806407867671841316e+01,-1.012029086433835801e+01
5.468750000000000000e-01,-1.108358151749275677e+01,-1.672921149624390225e+01,-1.387435949662085832e+01,-1.910150214747949704e+01,-2.067994458044499240e+01


==> data/phase_instructions/phase_inst_spectrum_N5_800_GSa_100_GBd_39psnm_seed_2_filter_55.0GHz_AOM_0.0MHz_18dB_7dBm.csv <==
freqs,1,2,3,4,5
3.906250000000000000e-03,-1.579524530868144083e+01,-1.582428654554763980e+01,-1.586410126560887690e+01,-1.591824027494907412e+01,-1.597339036929978207e+01
7.812500000000000000e-03,-7.141495965020361325e+00,-7.107792104892418195e+00,-7.081296527494732373e+00,-7.019698503269822254e+00,-6.957280888639445493e+00
1.171875000000000000e-02,-7.867543762133486496e+00,-7.906163524378346352e+00,-7.996572202994340017e+00,-8.046042504729793876e+00,-8.111966003556798199e+00
1.562500000000000000e-02,-2.521154639539557607e+01,-2.520841641051655913e+01,-2.578599334641637242e+01,-2.632057654981700878e+01,-2.667176505394408181e+01
1.953125000000000000e-02,-1.708190035268240692e+01,-1.772354944358460571e+01,-1.777562819169004271e+01,-1.712356990152045100e+01,-1.629325910459352045e+01
2.343750000000000000e-02,-8.413686034591112417e+00,-7.870263305737086768e+00,-7.294116988120695311e+00,-6.491677628793858901e+00,-5.605770579106508222e+00
2.734375000000000000e-02,-1.560103024032288133e+01,-1.463319386749683204e+01,-1.330378343285119414e+01,-1.184454224549833512e+01,-1.042799956646053872e+01
3.125000000000000000e-02,-7.766302217483413983e+00,-8.436398256495891701e+00,-8.962449380783091613e+00,-9.190037007271968150e+00,-9.373414187116608787e+00
3.515625000000000000e-02,-8.051486175170285975e+00,-7.738992661013043062e+00,-7.012390282550732934e+00,-6.433230599967377117e+00,-6.517631208631257778e+00
3.906250000000000000e-02,-1.378394957647713071e+01,-1.391145166177241421e+01,-1.594017896225834718e+01,-2.057707196909970904e+01,-1.645429313381967873e+01
4.296875000000000000e-02,-1.545407255892950715e+01,-1.638232487039159579e+01,-1.690666253405299457e+01,-1.829414390759164277e+01,-1.998792969155086396e+01
4.687500000000000000e-02,-9.427956948621940114e+00,-7.875773438527037484e+00,-6.269526271531365325e+00,-4.735751387135476165e+00,-3.660631237163492813e+00
5.078125000000000000e-02,-1.296531025977830964e+01,-1.223861829225189624e+01,-1.095757486491460142e+01,-9.473901801237683884e+00,-7.679533887277617765e+00
5.468750000000000000e-02,-9.822706518609791715e-01,-2.721582205627672835e+00,-5.771077605074772521e+00,-1.028837946417408133e+01,-1.676311598954207582e+01
5.859375000000000000e-02,-1.000633244059634919e+01,-7.858354043312520076e+00,-6.138120865529501202e+00,-4.736589332162083110e+00,-3.361448989308875923e+00
6.250000000000000000e-02,-3.334736079132483155e+00,-4.850056287103537755e+00,-7.846336354616990860e+00,-1.076882562066482407e+01,-1.007036698403816999e+01
6.640625000000000000e-02,-6.838899795143330351e+00,-8.477473896433618705e+00,-1.048659150772886406e+01,-1.017897846857604449e+01,-7.215691759375925329e+00
7.031250000000000000e-02,-1.666432411845332595e+01,-1.574081151349372831e+01,-1.776557735387984494e+01,-2.729444685460738285e+01,-1.777516264441165461e+01
7.421875000000000000e-02,-2.642495193272490539e+01,-2.515205351077944229e+01,-1.506086018801897453e+01,-1.292020669804386657e+01,-1.236190538071672407e+01
7.812500000000000000e-02,-8.174115741773245958e+00,-1.054216937930725706e+01,-1.102593706678756647e+01,-9.906452330489649682e+00,-7.933209532367126116e+00
8.203125000000000000e-02,-1.173980743571684471e+01,-1.437491104802613862e+01,-9.284924873128890255e+00,-4.163471989962111763e+00,-7.337770653283577360e-01
8.593750000000000000e-02,-2.047812571954996841e+01,-1.971354550222304525e+01,-8.768054081792765686e+00,-5.878054353230023565e+00,-4.690146577989239063e+00
8.984375000000000000e-02,-9.617577939778559681e+00,-9.992825253321452550e+00,-1.313225739527427649e+01,-1.217288603665437208e+01,-1.319091264843875067e+01
9.375000000000000000e-02,-9.146069996921887935e+00,-1.605421068102839044e+01,-1.755529413995232701e+01,-1.581091136466458025e+01,-1.299574646805308831e+01
9.765625000000000000e-02,-1.004161164418842134e+01,-1.451855295599527906e+01,-1.186016773558551662e+01,-7.533755050141692777e+00,-7.299978082640194543e+00
1.015625000000000000e-01,-6.002553158097363450e+00,-6.409176246047955772e+00,-1.020395386509280300e+01,-1.203662118454197483e+01,-8.986591497974615095e+00
1.054687500000000000e-01,-4.248946148625712738e+00,-4.822770644608322499e+00,-7.905907324855601104e+00,-8.895673632971657696e+00,-8.765406159174631284e+00
1.093750000000000000e-01,-8.788009345883299517e+00,-8.276566313433153965e+00,-6.945968270724033999e+00,-5.451708759757995182e+00,-6.459615461173566331e+00
1.132812500000000000e-01,-1.521138667064604988e+00,-1.512809920777510087e+00,-4.528175436290904798e+00,-6.636129770326753885e+00,-4.456703785229404247e+00
1.171875000000000000e-01,-9.398305926848660619e+00,-2.034209955671707704e+01,-2.441330056325329068e+01,-1.869296756117765668e+01,-1.467840319438863972e+01
1.210937500000000000e-01,-1.579431450584135277e+01,-1.253522821687100119e+01,-6.783209073564613334e+00,-8.881012240143931535e+00,-1.269241786899754132e+01
1.250000000000000000e-01,-3.069611050654330597e+00,-8.441912633459356385e+00,-1.233342882872063129e+01,-9.918977845265089854e+00,-1.027866084098176103e+01
1.289062500000000000e-01,-8.997898784349803947e+00,-1.395813777347866491e+01,-1.689007252358799960e+01,-1.267998305685567217e+01,-7.660200837413540853e+00
1.328125000000000000e-01,-3.388544944055468022e+00,-3.234234900770299959e+00,-6.312157139556529017e+00,-1.074830284823017834e+01,-5.902588873403722403e+00
1.367187500000000000e-01,-1.619676337077573081e+01,-1.174427503039055765e+01,-9.693002637477459160e+00,-4.030186154539489252e+00,-5.407051842888463966e+00
1.406250000000000000e-01,-8.652086848125129848e+00,-9.578808491705036232e+00,-9.515060751906464276e+00,-1.035325062782345995e+01,-9.876138200439644521e+00
1.445312500000000000e-01,-4.402265767831643473e+00,-8.291654835983873539e+00,-9.935121973211973767e+00,-5.989101910141233276e+00,-5.106008395469441297e+00
1.484375000000000000e-01,-5.127205318009149693e+00,-5.556487752157394766e+00,-7.618893149880889837e+00,-1.842073068667527380e+01,-1.613244711154523614e+01
1.523437500000000000e-01,-1.294519061613361188e+01,-7.408275296498924689e+00,-5.468904563610088587e+00,-7.599830755882692301e+00,-6.372529023769377687e+00
1.562500000000000000e-01,-1.259833289910988796e+01,-2.321934616797439688e+01,-9.850845041075331210e+00,-1.156152993475503976e+01,-2.091386155389578150e+01
1.601562500000000000e-01,-6.828768272087945235e+00,-6.231048568838094326e+00,-1.015244957945975912e+01,-1.397222269779661374e+01,-1.158766574044565445e+01
1.640625000000000000e-01,-6.905392408017078765e+00,-7.299728979001674389e+00,-6.237756972550997148e+00,-1.583863777451729149e+01,-1.122384920400197572e+01
1.679687500000000000e-01,-4.320028355835173528e+00,-2.228039392922546824e+00,-5.321340434311068179e+00,-7.280409900424448466e+00,-7.912641330287573993e+00
1.718750000000000000e-01,-7.546137158273786838e+00,-9.551625906675084821e+00,-1.337827370315576658e+01,-7.539127929670531358e+00,-4.069100851591581858e+00
1.757812500000000000e-01,-7.018915495152494799e+00,-5.916179092360390968e+00,-1.818086215273655526e+01,-5.092487664441780026e+00,-3.511187469785010506e+00
1.796875000000000000e-01,-6.341033996679872331e+00,-7.883677987226569428e+00,-9.417720593449612210e+00,-1.671687411276768032e+01,-1.268781071238462133e+01
1.835937500000000000e-01,-1.450267427689662370e+01,-1.619774998996938464e+01,-1.446008351480110932e+01,-1.104006225339740510e+01,-2.308803232279636575e+00
1.875000000000000000e-01,-1.072777169646877482e+01,-1.585937150589382227e+01,-1.180392479946315731e+01,-8.154125220695721765e+00,-2.049851114704089028e+01
1.914062500000000000e-01,-9.486152053853562194e+00,-1.341652837851473734e+01,-1.228790732675197361e+01,-9.437132000656003328e+00,-9.089349337124648542e+00
1.953125000000000000e-01,-9.350304575722777400e+00,-1.550731032579406943e+01,-1.002496319511341838e+01,-6.311370755325242499e+00,-9.060365562087483227e+00
1.992187500000000000e-01,-1.079796929705874575e+01,-9.173468764090888072e+00,-6.750697019972182744e+00,-1.297971289357645119e+01,-5.257436333874899503e+00
2.031250000000000000e-01,-1.062271993178525875e+01,-1.461153223378508770e+01,-1.586035739958000690e+01,-1.217284041237531156e+01,-9.805214765551422573e+00
2.070312500000000000e-01,-4.326637358424083146e+00,-8.852555453351509840e+00,-1.554018839165596333e+01,-1.223772757446513637e+01,-9.861260551160455634e+00
2.109375000000000000e-01,-9.107791919803741365e+00,-7.421032406288254890e+00,-1.375362143914557933e+01,-1.286978486751825201e+01,-1.601754783583860942e+01
2.148437500000000000e-01,-9.235806450631596221e+00,-1.003966049976520125e+01,-5.019960428419867782e+00,-9.015073697974028022e+00,-5.694934729555882313e+00
2.187500000000000000e-01,-1.051939630395380831e+01,-1.446723758353087774e+01,-7.656125654286363158e+00,-2.379772716072874772e+00,-3.627069914362685665e+00
2.226562500000000000e-01,-9.656900775378481683e+00,-6.512529041418002151e+00,-7.428790144018616814e+00,-2.774506903423379711e+01,-1.001025191622744259e+01
2.265625000000000000e-01,-1.180524226664108056e+00,-3.465165321525983444e+00,-5.864687727430339947e+00,-3.636399660680268653e+01,-1.281126031721393232e+01
2.304687500000000000e-01,-9.206849471412397179e+00,-7.995540698463301510e+00,-5.076301571144764324e+00,-3.366971668498035086e+00,-4.142080996318167507e+00
2.343750000000000000e-01,-1.729796850113916307e+01,-1.210972219856445875e+01,-1.952695486600457642e+01,-1.135034504575885350e+01,-8.555917678487585221e+00
2.382812500000000000e-01,-7.405547469978472463e+00,-5.688801082999624725e+00,-1.102975389713821031e+01,-4.680107241322740919e+00,-5.384939579069321525e+00
2.421875000000000000e-01,-1.578649077057083261e+01,-3.207102045862644246e+00,-7.395159221783195846e+00,-1.957770648594631879e+01,-1.493404463912528612e+01
2.460937500000000000e-01,-1.276165585038058126e+01,-6.757517347028230148e+00,-2.938486380087471872e+00,-1.033519240587901677e+01,-2.129965666633667709e+01
2.500000000000000000e-01,-5.340764909417838879e+00,-8.631911706428187614e+00,-9.842425832128395058e+00,-6.039480855886012023e+00,-2.144463274818560095e+01
2.539062500000000000e-01,-1.303599207440244001e+01,-1.064693805715403485e+01,-1.820241191845576978e+01,-6.942411983547561505e+00,-1.086181047750767803e+01
2.578125000000000000e-01,-6.269919838482032048e+00,-4.140980793580190777e+00,-6.277852405509651845e+00,-1.517133045059027907e+01,-9.188335369992316259e+00
2.617187500000000000e-01,-5.707403576591165262e+00,-1.717301119877797433e+01,-1.298298409504953455e+01,-8.441212193175349654e+00,-5.343477957080597918e+00
2.656250000000000000e-01,-3.185905712445365268e+01,-1.387262159989047561e+01,-6.155730854215050840e+00,-4.067926295698441663e+00,-4.910408935797700991e+00
2.695312500000000000e-01,-8.647112995439272254e+00,-3.656514211245462320e+01,-1.491634834406425014e+01,-9.463876323391097856e+00,-1.353920064198715423e+01
2.734375000000000000e-01,-7.965776131673379723e+00,-1.656107079638115209e+00,-9.546926282754032655e+00,-3.376054878017125560e+00,-6.732568619855801018e+00
2.773437500000000000e-01,-8.442143776295228719e+00,-2.374919743257494886e+01,-1.783692702285034315e+01,-1.310672369390438163e+01,-1.128403253983215748e+01
2.812500000000000000e-01,-8.271214708320538733e+00,-1.778610258052362880e+01,-1.067545045346621535e+01,-1.703934271701634273e+01,-2.667055545143320572e+01
2.851562500000000000e-01,-1.152356359174671141e+01,-6.397604964460054333e+00,-4.879421470581153386e+00,-1.641859038698345685e+01,-1.170951964172238391e+01
2.890625000000000000e-01,-6.638438392332158600e+00,-1.050415028136129436e+01,-1.452404634341246847e+01,-8.090677965873155131e+00,-4.293895464193454359e+00
2.929687500000000000e-01,-7.767914811123642238e+00,-1.371370530454913350e+01,-9.021275416013697424e+00,-1.944356459662325065e+01,-1.698871977695401014e+01
2.968750000000000000e-01,-8.223056517277267830e+00,-7.410100586799643452e+00,-4.827937134961786114e-01,-1.118011131713224771e+01,-1.498370050964676992e+01
3.007812500000000000e-01,-5.803973049853343724e+00,-2.286794893820586694e+01,-9.957509675224944345e+00,-1.107669356591824439e+01,-1.626908479427818932e+01
3.046875000000000000e-01,-1.212473578249487716e+01,-2.542426336852553703e+00,-4.782956537961062793e+00,-1.947735639044875455e+00,-2.932531117533898168e+00
3.085937500000000000e-01,0.000000000000000000e+00,-3.298313900156561118e+00,-5.768862669433499235e+00,-5.268269236333452454e+00,-5.574592797973274116e+00
3.125000000000000000e-01,-1.175713981328259550e+01,-1.252035833311421342e+01,-1.655321205574769650e+01,-1.089830133005353829e+01,-1.081111319685764371e+01
3.164062500000000000e-01,-1.519360753392684060e+01,-1.547513150210079047e+01,-9.129500609818702372e+00,-1.112869526864593794e+01,-1.116804563968806363e+01
3.203125000000000000e-01,-1.646483758565724642e+01,-2.834536813787060794e+00,-1.130682178156284934e+01,-1.263412861284075106e+01,-7.252956134394707988e+00
3.242187500000000000e-01,-6.426075392808211717e+00,-2.657465183933865660e+00,-7.928648547447689765e+00,-6.810471531454808769e+00,-8.991586093885370445e+00
3.281250000000000000e-01,-1.523412254656230758e+01,-9.830561048930139378e+00,-6.655081921593112071e+00,-7.406547881421271740e+00,-1.400781152894024828e+01
3.320312500000000000e-01,-9.266416939322464685e+00,-1.527648150191484078e+01,-8.227357029609660088e+00,-6.041703110718511738e+00,-9.193478244516722242e+00
3.359375000000000000e-01,-5.105730110182946646e+00,-1.388136541085426146e+01,-6.738635574948187212e+00,-4.961323635703774215e+00,-2.213367422389504569e+01
3.398437500000000000e-01,-2.759168636678360542e+00,-5.991741843340822271e+00,-3.624023188922166128e+00,-5.986320377073877097e+00,-1.241844278677704594e+01
3.437500000000000000e-01,-6.766427761645932293e+00,-1.225530661825112944e+01,-1.107706033255925959e+01,-9.348485524206573416e+00,-8.635683240073372957e+00
3.476562500000000000e-01,-1.397688588453138081e+01,-3.074823728575434956e+00,-6.396243262731090340e+00,-1.328112093759667189e+01,-4.943563298236323789e+00
3.515625000000000000e-01,-4.614822862780467716e+00,-1.804229630542836205e+01,-6.903417366658747056e+00,-2.475976909911841872e+01,-2.473582465081277704e+01
3.554687500000000000e-01,-7.278398616445290514e+00,-2.389973719022286858e+01,-1.663597972535774616e+01,-1.772486289462178988e+01,-1.204088225783263155e+01
3.593750000000000000e-01,-6.190349343270924010e+00,-8.430126409086199146e+00,-7.023498951914262989e+00,-2.388200505023927889e+00,-5.254417487642076168e+00
3.632812500000000000e-01,-1.348876731322375733e+01,-2.098785867082515821e+01,-2.657788669637216827e+00,-5.825525661681549394e+00,-9.966780937224065440e+00
3.671875000000000000e-01,-2.550108019300711959e+00,-1.381984541666465915e+01,-9.922618395031410188e+00,-1.228168363762960169e+01,-1.140820487378851666e+01
3.710937500000000000e-01,-5.955008048039651669e+00,-3.672287612163238180e+00,-1.005354613386450779e+01,-1.050849832034305464e+01,-1.284911595214885338e+01
3.750000000000000000e-01,-9.569259621874088850e+00,-8.137980421411100451e+00,-8.389163937247250402e+00,-2.890032248239070256e+01,-1.735590428611596892e+01
3.789062500000000000e-01,-1.002620159621832130e+01,-1.303465245354010804e+01,-2.136472324109290710e+01,-7.980329324731254559e+00,-1.580330647580068515e+01
3.828125000000000000e-01,-1.300440495938414287e+01,-1.594263419896177325e+01,-1.151211239526010743e+01,-8.192139072545707279e+00,-6.303869474442759469e+00
3.867187500000000000e-01,-6.366141384728436492e+00,-1.012285062505852196e+01,-1.761861542688346915e+01,-9.333508979506667913e+00,-9.349639865201165634e+00
3.906250000000000000e-01,-6.465120523894665183e+00,-8.851509373387546731e+00,-2.085996754020257882e+01,-1.686240785623760630e+01,-1.131747182152768616e+01
3.945312500000000000e-01,-1.339496630357597340e+01,-8.490617423637267791e+00,-1.262954846685968491e+01,-8.079987622061338470e+00,-1.257710822361869063e+01
3.984375000000000000e-01,-6.445347879168497940e+00,-7.944024048209275435e+00,-8.558324046361711623e+00,-1.329509965424638196e+01,-1.257262120128794791e+01
4.023437500000000000e-01,-9.826700732713327113e+00,-9.535874060942031605e+00,-1.381465444463462333e+01,-2.041311450579617670e+01,-1.319121868771543760e+01
4.062500000000000000e-01,-4.094343353664427809e+00,-1.013125122990531324e+01,-9.341449299846686927e+00,-1.230754512805348000e+01,-9.943340375276687126e+00
4.101562500000000000e-01,-6.682079549115247374e+00,-1.566863760356295288e+01,-9.142764855540310265e+00,-1.605334472980765170e+01,-1.251938951558549107e+01
4.140625000000000000e-01,-3.461900463447697973e+00,-9.798628962491076066e+00,-1.574463423948443719e+01,-1.773541491513933366e+01,-1.064507522500018055e+01
4.179687500000000000e-01,-1.418895261948368969e+01,-1.308175711928313589e+01,-1.517877462943812716e+01,-1.343457039871914915e+01,-1.530344384350441445e+01
4.218750000000000000e-01,-3.433684683585411790e+00,-1.432346712881549067e+01,-1.676873927184407975e+01,-1.927203393671620901e+01,-2.669524248478363759e+01
4.257812500000000000e-01,-1.104474280181807799e+01,-5.686239838671095725e+00,-1.544224345230675155e+01,-1.252720790722918665e+01,-1.346795023311257111e+01
4.296875000000000000e-01,-1.828511372613409236e+00,-1.333671552073408506e+01,-1.298086844453140642e+01,-1.418151204344551175e+01,-1.384581979737201962e+01
4.335937500000000000e-01,-1.857599487996212773e+01,-1.117110069486600210e+01,-2.319689531330464760e+01,-1.086231187929283593e+01,-6.463425296190191460e+00
4.375000000000000000e-01,-9.870956499629745196e+00,-8.543797913934376709e+00,-1.277223141800529405e+01,-1.855888083070403738e+01,-1.064719737310065639e+01
4.414062500000000000e-01,-8.518492454607514475e+00,-1.497617327263953868e+01,-1.518223246016112071e+01,-2.407207949692685744e+01,-1.752646598988209448e+01
4.453125000000000000e-01,-1.158050417385457465e+01,-8.519376052528606635e+00,-1.001593679076473720e+01,-1.242702910775550507e+01,-2.319891049457897836e+01
4.492187500000000000e-01,-7.973845817825843341e+00,-1.830370882816391642e+01,-2.013935475049335722e+01,-1.362626208515080251e+01,-2.511116427909708548e+01
4.531250000000000000e-01,-5.143456422885623880e+00,-9.540583624088348813e+00,-1.752577416412875166e+01,-6.732048016053933992e+00,-3.022182869041294495e+01
4.570312500000000000e-01,-6.383239298912339876e+00,-4.206036941380443039e+00,-7.818879170371513254e+00,-1.175116974115006840e+01,-2.098555103366240004e+01
4.609375000000000000e-01,-8.682182015461005875e+00,-7.393797806978849252e+00,-1.013194235035983226e+01,-9.401344419812769360e+00,-1.259504040105443678e+01
4.648437500000000000e-01,-4.939210186591559193e+00,-9.534116243663103063e+00,-1.236614443932943530e+01,-1.427285560851330004e+01,-1.112794677357885220e+01
4.687500000000000000e-01,-1.254304884231426698e+01,-1.304662200014431406e+01,-1.326585991100616368e+01,-1.271981572919035486e+01,-2.510235655070217931e+01
4.726562500000000000e-01,-4.462837944855902350e+00,-9.276983406392684373e+00,-1.015411030349133981e+01,-2.335511856545497622e+01,-1.063399334531520068e+01
4.765625000000000000e-01,-7.876134360562524250e+00,-6.250888913778688050e+00,-1.402747667128745590e+01,-2.573041343799237168e+01,-1.633422728272248392e+01
4.804687500000000000e-01,-1.015280791676812910e+01,-1.731552574969829195e+01,-1.746290259043962223e+01,-1.533856146262400344e+01,-1.204682898310674588e+01
4.843750000000000000e-01,-8.632216526311079718e+00,-1.768365880418102520e+01,-1.372867915536340533e+01,-1.229493679134072082e+01,-2.323497642906429306e+01
4.882812500000000000e-01,-5.405325848910003117e+00,-1.759254400535143859e+01,-1.456072666684810102e+01,-8.513197989944028876e+00,-2.261863091292869044e+01
4.921875000000000000e-01,-5.394579813948819691e+00,-1.198676771504461058e+01,-1.350248083476188654e+01,-3.108401104460883246e+01,-1.235240197594626821e+01
4.960937500000000000e-01,-1.160853471457297204e+01,-1.744390743653298514e+01,-1.178156168930034298e+01,-1.142745861677137142e+01,-2.104233836695577153e+01
5.000000000000000000e-01,-1.165798648326157760e+01,-9.962667238532429081e+00,-1.526671669444420232e+01,-2.084792997176832685e+01,-8.509652326764186370e+00
5.039062500000000000e-01,-2.111851165089399629e+01,-8.646553599295632608e+00,-8.704255054711602213e+00,-1.047281600383595546e+01,-1.879742917246353429e+01
5.078125000000000000e-01,-8.057697113805357247e+00,-1.362922809544054914e+01,-9.445263617848148385e+00,-1.748917827295504779e+01,-1.296142881993596419e+01
5.117187500000000000e-01,-1.641845928441074776e+01,-1.439753684854037985e+01,-1.831163500567369695e+01,-9.740116003564249780e+00,-8.547281131930489551e+00
5.156250000000000000e-01,-9.252779766436148634e+00,-1.345358966416813118e+01,-2.488843570856204579e+01,-1.348940073361688619e+01,-1.606549522325397206e+01
5.195312500000000000e-01,-1.805956234251774006e+01,-1.829715606641974901e+01,-1.430682360442144230e+01,-1.642331755860924503e+01,-1.492704639435529046e+01
5.234375000000000000e-01,-2.302632202173064613e+01,-2.354225803522474436e+01,-1.718182928032740975e+01,-2.154697108098556058e+01,-1.520836533483046438e+01
5.273437500000000000e-01,-2.150060521048003537e+01,-1.309896798695622877e+01,-1.662781429522366139e+01,-1.827594193591110994e+01,-1.463709939467099375e+01
5.312500000000000000e-01,-7.882092333141830665e+00,-1.475761919370270547e+01,-2.644997402877710968e+01,-9.619722355357254173e+00,-1.505631120565017156e+01
5.351562500000000000e-01,-2.254806396431569127e+01,-2.020579043260560681e+01,-2.566673645616875277e+01,-1.344096403900858760e+01,-1.753740913038355487e+01
5.390625000000000000e-01,-1.651991834495607847e+01,-1.115136504273591456e+01,-1.202550853770657469e+01,-2.145972862689869132e+01,-1.594339269688241600e+01
5.429687500000000000e-01,-1.584910581606921554e+01,-2.268952447972460007e+01,-2.106207713770934831e+01,-1.247252064660980508e+01,-1.806450777427675192e+01
5.468750000000000000e-01,-8.548104604756314728e+00,-1.286895012929869964e+01,-1.375575551946520747e+01,-2.997708761266637012e+01,-2.561453075619045094e+01


==> data/phase_instructions/phase_inst_spectrum_N5_800_GSa_100_GBd_78psnm_seed_2_filter_55.0GHz_AOM_0.0MHz_20dB_7dBm.csv <==
freqs,1,2,3,4,5
3.906250000000000000e-03,-1.333361258320862675e+01,-1.331285373756570323e+01,-1.331915028860223060e+01,-1.336203727278545017e+01,-1.342568454268111111e+01
7.812500000000000000e-03,-6.528251850958113778e+00,-6.413231856457517921e+00,-6.267411647794428831e+00,-6.097341300747107340e+00,-5.850882531848572654e+00
1.171875000000000000e-02,-9.053049234902189824e+00,-9.171395680941458295e+00,-9.391619108660407278e+00,-9.797625386910034706e+00,-1.048179719620666361e+01
1.562500000000000000e-02,-1.159540794196459501e+01,-1.136817000427091529e+01,-1.112259810074071709e+01,-1.070711125190944557e+01,-9.997723029038205311e+00
1.953125000000000000e-02,-7.544595764500591883e+00,-7.674039068697350530e+00,-7.657930720909483568e+00,-7.799645497052473786e+00,-7.483669243673752192e+00
2.343750000000000000e-02,-9.942836621703641242e+00,-8.771476455417761997e+00,-6.416869575828940242e+00,-4.007228894429502475e+00,-1.915815516740291713e+00
2.734375000000000000e-02,-1.268452718989452421e+01,-1.389180560965303357e+01,-1.638675838621045244e+01,-1.628508859934215991e+01,-1.822092148454196803e+01
3.125000000000000000e-02,-1.081496343460454312e+01,-1.409398501980922447e+01,-1.957360199469070494e+01,-1.774932819045119459e+01,-1.256372369498864572e+01
3.515625000000000000e-02,-9.171878136591786301e+00,-9.247905331507610072e+00,-1.057905232962257003e+01,-9.308436087891791999e+00,-7.133039590448909451e+00
3.906250000000000000e-02,-2.003152933479992726e+01,-1.421981621041679489e+01,-1.152733107494115927e+01,-1.067873938441631054e+01,-1.247867326672206900e+01
4.296875000000000000e-02,-1.039194493910194694e+01,-1.866449262400150388e+01,-1.535162845628270389e+01,-1.090854166660891167e+01,-1.401373115002952119e+01
4.687500000000000000e-02,-7.775184471235448314e+00,-4.713904041176981252e+00,-1.407872223788590560e+00,-4.067351327757613433e-01,-1.041850229880523671e+00
5.078125000000000000e-02,-5.895908441285008905e+00,-5.642122212105128654e+00,-4.349250942392533403e+00,-2.497806464438298235e+00,-5.147160817516297726e+00
5.468750000000000000e-02,-3.234823497569834672e+00,-4.557547134689855284e+00,-5.903210765506813118e+00,-1.074003178036328165e+01,-1.097053485275655049e+01
5.859375000000000000e-02,-4.982722127410642798e+00,-6.258909409350234654e+00,-7.966186508989245851e+00,-4.486772874785351917e+00,-1.732118607488800421e+00
6.250000000000000000e-02,-1.271217441196549203e+01,-8.143019710364335140e+00,-6.744784579739974362e+00,-1.129688161525322698e+01,-6.838841983472235597e+00
6.640625000000000000e-02,-1.230798154903364861e+00,-1.226348002620845534e+00,-1.358666005213965633e+00,-4.744274004799535760e-01,-4.552630930641441864e+00
7.031250000000000000e-02,-6.794155685289297253e+00,-1.855786335526114783e+01,-1.539975142674063591e+01,-1.700915388833771402e+01,-7.135557172327924746e+00
7.421875000000000000e-02,-4.643776385341286783e+00,-5.638806869821532786e+00,-1.193246059243535484e+01,-1.174212445839165042e+01,-6.987355317419549294e+00
7.812500000000000000e-02,-9.316802713317834161e+00,-6.736289402154255868e+00,-3.671077000652012146e+00,-1.030219071053188884e+01,-7.122372127450969259e+00
8.203125000000000000e-02,-1.879761591541979016e+01,-1.338282179771896097e+01,-1.613727031144687629e+01,-5.655423830902627458e+00,-1.713837780915245190e+00
8.593750000000000000e-02,-9.113110797966662346e+00,-8.232612308557186509e+00,-1.206399310933686309e+01,-5.039128726635453859e+00,-1.361730229370351708e+00
8.984375000000000000e-02,-3.895947164367903781e+00,-8.348402695104219617e+00,-8.415878078216429969e+00,-1.362684945923989943e+01,-4.260459172741708045e+00
9.375000000000000000e-02,-2.654526240740629817e+00,-5.749162281814637510e+00,-8.200761867858837206e+00,-1.049718801779792443e+01,-1.715083757600440606e+01
9.765625000000000000e-02,-1.082265619755174413e+01,-8.028499681625199003e+00,-8.876588642450933264e+00,-9.441846039515723987e+00,-5.503274352732734798e+00
1.015625000000000000e-01,-1.206945795708662672e+00,-6.217721265052880142e-01,-3.138688217864864072e+00,-3.437936246301447341e+00,-3.568680429732303594e+00
1.054687500000000000e-01,-5.008444069850469305e+00,-6.060357205579986584e+00,-9.868127960275224098e+00,-1.704914090627969614e+01,-2.293484378173765492e+01
1.093750000000000000e-01,-7.862184442280458541e+00,-1.090591731262382069e+00,-3.232133886519459764e+00,-2.947390281474220330e+00,-7.478842791701353576e+00
1.132812500000000000e-01,-1.679335580323905219e+01,-1.387289418611374714e+01,-3.576935816765239196e+00,-4.020251210334073733e-01,-1.277729089613732327e+00
1.171875000000000000e-01,-1.464108430661589466e+01,-4.112030352215448659e+00,-1.291214208060063839e+01,-9.675806295882978247e+00,-5.306470909166058902e+00
1.210937500000000000e-01,-1.434852443495351793e+01,-5.914750354353614625e+00,-1.799585729823605362e+01,-1.203395237825660757e+01,-8.049112423823402196e+00
1.250000000000000000e-01,-1.541982447136891210e+01,-2.573261569605989507e+00,-2.651013400898740713e+00,-6.017736052606363018e+00,-9.595601685163359207e+00
1.289062500000000000e-01,-3.846133245022542724e-02,-5.507695323612427529e+00,-7.324937182315757411e+00,-8.401823163027586361e+00,-7.643462167539983199e+00
1.328125000000000000e-01,-1.878253424300016405e+00,1.276105628739522047e+00,1.116789669961960385e+00,1.217460683242116204e+00,-4.268555520906737399e+00
1.367187500000000000e-01,-1.347795956476764445e+01,-7.036928562204249005e+00,-1.242513610026897197e+00,-3.305654605094712650e+00,-4.373399070569274016e+00
1.406250000000000000e-01,-9.430087100010808854e-02,-2.639391126556606793e+00,-5.570948681086886012e+00,-7.351836137579866204e+00,-4.504684702021581444e+00
1.445312500000000000e-01,-4.720361368215478137e+00,-4.594824476554926207e+00,6.233421070819389342e-01,-2.171457455852362273e+00,-1.128428810502292379e+00
1.484375000000000000e-01,-1.114223665367786253e+01,-2.495283596480668109e+00,-5.062126217546396134e+00,-4.400444671920606510e+00,-1.198105404071771574e+01
1.523437500000000000e-01,-4.819864637131722418e+00,-3.248211825588867896e+00,-5.701538063986539839e+00,-3.100747787495599539e+00,-5.050458681852632026e-02
1.562500000000000000e-01,-1.924526948460409415e+01,-7.791730117743036033e+00,6.701230328141498660e-01,-4.907496539032550231e+00,-2.897666438929881849e+00
1.601562500000000000e-01,-1.192017967723894145e+01,-6.974871783439379413e+00,-1.343157879204593286e+00,-2.208191656790994273e+00,-4.665885308178843616e+00
1.640625000000000000e-01,-8.825392755544704926e+00,-7.192902003975209624e+00,-1.174705715923469285e+01,-4.387695150180629611e+00,-1.802123111371463438e+01
1.679687500000000000e-01,-1.309946880886265319e+00,1.965058606968639765e+00,-1.992374540690939000e+00,2.904868522699462829e+00,-1.776496979699970780e-02
1.718750000000000000e-01,-5.488790653825070365e+00,-3.328609478547232214e+00,-8.823956516983479048e+00,-3.617232897457661522e+00,-2.246494803035106713e+01
1.757812500000000000e-01,-1.621035576995307537e+01,-1.327820515092858500e+01,-5.892011256862659252e+00,-1.104082294994755387e+01,-1.206474478619480095e+01
1.796875000000000000e-01,-3.385314314172944705e+00,-6.578812821059123905e+00,-6.866957103323965583e+00,-9.033342269301535055e+00,-1.055052197817754944e+01
1.835937500000000000e-01,-1.585984976940311952e+01,-1.406907866237816052e+01,-7.834817084065761605e+00,-1.471927358372693817e+01,-9.455159868964102543e+00
1.875000000000000000e-01,-7.726067477647927007e+00,-1.003091305857022064e+01,-4.475326948330732080e+00,-5.945272331477355010e+00,-9.174673288106014013e+00
1.914062500000000000e-01,-8.246564299493179817e+00,-9.176490107906360549e+00,-5.993556099812401783e+00,-3.831188645100918677e+01,-1.024662797920596091e+01
1.953125000000000000e-01,-1.149693178185494702e+01,-1.467890450791171730e+01,-3.853872046867195422e+00,-7.132097883427309881e+00,-7.589425990059844196e+00
1.992187500000000000e-01,-6.004608710283740436e+00,-1.157038003194536202e+00,-2.076880093445307551e+00,-6.437869522289467739e+00,-1.721926597532835501e+01
2.031250000000000000e-01,-1.226518962726423467e+01,-2.025943529290202605e+00,-5.712141714234306278e+00,-1.417444746005027412e+01,-1.216880326615746810e+01
2.070312500000000000e-01,-5.982907380399772990e+00,-5.706475299332598894e+00,-1.787138127438712587e+00,-1.611119865138146423e+01,-6.254385023214311445e+00
2.109375000000000000e-01,-9.913305249331600066e+00,-1.303994019041783048e+01,-1.930088358803853765e+01,-6.240294795102879988e+00,-1.057897172336346614e+01
2.148437500000000000e-01,-7.434020154020377191e+00,-3.914766577275507586e+00,-6.708100699847065584e+00,-3.472596228486501957e+00,-8.076709098503656037e+00
2.187500000000000000e-01,-1.713094442075615120e+01,-1.256471371679879212e+01,-1.491036024833065454e+01,-2.280260022363910366e+01,-1.073991126389667272e+01
2.226562500000000000e-01,-6.216537771177502947e+00,-8.472613893795418960e+00,-9.291252190715667325e+00,-2.910740273310139514e+00,-1.480298012775971728e+00
2.265625000000000000e-01,-3.587609237061723633e+00,-1.406206177421708503e+00,-8.544383743496155148e+00,1.548843028423345203e+00,-6.230090317478378381e+00
2.304687500000000000e-01,-6.615824438134605856e+00,-1.488005948382060240e+01,-1.429998871267814309e+01,-1.456040576120841479e+01,-4.418602331176838760e+00
2.343750000000000000e-01,-1.013939499477817918e+01,-6.650469321377968868e+00,-5.185712810260664440e+00,-1.641740652954753443e+01,-6.574432906568134172e+00
2.382812500000000000e-01,-3.855992369624015481e+00,-1.173466981410762600e+01,-8.098183791637442397e+00,-3.503799848196969435e+00,-2.088706178533254842e+01
2.421875000000000000e-01,-1.115192843953957436e+01,-7.678207675720653214e+00,-8.767683676351190059e+00,-1.557785294477156413e+01,-1.360230425949481514e+01
2.460937500000000000e-01,-5.966560788069713794e+00,-1.754376351153681668e+01,-2.042030361704135544e+01,-2.796964096793306709e+00,-4.673872957514348059e+00
2.500000000000000000e-01,-1.303833242851257523e+01,-4.420975892912792915e+00,-9.123035233279480849e+00,-1.125792509723869017e+00,-1.437578881392339269e+01
2.539062500000000000e-01,-8.784947554393141900e+00,-4.086143731981646710e+00,-1.238575110657641432e+01,-4.317793439635742914e+00,-3.276440791984846612e+00
2.578125000000000000e-01,-3.146492506882908913e+01,-3.009298601829300424e+00,-4.792766809645019777e+00,-9.089751946326416032e+00,-1.261141921650246189e+01
2.617187500000000000e-01,-1.109697492002899821e+01,-4.864328851491598016e+01,-1.363251916274553110e+01,-2.424602114592463664e+00,-6.369817579621081194e+00
2.656250000000000000e-01,-6.732541918067724396e+00,-1.716198813864036055e+01,-1.988574270807924904e+01,-1.185411736996491072e+01,-1.301420762835022060e+01
2.695312500000000000e-01,-1.050365661778350557e+01,-5.144851888425087338e+00,-9.163791669295392239e+00,-4.881566297797789389e+00,-2.615904868672570416e+01
2.734375000000000000e-01,-9.095092365761701103e+00,-4.201027280848919077e-01,-6.102110416147048966e+00,-1.062096567809412306e+00,-8.450404369825811557e+00
2.773437500000000000e-01,-2.887195164610176334e+00,-1.314308049906281894e+01,-1.127307046753953301e+01,-1.595639559904134330e+01,-5.980168992367243419e+00
2.812500000000000000e-01,-4.194195286446451121e+00,1.974050458697284682e+00,-6.521018726016251321e+00,-1.224801045238310593e+01,-1.139649495659920575e+01
2.851562500000000000e-01,-3.954372286301797601e+00,-5.992436294968769062e+00,-1.236360857412981318e+01,-1.110147210203867019e+01,-6.637404785352316594e+00
2.890625000000000000e-01,-1.597083311887078594e+01,-7.476469821166386254e+00,-8.623448651129983489e+00,-9.107734359245668543e+00,-2.313268810976904177e+01
2.929687500000000000e-01,0.000000000000000000e+00,-1.705261451733417033e+00,1.725420120551152792e+00,-1.082925276944769877e+01,-2.946047808710591909e+00
2.968750000000000000e-01,-9.582339612213367275e+00,-5.016714993422283442e+00,-1.306932298868544251e+01,-5.823210471690114076e+00,-2.926210635268684968e+00
3.007812500000000000e-01,-1.336976255848695416e+01,-7.056540354780480584e+00,-8.189405528954587510e+00,-6.985964548854667555e+00,-7.378072481675229000e+00
3.046875000000000000e-01,-9.010649335301096130e+00,2.066554135568310357e-02,-7.537042263945370024e+00,-1.712484851790165408e+00,-5.867586687270375023e+00
3.085937500000000000e-01,-6.654943160839213334e+00,-8.625052350197449869e+00,-6.418255159713901037e+00,-3.373936456379325932e+00,-4.566477983840293575e-01
3.125000000000000000e-01,-8.947599649661128751e+00,-7.266755890101940452e+00,-6.392499408798737903e+00,-1.799523844937988315e+01,-5.823741785695240480e+00
3.164062500000000000e-01,-2.863847432401652071e+00,-1.060508759008443747e+01,-8.455545659026910243e+00,-9.302836306428652335e+00,-7.232279173154779528e+00
3.203125000000000000e-01,-2.822644268020106040e+00,-5.445366117812213247e+00,-1.992544703997712219e+00,-4.599486695589142471e+00,-9.379672785858645057e+00
3.242187500000000000e-01,-2.654315164423135087e+00,-5.573357702607410147e+00,-3.750210398652765065e+00,-3.522296155548591656e+00,-9.553593143187882220e+00
3.281250000000000000e-01,-4.560353523422470801e+00,-8.849079868837712581e+00,-5.600812313291243072e+00,-4.611875677301483734e+00,-6.286172718161950002e+00
3.320312500000000000e-01,-9.819378380830393382e+00,-2.275026933523097483e+01,-1.222543276930394995e+01,-4.165744571585101141e+00,-3.810221293680129406e+00
3.359375000000000000e-01,-5.923515267481629820e+00,-3.133157387948998007e+00,-3.166918354040149097e+00,-2.558264572390740454e+00,-4.322431095101450182e+00
3.398437500000000000e-01,-5.573822099886609038e+00,-2.918748850166100084e+00,-5.204177291596227661e+00,-4.885265776498076917e+00,-2.986664324554528349e+00
3.437500000000000000e-01,-5.947969618011335058e+00,-5.508413950369238421e+00,-1.731459578173684122e+00,-9.169955185571190270e+00,-6.159990266295249484e+00
3.476562500000000000e-01,-6.927564011418748890e+00,-8.454042741248457560e+00,-7.034353826773223517e+00,-5.255171808589047089e+00,-1.703905389603610843e+01
3.515625000000000000e-01,-8.112731738383494928e+00,-1.130343311616272217e+01,-1.640215434163634001e+01,-1.307546505336221543e+01,-1.675067936141797276e+01
3.554687500000000000e-01,-7.799638334570872189e+00,-9.764899608074379955e+00,-1.060000718768732497e+01,-1.233309043686774942e+01,-2.301076206862295237e+01
3.593750000000000000e-01,-2.180573616562615058e+01,-1.025320201381092033e+01,-3.000579822788611750e+01,-1.094398201984029129e+01,-9.158003634890697242e+00
3.632812500000000000e-01,-9.612601080501491424e+00,-5.123269940112855636e+00,-1.083786282670370582e+01,-1.463721273239297460e+01,-1.324243286812549769e+01
3.671875000000000000e-01,-2.004942986968660534e+01,-9.711060802474854370e+00,-1.016450536094319546e+01,-1.484640802017131023e+01,-1.154263677240072639e+01
3.710937500000000000e-01,-7.085826076408189067e+00,-1.449347903437981699e+01,-1.847073691845343291e+01,-1.847606987097343278e+01,-7.994720496478773697e+00
3.750000000000000000e-01,-9.408257514668001420e+00,-1.235467342535385882e+01,-2.148335224391077247e+01,-1.175401121224457057e+01,-1.468683335655668287e+01
3.789062500000000000e-01,-1.094311386544298159e+01,-1.060940660397783830e+01,-4.845347689801513980e+00,-1.744060611679518047e+01,-1.078901921245505946e+01
3.828125000000000000e-01,-1.041633889554156411e+01,-8.826113723345336837e+00,-1.227097652420386709e+01,-1.162341156042852930e+01,-1.175859880051264383e+01
3.867187500000000000e-01,-8.272091586980124589e+00,-8.568555183258077079e+00,-3.417724593122681398e+01,-9.304200696225692013e+00,-8.074434557847510519e+00
3.906250000000000000e-01,-1.580126002794779083e+01,-1.344158556864299925e+01,-2.900719911613721536e+01,-9.176545771971881038e+00,-1.844530400434891249e+01
3.945312500000000000e-01,-9.549383543650442618e+00,-9.807611066943408673e+00,-2.150034376565532312e+01,-1.154190021791283272e+01,-1.609074193417240650e+01
3.984375000000000000e-01,-1.006600266587022929e+01,-1.461233056318624790e+01,-1.050735349638415528e+01,-1.232265229207904156e+01,-5.115278191701055022e+00
4.023437500000000000e-01,-1.306321673819642371e+01,-1.293517471045628042e+01,-1.534591033628142043e+01,-1.719649265013754302e+01,-6.818064042816274650e+00
4.062500000000000000e-01,-3.124141068579447733e+00,-8.687536965737677974e+00,-1.090183375872146598e+01,-1.002542522710864148e+01,-8.628297672858074918e+00
4.101562500000000000e-01,-4.771190539652611307e+00,-6.570032276017037987e+00,-1.347694291055629634e+01,-9.083413957523212900e+00,-1.333233539944142620e+01
4.140625000000000000e-01,-7.923300242368199520e+00,-2.016025247392884978e+01,-3.580946313782252588e+01,-1.530381067313706467e+01,-1.591414856277896206e+01
4.179687500000000000e-01,-9.721073856841897509e+00,-7.158028819320627179e+00,-6.777745303699653334e+00,-1.595832847000313137e+01,-1.268064133925982162e+01
4.218750000000000000e-01,-1.098093703265332977e+01,-1.178776843717752598e+01,-1.090811245600528423e+01,-1.066183772698047250e+01,-8.167556181092184175e+00
4.257812500000000000e-01,-7.654722696331052845e+00,-6.736102418608520992e+00,-1.557250464988521799e+01,-1.045407686410592163e+01,-2.169250661929847013e+01
4.296875000000000000e-01,-6.366598239191141317e+00,-1.079793298048932826e+01,-1.970985878173991068e+01,-2.917480690842315028e+01,-1.663042054251461366e+01
4.335937500000000000e-01,-3.675110822088235807e+00,-6.918697160477599084e+00,-5.681559736920668513e+00,-1.553049942884461387e+01,-1.457508157208772559e+01
4.375000000000000000e-01,-1.119560445047962816e+01,-1.292349465312207712e+01,-6.983468956416491125e+00,-1.499088660780209636e+01,-8.351299189564414860e+00
4.414062500000000000e-01,-5.687459464142062160e+00,-7.194413914696106360e+00,-1.347503449734816172e+01,-9.631938639110387612e+00,-3.719754480986992462e+00
4.453125000000000000e-01,-3.884757406398470891e+00,-9.696692136288163510e+00,-1.853524984928380093e+01,-1.081324849938718557e+01,-8.713393225917002383e+00
4.492187500000000000e-01,-2.659704698987503946e+00,-1.289985054256092667e+01,-5.388098815856366741e+00,-1.306513871568328256e+01,-8.428121073618996206e+00
4.531250000000000000e-01,-2.981367597288457461e+00,-2.117483010342311900e+00,-8.388885396418871210e+00,-1.894797377490542090e+01,-9.673638360255502278e+00
4.570312500000000000e-01,-3.526546306665498065e+00,-1.420129808132241322e+01,-9.064991403589814922e+00,-1.159120878512354125e+01,-1.990621431580558465e+01
4.609375000000000000e-01,-1.824403247103255410e+00,-1.120484289935195221e+01,-1.195146180823989113e+01,-1.643847168897659117e+01,-1.651545841903944023e+01
4.648437500000000000e-01,-7.993562584729410503e+00,-1.293846603606672119e+01,-1.356704003187888929e+01,-1.215780858353735283e+01,-1.967304272499146833e+01
4.687500000000000000e-01,-9.786125705727855006e+00,-1.334103561156214113e+01,-3.025817865535351814e+01,-7.849242446129949258e+00,-1.359194242286944387e+01
4.726562500000000000e-01,-1.547543090014658418e+01,-1.468068984770867758e+01,-1.102716974979735198e+01,-7.377617577483913891e+00,-1.471471284649207689e+01
4.765625000000000000e-01,-4.771735242805402066e+00,-1.377331871582607903e+01,-1.111844952225928296e+01,-1.751099008387731715e+01,-1.371786528012403750e+01
4.804687500000000000e-01,-1.546172006659318754e-01,-1.135750778856544940e+01,-2.441089482053737925e+01,-1.543275282729076281e+01,-8.694049378546964135e+00
4.843750000000000000e-01,-9.010927484416285438e+00,-7.105880344403601612e+00,-1.013068878827926511e+01,-1.608170670560557625e+01,-1.461616392393744945e+01
4.882812500000000000e-01,-6.613918778808493215e+00,-2.520279956724566262e+01,-1.314708016298634874e+01,-1.493281720877036634e+01,-1.253428472132794269e+01
4.921875000000000000e-01,-3.979770082683309340e+00,-1.590116080348940386e+01,-1.384375945872015734e+01,-1.432046718518162010e+01,-1.277623021388728120e+01
4.960937500000000000e-01,-1.098409593348660707e+01,-1.269284086549541968e+01,-1.077923360746166992e+01,-1.279707117578407605e+01,-8.255694853754761198e+00
5.000000000000000000e-01,-9.043053872371174862e+00,-7.223058432598119083e+00,-1.036362238423868121e+01,-1.842955241622757967e+01,-1.006364849608891632e+01
5.039062500000000000e-01,-6.830580784160012797e+00,-1.526372487920124854e+01,-1.303143128725768207e+01,-1.348717444385491149e+01,-1.490406111086704044e+01
5.078125000000000000e-01,-5.991393528181799155e+00,-1.407592068593108792e+01,-1.600209272131232296e+01,-1.729734009467375699e+01,-2.059400040284613453e+01
5.117187500000000000e-01,-1.375491471106647623e+01,-1.392999963280194464e+01,-1.563958416484585712e+01,-1.127788253854046729e+01,-1.039401325710245061e+01
5.156250000000000000e-01,-4.159019726747317236e+00,-1.165601730987965823e+01,-1.251321928627763924e+01,-8.425830780753976512e+00,-1.091502545764226539e+01
5.195312500000000000e-01,-2.239543641904665350e+01,-1.660464446887946366e+01,-1.657307755539198268e+01,-1.484941020317225480e+01,-1.560180242498655900e+01
5.234375000000000000e-01,-2.139366878026795149e+01,-8.278736610590158307e+00,-1.508448940364291246e+01,-1.267338336260992548e+01,-1.963838590048700183e+01
5.273437500000000000e-01,-1.385514892392820485e+01,-8.077349405034212282e+00,-1.048729033805922484e+01,-1.114038953871351367e+01,-9.528247914190558276e+00
5.312500000000000000e-01,-4.782708391536278469e+00,-2.107946490761850811e+01,-9.878506302916996162e+00,-1.422011697613830705e+01,-1.134828548856866348e+01
5.351562500000000000e-01,-1.026232377603923851e+01,-1.295200660803841686e+01,-2.232037259211809044e+01,-1.856136334990411285e+01,-1.864486231897227952e+01
5.390625000000000000e-01,-1.004442083594086199e+01,-2.161048370662587814e+01,-1.273632423765467792e+01,-1.480522845616736305e+01,-1.709900535307926361e+01
5.429687500000000000e-01,-1.035149688959569403e+01,-1.312127114630897040e+01,-1.771740183306741301e+01,-1.229788919776741096e+01,-2.423387765722166876e+01
5.468750000000000000e-01,-1.046617020757791749e+01,-2.724337214997800061e+01,-9.811043936521670616e+00,-1.898881232333561542e+01,-1.347448668038763486e+01

